Tight tail probability bounds for distribution-free decision making

Chebyshev's inequality provides an upper bound on the tail probability of a random variable based on its mean and variance. While tight, the inequality has been criticized for only being attained by pathological distributions that abuse the unboundedness of the underlying support and are not considered realistic in many applications. We provide alternative tight lower and upper bounds on the tail probability given a bounded support, mean and mean absolute deviation of the random variable. We obtain these bounds as exact solutions to semi-infinite linear programs. We leverage the bounds for distribution-free analysis of the newsvendor model, monopolistic pricing, and stop-loss reinsurance. We also exploit the bounds for safe approximations of sums of correlated random variables, and to find convex reformulations of single and joint ambiguous chance constraints that are ubiquitous in distributionally robust optimization.

==> Figure_Data/ACC/Radio_Feasible_High_Epsilon.dat <==
1.5 1.5
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5 28.453
1.5001 28.453
1.5 28.453
1.5014 28.453
1.7986 28.421
2.1687 28.378
2.5427 28.329
2.9254 28.274
3.3093 28.215
3.7102 28.147
4.1103 28.073
4.5181 27.993
4.9319 27.905
5.3533 27.809
5.7791 27.706
6.2134 27.594
6.6671 27.47
7.0962 27.345
7.5517 27.205
8.0018 27.059
8.4618 26.901
8.928 26.733
9.3939 26.556
9.8783 26.363
10.348 26.166
10.821 25.959
11.303 25.737
11.788 25.504
12.265 25.264
12.755 25.005
13.242 24.737
13.731 24.456
14.219 24.163
14.708 23.857
15.18 23.549
15.668 23.217
16.145 22.878
16.628 22.522
17.09 22.166
17.554 21.794
18.015 21.408
18.471 21.013
18.91 20.615
19.35 20.201
19.78 19.78
20.201 19.35
20.615 18.91
21.013 18.471
21.408 18.015
21.794 17.554
22.162 17.095
22.522 16.628
22.878 16.145
23.217 15.668
23.549 15.18
23.857 14.708
24.163 14.219
24.456 13.731
24.737 13.242
25.005 12.755
25.264 12.265
25.504 11.788
25.737 11.303
25.959 10.821
26.166 10.348
26.363 9.8783
26.556 9.3939
26.733 8.928
26.901 8.4618
27.059 8.0018
27.205 7.5517
27.345 7.0962
27.47 6.6671
27.594 6.2134
27.706 5.7791
27.809 5.3533
27.905 4.9319
27.993 4.5181
28.073 4.1103
28.147 3.7102
28.215 3.3093
28.274 2.9254
28.329 2.5427
28.378 2.1687
28.421 1.7986
28.453 1.5014
28.453 1.5
28.453 1.5001
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
28.453 1.5
1.5 1.5


==> Figure_Data/ACC/Radio_Feasible_Low_Epsilon.dat <==
1.5 1.5
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5 18.417
1.5001 18.417
1.5098 18.419
1.7056 18.464
1.8948 18.504
2.0892 18.542
2.2791 18.577
2.462 18.608
2.6458 18.637
2.8212 18.662
2.9965 18.685
3.1689 18.705
3.3375 18.723
3.5034 18.738
3.6652 18.751
3.8278 18.763
3.9808 18.772
4.1367 18.779
4.2858 18.784
4.4337 18.788
4.5774 18.79
4.7231 18.791
4.8638 18.79
5.0095 18.788
5.1577 18.784
5.3193 18.778
5.4637 18.772
5.6166 18.763
5.7738 18.752
5.9416 18.738
6.1066 18.723
6.2744 18.705
6.4465 18.685
6.6237 18.662
6.804 18.636
6.9836 18.608
7.1682 18.577
7.3558 18.542
7.5386 18.506
7.7385 18.464
7.9342 18.419
8.1354 18.371
8.3348 18.319
8.5396 18.263
8.7488 18.203
8.9595 18.138
9.1702 18.069
9.3856 17.996
9.5999 17.918
9.8215 17.834
10.042 17.746
10.265 17.653
10.486 17.556
10.713 17.452
10.939 17.343
11.162 17.231
11.386 17.113
11.616 16.986
11.847 16.853
12.072 16.719
12.301 16.575
12.527 16.428
12.752 16.274
12.968 16.121
13.195 15.954
13.415 15.785
13.627 15.614
13.844 15.434
14.053 15.252
14.264 15.061
14.47 14.867
14.67 14.67
14.867 14.47
15.061 14.264
15.252 14.053
15.434 13.844
15.614 13.627
15.785 13.415
15.954 13.195
16.121 12.968
16.274 12.752
16.428 12.527
16.575 12.301
16.719 12.072
16.853 11.847
16.986 11.616
17.113 11.386
17.231 11.162
17.343 10.939
17.452 10.713
17.556 10.486
17.653 10.265
17.746 10.042
17.834 9.8215
17.918 9.5999
17.996 9.3856
18.069 9.1702
18.138 8.9595
18.203 8.7488
18.263 8.5396
18.319 8.3348
18.371 8.1354
18.419 7.9342
18.464 7.7385
18.506 7.5386
18.542 7.3558
18.577 7.1682
18.608 6.9836
18.636 6.804
18.662 6.6237
18.685 6.4479
18.705 6.2744
18.723 6.1066
18.738 5.9413
18.752 5.7738
18.763 5.6166
18.772 5.4637
18.778 5.3193
18.784 5.1577
18.788 5.0095
18.79 4.8638
18.791 4.7231
18.79 4.579
18.788 4.4348
18.784 4.2858
18.779 4.137
18.772 3.9808
18.763 3.8278
18.751 3.6652
18.738 3.5034
18.723 3.3375
18.705 3.1689
18.685 2.9965
18.662 2.8212
18.637 2.6458
18.608 2.462
18.577 2.2791
18.542 2.0892
18.504 1.8948
18.464 1.7056
18.419 1.5098
18.417 1.5001
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
18.417 1.5
1.5 1.5


==> Figure_Data/ACC/Radio_Feasible_Medium_Epsilon.dat <==
1.5 1.5
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.5 27.731
1.6495 27.719
1.987 27.687
2.3341 27.651
2.6817 27.61
3.039 27.564
3.4023 27.512
3.7685 27.455
4.1453 27.391
4.5305 27.32
4.9182 27.243
5.3044 27.162
5.7101 27.07
6.1174 26.971
6.5297 26.865
6.9446 26.751
7.3698 26.627
7.784 26.5
8.2293 26.356
8.6651 26.207
9.1077 26.047
9.5636 25.874
10.004 25.699
10.455 25.51
10.902 25.314
11.374 25.097
11.829 24.878
12.284 24.648
12.759 24.398
13.218 24.145
13.685 23.877
14.148 23.599
14.604 23.314
15.065 23.013
15.515 22.707
15.982 22.375
16.425 22.047
16.871 21.704
17.313 21.35
17.746 20.988
18.185 20.607
18.605 20.227
19.023 19.833
19.432 19.432
19.833 19.023
20.227 18.605
20.607 18.185
20.988 17.746
21.35 17.313
21.704 16.871
22.047 16.425
22.375 15.982
22.707 15.515
23.013 15.065
23.314 14.604
23.599 14.148
23.877 13.685
24.145 13.218
24.398 12.759
24.648 12.284
24.878 11.829
25.097 11.374
25.314 10.902
25.51 10.455
25.699 10.004
25.874 9.5636
26.047 9.1077
26.207 8.6651
26.356 8.2293
26.5 7.784
26.627 7.3698
26.751 6.9446
26.865 6.5297
26.971 6.1174
27.07 5.7101
27.162 5.3044
27.243 4.9182
27.32 4.5305
27.391 4.1453
27.455 3.7685
27.512 3.4023
27.564 3.039
27.61 2.6817
27.651 2.3341
27.687 1.987
27.719 1.6495
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
27.731 1.5
1.5 1.5


==> Figure_Data/ACC/Radio_Feasible_Nominal.dat <==
1.5 1.5
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.5 29.126
1.6497 29.108
2.0425 29.056
2.4442 28.999
2.8548 28.935
3.2658 28.865
3.6994 28.785
4.1104 28.704
4.5414 28.613
4.9925 28.51
5.4256 28.405
5.8865 28.287
6.3469 28.161
6.8116 28.026
7.2842 27.88
7.754 27.728
8.2408 27.561
8.729 27.385
9.2106 27.203
9.7137 27.002
10.213 26.794
10.724 26.569
11.218 26.342
11.734 26.093
12.236 25.84
12.749 25.57
13.254 25.292
13.765 24.998
14.271 24.694
14.783 24.374
15.287 24.045
15.79 23.703
16.292 23.347
16.793 22.976
17.281 22.601
17.767 22.211
18.248 21.809
18.718 21.401
19.192 20.972
19.648 20.543
20.1 20.1
20.543 19.648
20.972 19.192
21.401 18.718
21.809 18.248
22.211 17.767
22.601 17.281
22.976 16.793
23.347 16.292
23.703 15.79
24.045 15.287
24.374 14.783
24.694 14.271
24.998 13.765
25.292 13.254
25.57 12.749
25.84 12.236
26.093 11.734
26.342 11.218
26.569 10.724
26.794 10.213
27.002 9.7137
27.203 9.2106
27.385 8.729
27.561 8.2408
27.728 7.754
27.88 7.2842
28.026 6.8116
28.161 6.3469
28.287 5.8865
28.405 5.4256
28.51 4.9925
28.613 4.5414
28.704 4.1104
28.785 3.6994
28.865 3.2658
28.935 2.8548
28.999 2.4442
29.056 2.0425
29.108 1.6497
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
29.126 1.5
1.5 1.5


==> Figure_Data/Comparison_MADLB.dat <==
0 0.8125
0.001 0.81212
0.002 0.81175
0.003 0.81137
0.004 0.81099
0.005 0.81061
0.006 0.81022
0.007 0.80984
0.008 0.80945
0.009 0.80906
0.01 0.80867
0.011 0.80828
0.012 0.80789
0.013 0.80749
0.014 0.8071
0.015 0.8067
0.016 0.8063
0.017 0.8059
0.018 0.8055
0.019 0.80509
0.02 0.80469
0.021 0.80428
0.022 0.80387
0.023 0.80346
0.024 0.80305
0.025 0.80263
0.026 0.80222
0.027 0.8018
0.028 0.80138
0.029 0.80096
0.03 0.80053
0.031 0.80011
0.032 0.79968
0.033 0.79925
0.034 0.79882
0.035 0.79839
0.036 0.79795
0.037 0.79752
0.038 0.79708
0.039 0.79664
0.04 0.7962
0.041 0.79575
0.042 0.79531
0.043 0.79486
0.044 0.79441
0.045 0.79396
0.046 0.7935
0.047 0.79305
0.048 0.79259
0.049 0.79213
0.05 0.79167
0.051 0.7912
0.052 0.79074
0.053 0.79027
0.054 0.7898
0.055 0.78933
0.056 0.78885
0.057 0.78837
0.058 0.7879
0.059 0.78741
0.06 0.78693
0.061 0.78645
0.062 0.78596
0.063 0.78547
0.064 0.78498
0.065 0.78448
0.066 0.78399
0.067 0.78349
0.068 0.78299
0.069 0.78248
0.07 0.78198
0.071 0.78147
0.072 0.78096
0.073 0.78044
0.074 0.77993
0.075 0.77941
0.076 0.77889
0.077 0.77837
0.078 0.77784
0.079 0.77732
0.08 0.77679
0.081 0.77625
0.082 0.77572
0.083 0.77518
0.084 0.77464
0.085 0.7741
0.086 0.77355
0.087 0.773
0.088 0.77245
0.089 0.7719
0.09 0.77134
0.091 0.77078
0.092 0.77022
0.093 0.76966
0.094 0.76909
0.095 0.76852
0.096 0.76795
0.097 0.76737
0.098 0.76679
0.099 0.76621
0.1 0.76563
0.101 0.76504
0.102 0.76445
0.103 0.76385
0.104 0.76326
0.105 0.76266
0.106 0.76206
0.107 0.76145
0.108 0.76084
0.109 0.76023
0.11 0.75962
0.111 0.759
0.112 0.75838
0.113 0.75775
0.114 0.75712
0.115 0.75649
0.116 0.75586
0.117 0.75522
0.118 0.75458
0.119 0.75394
0.12 0.75329
0.121 0.75264
0.122 0.75198
0.123 0.75133
0.124 0.75066
0.125 0.75
0.126 0.74933
0.127 0.74866
0.128 0.74798
0.129 0.7473
0.13 0.74662
0.131 0.74593
0.132 0.74524
0.133 0.74455
0.134 0.74385
0.135 0.74315
0.136 0.74245
0.137 0.74174
0.138 0.74102
0.139 0.7403
0.14 0.73958
0.141 0.73886
0.142 0.73813
0.143 0.73739
0.144 0.73666
0.145 0.73592
0.146 0.73517
0.147 0.73442
0.148 0.73366
0.149 0.73291
0.15 0.73214
0.151 0.73138
0.152 0.7306
0.153 0.72983
0.154 0.72905
0.155 0.72826
0.156 0.72747
0.157 0.72668
0.158 0.72588
0.159 0.72507
0.16 0.72426
0.161 0.72345
0.162 0.72263
0.163 0.72181
0.164 0.72098
0.165 0.72015
0.166 0.71931
0.167 0.71847
0.168 0.71762
0.169 0.71677
0.17 0.71591
0.171 0.71505
0.172 0.71418
0.173 0.7133
0.174 0.71242
0.175 0.71154
0.176 0.71065
0.177 0.70975
0.178 0.70885
0.179 0.70794
0.18 0.70703
0.181 0.70611
0.182 0.70519
0.183 0.70426
0.184 0.70332
0.185 0.70238
0.186 0.70143
0.187 0.70048
0.188 0.69952
0.189 0.69855
0.19 0.69758
0.191 0.6966
0.192 0.69562
0.193 0.69463
0.194 0.69363
0.195 0.69262
0.196 0.69161
0.197 0.69059
0.198 0.68957
0.199 0.68854
0.2 0.6875
0.201 0.68645
0.202 0.6854
0.203 0.68434
0.204 0.68328
0.205 0.6822
0.206 0.68112
0.207 0.68003
0.208 0.67894
0.209 0.67784
0.21 0.67672
0.211 0.67561
0.212 0.67448
0.213 0.67334
0.214 0.6722
0.215 0.67105
0.216 0.66989
0.217 0.66873
0.218 0.66755
0.219 0.66637
0.22 0.66518
0.221 0.66398
0.222 0.66277
0.223 0.66155
0.224 0.66033
0.225 0.65909
0.226 0.65785
0.227 0.65659
0.228 0.65533
0.229 0.65406
0.23 0.65278
0.231 0.65149
0.232 0.65019
0.233 0.64888
0.234 0.64756
0.235 0.64623
0.236 0.64489
0.237 0.64354
0.238 0.64218
0.239 0.6408
0.24 0.63942
0.241 0.63803
0.242 0.63663
0.243 0.63521
0.244 0.63379
0.245 0.63235
0.246 0.63091
0.247 0.62945
0.248 0.62798
0.249 0.62649
0.25 0.625
0.251 0.62349
0.252 0.62198
0.253 0.62045
0.254 0.6189
0.255 0.61735
0.256 0.61578
0.257 0.6142
0.258 0.6126
0.259 0.611
0.26 0.60938
0.261 0.60774
0.262 0.60609
0.263 0.60443
0.264 0.60275
0.265 0.60106
0.266 0.59936
0.267 0.59764
0.268 0.59591
0.269 0.59416
0.27 0.59239
0.271 0.59061
0.272 0.58882
0.273 0.587
0.274 0.58518
0.275 0.58333
0.276 0.58147
0.277 0.5796
0.278 0.5777
0.279 0.57579
0.28 0.57386
0.281 0.57192
0.282 0.56995
0.283 0.56797
0.284 0.56597
0.285 0.56395
0.286 0.56192
0.287 0.55986
0.288 0.55778
0.289 0.55569
0.29 0.55357
0.291 0.55144
0.292 0.54928
0.293 0.5471
0.294 0.5449
0.295 0.54268
0.296 0.54044
0.297 0.53818
0.298 0.53589
0.299 0.53358
0.3 0.53125
0.301 0.52889
0.302 0.52652
0.303 0.52411
0.304 0.52168
0.305 0.51923
0.306 0.51675
0.307 0.51425
0.308 0.51172
0.309 0.50916
0.31 0.50658
0.311 0.50397
0.312 0.50133
0.313 0.49866
0.314 0.49597
0.315 0.49324
0.316 0.49049
0.317 0.4877
0.318 0.48489
0.319 0.48204
0.32 0.47917
0.321 0.47626
0.322 0.47331
0.323 0.47034
0.324 0.46733
0.325 0.46429
0.326 0.46121
0.327 0.45809
0.328 0.45494
0.329 0.45175
0.33 0.44853
0.331 0.44527
0.332 0.44196
0.333 0.43862
0.334 0.43524
0.335 0.43182
0.336 0.42835
0.337 0.42485
0.338 0.4213
0.339 0.4177
0.34 0.41406
0.341 0.41038
0.342 0.40665
0.343 0.40287
0.344 0.39904
0.345 0.39516
0.346 0.39123
0.347 0.38725
0.348 0.38322
0.349 0.37914
0.35 0.375
0.351 0.37081
0.352 0.36655
0.353 0.36224
0.354 0.35788
0.355 0.35345
0.356 0.34896
0.357 0.34441
0.358 0.33979
0.359 0.33511
0.36 0.33036
0.361 0.32554
0.362 0.32065
0.363 0.31569
0.364 0.31066
0.365 0.30556
0.366 0.30037
0.367 0.29511
0.368 0.28977
0.369 0.28435
0.37 0.27885
0.371 0.27326
0.372 0.26758
0.373 0.26181
0.374 0.25595
0.375 0.25
0.376 0.24395
0.377 0.2378
0.378 0.23156
0.379 0.22521
0.38 0.21875
0.381 0.21218
0.382 0.20551
0.383 0.19872
0.384 0.19181
0.385 0.1875
0.386 0.1875
0.387 0.1875
0.388 0.1875
0.389 0.1875
0.39 0.1875
0.391 0.1875
0.392 0.1875
0.393 0.1875
0.394 0.1875
0.395 0.1875
0.396 0.1875
0.397 0.1875
0.398 0.1875
0.399 0.1875
0.4 0.1875
0.401 0.1875
0.402 0.1875
0.403 0.1875
0.404 0.1875
0.405 0.1875
0.406 0.1875
0.407 0.1875
0.408 0.1875
0.409 0.1875
0.41 0.1875
0.411 0.1875
0.412 0.1875
0.413 0.1875
0.414 0.1875
0.415 0.1875
0.416 0.1875
0.417 0.1875
0.418 0.1875
0.419 0.1875
0.42 0.1875
0.421 0.1875
0.422 0.1875
0.423 0.1875
0.424 0.1875
0.425 0.1875
0.426 0.1875
0.427 0.1875
0.428 0.1875
0.429 0.1875
0.43 0.1875
0.431 0.1875
0.432 0.1875
0.433 0.1875
0.434 0.1875
0.435 0.1875
0.436 0.1875
0.437 0.1875
0.438 0.1875
0.439 0.1875
0.44 0.1875
0.441 0.1875
0.442 0.1875
0.443 0.1875
0.444 0.1875
0.445 0.1875
0.446 0.1875
0.447 0.1875
0.448 0.1875
0.449 0.1875
0.45 0.1875
0.451 0.1875
0.452 0.1875
0.453 0.1875
0.454 0.1875
0.455 0.1875
0.456 0.1875
0.457 0.1875
0.458 0.1875
0.459 0.1875
0.46 0.1875
0.461 0.1875
0.462 0.1875
0.463 0.1875
0.464 0.1875
0.465 0.1875
0.466 0.1875
0.467 0.1875
0.468 0.1875
0.469 0.1875
0.47 0.1875
0.471 0.1875
0.472 0.1875
0.473 0.1875
0.474 0.1875
0.475 0.1875
0.476 0.1875
0.477 0.1875
0.478 0.1875
0.479 0.1875
0.48 0.1875
0.481 0.1875
0.482 0.1875
0.483 0.1875
0.484 0.1875
0.485 0.1875
0.486 0.1875
0.487 0.1875
0.488 0.1875
0.489 0.1875
0.49 0.1875
0.491 0.1875
0.492 0.1875
0.493 0.1875
0.494 0.1875
0.495 0.1875
0.496 0.1875
0.497 0.1875
0.498 0.1875
0.499 0.1875
0.5 0.1875
0.501 0.18625
0.502 0.18499
0.503 0.18373
0.504 0.18246
0.505 0.18119
0.506 0.17991
0.507 0.17863
0.508 0.17734
0.509 0.17604
0.51 0.17474
0.511 0.17344
0.512 0.17213
0.513 0.17082
0.514 0.1695
0.515 0.16817
0.516 0.16684
0.517 0.1655
0.518 0.16416
0.519 0.16281
0.52 0.16146
0.521 0.1601
0.522 0.15873
0.523 0.15736
0.524 0.15599
0.525 0.15461
0.526 0.15322
0.527 0.15182
0.528 0.15042
0.529 0.14902
0.53 0.14761
0.531 0.14619
0.532 0.14476
0.533 0.14334
0.534 0.1419
0.535 0.14046
0.536 0.13901
0.537 0.13755
0.538 0.13609
0.539 0.13463
0.54 0.13315
0.541 0.13167
0.542 0.13019
0.543 0.12869
0.544 0.12719
0.545 0.12569
0.546 0.12417
0.547 0.12265
0.548 0.12113
0.549 0.1196
0.55 0.11806
0.551 0.11651
0.552 0.11496
0.553 0.11339
0.554 0.11183
0.555 0.11025
0.556 0.10867
0.557 0.10708
0.558 0.10549
0.559 0.10388
0.56 0.10227
0.561 0.10065
0.562 0.09903
0.563 0.097397
0.564 0.095757
0.565 0.094109
0.566 0.092454
0.567 0.090791
0.568 0.08912
0.569 0.087442
0.57 0.085756
0.571 0.084062
0.572 0.08236
0.573 0.08065
0.574 0.078932
0.575 0.077206
0.576 0.075472
0.577 0.073729
0.578 0.071979
0.579 0.07022
0.58 0.068452
0.581 0.066677
0.582 0.064892
0.583 0.0631
0.584 0.061298
0.585 0.059488
0.586 0.057669
0.587 0.055841
0.588 0.054005
0.589 0.052159
0.59 0.050305
0.591 0.048441
0.592 0.046569
0.593 0.044687
0.594 0.042796
0.595 0.040895
0.596 0.038985
0.597 0.037066
0.598 0.035137
0.599 0.033198
0.6 0.03125
0.601 0.029292
0.602 0.027324
0.603 0.025346
0.604 0.023359
0.605 0.021361
0.606 0.019353
0.607 0.017335
0.608 0.015306
0.609 0.013267
0.61 0.011218
0.611 0.0091581
0.612 0.0070876
0.613 0.0050065
0.614 0.0029145
0.615 0.00081169
0.616 0
0.617 0
0.618 0
0.619 0
0.62 0
0.621 0
0.622 0
0.623 0
0.624 0
0.625 0
0.626 0
0.627 0
0.628 0
0.629 0
0.63 0
0.631 0
0.632 0
0.633 0
0.634 0
0.635 0
0.636 0
0.637 0
0.638 0
0.639 0
0.64 0
0.641 0
0.642 0
0.643 0
0.644 0
0.645 0
0.646 0
0.647 0
0.648 0
0.649 0
0.65 0
0.651 0
0.652 0
0.653 0
0.654 0
0.655 0
0.656 0
0.657 0
0.658 0
0.659 0
0.66 0
0.661 0
0.662 0
0.663 0
0.664 0
0.665 0
0.666 0
0.667 0
0.668 0
0.669 0
0.67 0
0.671 0
0.672 0
0.673 0
0.674 0
0.675 0
0.676 0
0.677 0
0.678 0
0.679 0
0.68 0
0.681 0
0.682 0
0.683 0
0.684 0
0.685 0
0.686 0
0.687 0
0.688 0
0.689 0
0.69 0
0.691 0
0.692 0
0.693 0
0.694 0
0.695 0
0.696 0
0.697 0
0.698 0
0.699 0
0.7 0
0.701 0
0.702 0
0.703 0
0.704 0
0.705 0
0.706 0
0.707 0
0.708 0
0.709 0
0.71 0
0.711 0
0.712 0
0.713 0
0.714 0
0.715 0
0.716 0
0.717 0
0.718 0
0.719 0
0.72 0
0.721 0
0.722 0
0.723 0
0.724 0
0.725 0
0.726 0
0.727 0
0.728 0
0.729 0
0.73 0
0.731 0
0.732 0
0.733 0
0.734 0
0.735 0
0.736 0
0.737 0
0.738 0
0.739 0
0.74 0
0.741 0
0.742 0
0.743 0
0.744 0
0.745 0
0.746 0
0.747 0
0.748 0
0.749 0
0.75 0
0.751 0
0.752 0
0.753 0
0.754 0
0.755 0
0.756 0
0.757 0
0.758 0
0.759 0
0.76 0
0.761 0
0.762 0
0.763 0
0.764 0
0.765 0
0.766 0
0.767 0
0.768 0
0.769 0
0.77 0
0.771 0
0.772 0
0.773 0
0.774 0
0.775 0
0.776 0
0.777 0
0.778 0
0.779 0
0.78 0
0.781 0
0.782 0
0.783 0
0.784 0
0.785 0
0.786 0
0.787 0
0.788 0
0.789 0
0.79 0
0.791 0
0.792 0
0.793 0
0.794 0
0.795 0
0.796 0
0.797 0
0.798 0
0.799 0
0.8 0
0.801 0
0.802 0
0.803 0
0.804 0
0.805 0
0.806 0
0.807 0
0.808 0
0.809 0
0.81 0
0.811 0
0.812 0
0.813 0
0.814 0
0.815 0
0.816 0
0.817 0
0.818 0
0.819 0
0.82 0
0.821 0
0.822 0
0.823 0
0.824 0
0.825 0
0.826 0
0.827 0
0.828 0
0.829 0
0.83 0
0.831 0
0.832 0
0.833 0
0.834 0
0.835 0
0.836 0
0.837 0
0.838 0
0.839 0
0.84 0
0.841 0
0.842 0
0.843 0
0.844 0
0.845 0
0.846 0
0.847 0
0.848 0
0.849 0
0.85 0
0.851 0
0.852 0
0.853 0
0.854 0
0.855 0
0.856 0
0.857 0
0.858 0
0.859 0
0.86 0
0.861 0
0.862 0
0.863 0
0.864 0
0.865 0
0.866 0
0.867 0
0.868 0
0.869 0
0.87 0
0.871 0
0.872 0
0.873 0
0.874 0
0.875 0
0.876 0
0.877 0
0.878 0
0.879 0
0.88 0
0.881 0
0.882 0
0.883 0
0.884 0
0.885 0
0.886 0
0.887 0
0.888 0
0.889 0
0.89 0
0.891 0
0.892 0
0.893 0
0.894 0
0.895 0
0.896 0
0.897 0
0.898 0
0.899 0
0.9 0
0.901 0
0.902 0
0.903 0
0.904 0
0.905 0
0.906 0
0.907 0
0.908 0
0.909 0
0.91 0
0.911 0
0.912 0
0.913 0
0.914 0
0.915 0
0.916 0
0.917 0
0.918 0
0.919 0
0.92 0
0.921 0
0.922 0
0.923 0
0.924 0
0.925 0
0.926 0
0.927 0
0.928 0
0.929 0
0.93 0
0.931 0
0.932 0
0.933 0
0.934 0
0.935 0
0.936 0
0.937 0
0.938 0
0.939 0
0.94 0
0.941 0
0.942 0
0.943 0
0.944 0
0.945 0
0.946 0
0.947 0
0.948 0
0.949 0
0.95 0
0.951 0
0.952 0
0.953 0
0.954 0
0.955 0
0.956 0
0.957 0
0.958 0
0.959 0
0.96 0
0.961 0
0.962 0
0.963 0
0.964 0
0.965 0
0.966 0
0.967 0
0.968 0
0.969 0
0.97 0
0.971 0
0.972 0
0.973 0
0.974 0
0.975 0
0.976 0
0.977 0
0.978 0
0.979 0
0.98 0
0.981 0
0.982 0
0.983 0
0.984 0
0.985 0
0.986 0
0.987 0
0.988 0
0.989 0
0.99 0
0.991 0
0.992 0
0.993 0
0.994 0
0.995 0
0.996 0
0.997 0
0.998 0
0.999 0
1 0


==> Figure_Data/Comparison_MADUB.dat <==
0 1
0.001 1
0.002 1
0.003 1
0.004 1
0.005 1
0.006 1
0.007 1
0.008 1
0.009 1
0.01 1
0.011 1
0.012 1
0.013 1
0.014 1
0.015 1
0.016 1
0.017 1
0.018 1
0.019 1
0.02 1
0.021 1
0.022 1
0.023 1
0.024 1
0.025 1
0.026 1
0.027 1
0.028 1
0.029 1
0.03 1
0.031 1
0.032 1
0.033 1
0.034 1
0.035 1
0.036 1
0.037 1
0.038 1
0.039 1
0.04 1
0.041 1
0.042 1
0.043 1
0.044 1
0.045 1
0.046 1
0.047 1
0.048 1
0.049 1
0.05 1
0.051 1
0.052 1
0.053 1
0.054 1
0.055 1
0.056 1
0.057 1
0.058 1
0.059 1
0.06 1
0.061 1
0.062 1
0.063 1
0.064 1
0.065 1
0.066 1
0.067 1
0.068 1
0.069 1
0.07 1
0.071 1
0.072 1
0.073 1
0.074 1
0.075 1
0.076 1
0.077 1
0.078 1
0.079 1
0.08 1
0.081 1
0.082 1
0.083 1
0.084 1
0.085 1
0.086 1
0.087 1
0.088 1
0.089 1
0.09 1
0.091 1
0.092 1
0.093 1
0.094 1
0.095 1
0.096 1
0.097 1
0.098 1
0.099 1
0.1 1
0.101 1
0.102 1
0.103 1
0.104 1
0.105 1
0.106 1
0.107 1
0.108 1
0.109 1
0.11 1
0.111 1
0.112 1
0.113 1
0.114 1
0.115 1
0.116 1
0.117 1
0.118 1
0.119 1
0.12 1
0.121 1
0.122 1
0.123 1
0.124 1
0.125 1
0.126 1
0.127 1
0.128 1
0.129 1
0.13 1
0.131 1
0.132 1
0.133 1
0.134 1
0.135 1
0.136 1
0.137 1
0.138 1
0.139 1
0.14 1
0.141 1
0.142 1
0.143 1
0.144 1
0.145 1
0.146 1
0.147 1
0.148 1
0.149 1
0.15 1
0.151 1
0.152 1
0.153 1
0.154 1
0.155 1
0.156 1
0.157 1
0.158 1
0.159 1
0.16 1
0.161 1
0.162 1
0.163 1
0.164 1
0.165 1
0.166 1
0.167 1
0.168 1
0.169 1
0.17 1
0.171 1
0.172 1
0.173 1
0.174 1
0.175 1
0.176 1
0.177 1
0.178 1
0.179 1
0.18 1
0.181 1
0.182 1
0.183 1
0.184 1
0.185 1
0.186 1
0.187 1
0.188 1
0.189 1
0.19 1
0.191 1
0.192 1
0.193 1
0.194 1
0.195 1
0.196 1
0.197 1
0.198 1
0.199 1
0.2 1
0.201 1
0.202 1
0.203 1
0.204 1
0.205 1
0.206 1
0.207 1
0.208 1
0.209 1
0.21 1
0.211 1
0.212 1
0.213 1
0.214 1
0.215 1
0.216 1
0.217 1
0.218 1
0.219 1
0.22 1
0.221 1
0.222 1
0.223 1
0.224 1
0.225 1
0.226 1
0.227 1
0.228 1
0.229 1
0.23 1
0.231 1
0.232 1
0.233 1
0.234 1
0.235 1
0.236 1
0.237 1
0.238 1
0.239 1
0.24 1
0.241 1
0.242 1
0.243 1
0.244 1
0.245 1
0.246 1
0.247 1
0.248 1
0.249 1
0.25 1
0.251 1
0.252 1
0.253 1
0.254 1
0.255 1
0.256 1
0.257 1
0.258 1
0.259 1
0.26 1
0.261 1
0.262 1
0.263 1
0.264 1
0.265 1
0.266 1
0.267 1
0.268 1
0.269 1
0.27 1
0.271 1
0.272 1
0.273 1
0.274 1
0.275 1
0.276 1
0.277 1
0.278 1
0.279 1
0.28 1
0.281 1
0.282 1
0.283 1
0.284 1
0.285 1
0.286 1
0.287 1
0.288 1
0.289 1
0.29 1
0.291 1
0.292 1
0.293 1
0.294 1
0.295 1
0.296 1
0.297 1
0.298 1
0.299 1
0.3 1
0.301 1
0.302 1
0.303 1
0.304 1
0.305 1
0.306 1
0.307 1
0.308 1
0.309 1
0.31 1
0.311 1
0.312 1
0.313 1
0.314 1
0.315 1
0.316 1
0.317 1
0.318 1
0.319 1
0.32 1
0.321 1
0.322 1
0.323 1
0.324 1
0.325 1
0.326 1
0.327 1
0.328 1
0.329 1
0.33 1
0.331 1
0.332 1
0.333 1
0.334 1
0.335 1
0.336 1
0.337 1
0.338 1
0.339 1
0.34 1
0.341 1
0.342 1
0.343 1
0.344 1
0.345 1
0.346 1
0.347 1
0.348 1
0.349 1
0.35 1
0.351 1
0.352 1
0.353 1
0.354 1
0.355 1
0.356 1
0.357 1
0.358 1
0.359 1
0.36 1
0.361 1
0.362 1
0.363 1
0.364 1
0.365 1
0.366 1
0.367 1
0.368 1
0.369 1
0.37 1
0.371 1
0.372 1
0.373 1
0.374 1
0.375 1
0.376 1
0.377 1
0.378 1
0.379 1
0.38 1
0.381 1
0.382 1
0.383 1
0.384 1
0.385 0.99919
0.386 0.99709
0.387 0.99499
0.388 0.99291
0.389 0.99084
0.39 0.98878
0.391 0.98673
0.392 0.98469
0.393 0.98267
0.394 0.98065
0.395 0.97864
0.396 0.97664
0.397 0.97465
0.398 0.97268
0.399 0.97071
0.4 0.96875
0.401 0.9668
0.402 0.96486
0.403 0.96293
0.404 0.96101
0.405 0.9591
0.406 0.9572
0.407 0.95531
0.408 0.95343
0.409 0.95156
0.41 0.9497
0.411 0.94784
0.412 0.946
0.413 0.94416
0.414 0.94233
0.415 0.94051
0.416 0.9387
0.417 0.9369
0.418 0.93511
0.419 0.93332
0.42 0.93155
0.421 0.92978
0.422 0.92802
0.423 0.92627
0.424 0.92453
0.425 0.92279
0.426 0.92107
0.427 0.91935
0.428 0.91764
0.429 0.91594
0.43 0.91424
0.431 0.91256
0.432 0.91088
0.433 0.90921
0.434 0.90755
0.435 0.90589
0.436 0.90424
0.437 0.9026
0.438 0.90097
0.439 0.89935
0.44 0.89773
0.441 0.89612
0.442 0.89451
0.443 0.89292
0.444 0.89133
0.445 0.88975
0.446 0.88817
0.447 0.88661
0.448 0.88504
0.449 0.88349
0.45 0.88194
0.451 0.8804
0.452 0.87887
0.453 0.87735
0.454 0.87583
0.455 0.87431
0.456 0.87281
0.457 0.87131
0.458 0.86981
0.459 0.86833
0.46 0.86685
0.461 0.86537
0.462 0.86391
0.463 0.86245
0.464 0.86099
0.465 0.85954
0.466 0.8581
0.467 0.85666
0.468 0.85524
0.469 0.85381
0.47 0.85239
0.471 0.85098
0.472 0.84958
0.473 0.84818
0.474 0.84678
0.475 0.84539
0.476 0.84401
0.477 0.84264
0.478 0.84127
0.479 0.8399
0.48 0.83854
0.481 0.83719
0.482 0.83584
0.483 0.8345
0.484 0.83316
0.485 0.83183
0.486 0.8305
0.487 0.82918
0.488 0.82787
0.489 0.82656
0.49 0.82526
0.491 0.82396
0.492 0.82266
0.493 0.82137
0.494 0.82009
0.495 0.81881
0.496 0.81754
0.497 0.81627
0.498 0.81501
0.499 0.81375
0.5 0.8125
0.501 0.8125
0.502 0.8125
0.503 0.8125
0.504 0.8125
0.505 0.8125
0.506 0.8125
0.507 0.8125
0.508 0.8125
0.509 0.8125
0.51 0.8125
0.511 0.8125
0.512 0.8125
0.513 0.8125
0.514 0.8125
0.515 0.8125
0.516 0.8125
0.517 0.8125
0.518 0.8125
0.519 0.8125
0.52 0.8125
0.521 0.8125
0.522 0.8125
0.523 0.8125
0.524 0.8125
0.525 0.8125
0.526 0.8125
0.527 0.8125
0.528 0.8125
0.529 0.8125
0.53 0.8125
0.531 0.8125
0.532 0.8125
0.533 0.8125
0.534 0.8125
0.535 0.8125
0.536 0.8125
0.537 0.8125
0.538 0.8125
0.539 0.8125
0.54 0.8125
0.541 0.8125
0.542 0.8125
0.543 0.8125
0.544 0.8125
0.545 0.8125
0.546 0.8125
0.547 0.8125
0.548 0.8125
0.549 0.8125
0.55 0.8125
0.551 0.8125
0.552 0.8125
0.553 0.8125
0.554 0.8125
0.555 0.8125
0.556 0.8125
0.557 0.8125
0.558 0.8125
0.559 0.8125
0.56 0.8125
0.561 0.8125
0.562 0.8125
0.563 0.8125
0.564 0.8125
0.565 0.8125
0.566 0.8125
0.567 0.8125
0.568 0.8125
0.569 0.8125
0.57 0.8125
0.571 0.8125
0.572 0.8125
0.573 0.8125
0.574 0.8125
0.575 0.8125
0.576 0.8125
0.577 0.8125
0.578 0.8125
0.579 0.8125
0.58 0.8125
0.581 0.8125
0.582 0.8125
0.583 0.8125
0.584 0.8125
0.585 0.8125
0.586 0.8125
0.587 0.8125
0.588 0.8125
0.589 0.8125
0.59 0.8125
0.591 0.8125
0.592 0.8125
0.593 0.8125
0.594 0.8125
0.595 0.8125
0.596 0.8125
0.597 0.8125
0.598 0.8125
0.599 0.8125
0.6 0.8125
0.601 0.8125
0.602 0.8125
0.603 0.8125
0.604 0.8125
0.605 0.8125
0.606 0.8125
0.607 0.8125
0.608 0.8125
0.609 0.8125
0.61 0.8125
0.611 0.8125
0.612 0.8125
0.613 0.8125
0.614 0.8125
0.615 0.8125
0.616 0.80819
0.617 0.80128
0.618 0.79449
0.619 0.78782
0.62 0.78125
0.621 0.77479
0.622 0.76844
0.623 0.7622
0.624 0.75605
0.625 0.75
0.626 0.74405
0.627 0.73819
0.628 0.73242
0.629 0.72674
0.63 0.72115
0.631 0.71565
0.632 0.71023
0.633 0.70489
0.634 0.69963
0.635 0.69444
0.636 0.68934
0.637 0.68431
0.638 0.67935
0.639 0.67446
0.64 0.66964
0.641 0.66489
0.642 0.66021
0.643 0.65559
0.644 0.65104
0.645 0.64655
0.646 0.64212
0.647 0.63776
0.648 0.63345
0.649 0.62919
0.65 0.625
0.651 0.62086
0.652 0.61678
0.653 0.61275
0.654 0.60877
0.655 0.60484
0.656 0.60096
0.657 0.59713
0.658 0.59335
0.659 0.58962
0.66 0.58594
0.661 0.5823
0.662 0.5787
0.663 0.57515
0.664 0.57165
0.665 0.56818
0.666 0.56476
0.667 0.56138
0.668 0.55804
0.669 0.55473
0.67 0.55147
0.671 0.54825
0.672 0.54506
0.673 0.54191
0.674 0.53879
0.675 0.53571
0.676 0.53267
0.677 0.52966
0.678 0.52669
0.679 0.52374
0.68 0.52083
0.681 0.51796
0.682 0.51511
0.683 0.5123
0.684 0.50951
0.685 0.50676
0.686 0.50403
0.687 0.50134
0.688 0.49867
0.689 0.49603
0.69 0.49342
0.691 0.49084
0.692 0.48828
0.693 0.48575
0.694 0.48325
0.695 0.48077
0.696 0.47832
0.697 0.47589
0.698 0.47348
0.699 0.47111
0.7 0.46875
0.701 0.46642
0.702 0.46411
0.703 0.46182
0.704 0.45956
0.705 0.45732
0.706 0.4551
0.707 0.4529
0.708 0.45072
0.709 0.44856
0.71 0.44643
0.711 0.44431
0.712 0.44222
0.713 0.44014
0.714 0.43808
0.715 0.43605
0.716 0.43403
0.717 0.43203
0.718 0.43005
0.719 0.42808
0.72 0.42614
0.721 0.42421
0.722 0.4223
0.723 0.4204
0.724 0.41853
0.725 0.41667
0.726 0.41482
0.727 0.413
0.728 0.41118
0.729 0.40939
0.73 0.40761
0.731 0.40584
0.732 0.40409
0.733 0.40236
0.734 0.40064
0.735 0.39894
0.736 0.39725
0.737 0.39557
0.738 0.39391
0.739 0.39226
0.74 0.39063
0.741 0.389
0.742 0.3874
0.743 0.3858
0.744 0.38422
0.745 0.38265
0.746 0.3811
0.747 0.37955
0.748 0.37802
0.749 0.37651
0.75 0.375
0.751 0.37351
0.752 0.37202
0.753 0.37055
0.754 0.36909
0.755 0.36765
0.756 0.36621
0.757 0.36479
0.758 0.36337
0.759 0.36197
0.76 0.36058
0.761 0.3592
0.762 0.35782
0.763 0.35646
0.764 0.35511
0.765 0.35377
0.766 0.35244
0.767 0.35112
0.768 0.34981
0.769 0.34851
0.77 0.34722
0.771 0.34594
0.772 0.34467
0.773 0.34341
0.774 0.34215
0.775 0.34091
0.776 0.33967
0.777 0.33845
0.778 0.33723
0.779 0.33602
0.78 0.33482
0.781 0.33363
0.782 0.33245
0.783 0.33127
0.784 0.33011
0.785 0.32895
0.786 0.3278
0.787 0.32666
0.788 0.32552
0.789 0.32439
0.79 0.32328
0.791 0.32216
0.792 0.32106
0.793 0.31997
0.794 0.31888
0.795 0.3178
0.796 0.31672
0.797 0.31566
0.798 0.3146
0.799 0.31355
0.8 0.3125
0.801 0.31146
0.802 0.31043
0.803 0.30941
0.804 0.30839
0.805 0.30738
0.806 0.30637
0.807 0.30537
0.808 0.30438
0.809 0.3034
0.81 0.30242
0.811 0.30145
0.812 0.30048
0.813 0.29952
0.814 0.29857
0.815 0.29762
0.816 0.29668
0.817 0.29574
0.818 0.29481
0.819 0.29389
0.82 0.29297
0.821 0.29206
0.822 0.29115
0.823 0.29025
0.824 0.28935
0.825 0.28846
0.826 0.28758
0.827 0.2867
0.828 0.28582
0.829 0.28495
0.83 0.28409
0.831 0.28323
0.832 0.28238
0.833 0.28153
0.834 0.28069
0.835 0.27985
0.836 0.27902
0.837 0.27819
0.838 0.27737
0.839 0.27655
0.84 0.27574
0.841 0.27493
0.842 0.27412
0.843 0.27332
0.844 0.27253
0.845 0.27174
0.846 0.27095
0.847 0.27017
0.848 0.2694
0.849 0.26862
0.85 0.26786
0.851 0.26709
0.852 0.26634
0.853 0.26558
0.854 0.26483
0.855 0.26408
0.856 0.26334
0.857 0.26261
0.858 0.26187
0.859 0.26114
0.86 0.26042
0.861 0.2597
0.862 0.25898
0.863 0.25826
0.864 0.25755
0.865 0.25685
0.866 0.25615
0.867 0.25545
0.868 0.25476
0.869 0.25407
0.87 0.25338
0.871 0.2527
0.872 0.25202
0.873 0.25134
0.874 0.25067
0.875 0.25
0.876 0.24934
0.877 0.24867
0.878 0.24802
0.879 0.24736
0.88 0.24671
0.881 0.24606
0.882 0.24542
0.883 0.24478
0.884 0.24414
0.885 0.24351
0.886 0.24288
0.887 0.24225
0.888 0.24162
0.889 0.241
0.89 0.24038
0.891 0.23977
0.892 0.23916
0.893 0.23855
0.894 0.23794
0.895 0.23734
0.896 0.23674
0.897 0.23615
0.898 0.23555
0.899 0.23496
0.9 0.23438
0.901 0.23379
0.902 0.23321
0.903 0.23263
0.904 0.23205
0.905 0.23148
0.906 0.23091
0.907 0.23034
0.908 0.22978
0.909 0.22922
0.91 0.22866
0.911 0.2281
0.912 0.22755
0.913 0.227
0.914 0.22645
0.915 0.2259
0.916 0.22536
0.917 0.22482
0.918 0.22428
0.919 0.22375
0.92 0.22321
0.921 0.22268
0.922 0.22216
0.923 0.22163
0.924 0.22111
0.925 0.22059
0.926 0.22007
0.927 0.21956
0.928 0.21904
0.929 0.21853
0.93 0.21802
0.931 0.21752
0.932 0.21701
0.933 0.21651
0.934 0.21601
0.935 0.21552
0.936 0.21502
0.937 0.21453
0.938 0.21404
0.939 0.21355
0.94 0.21307
0.941 0.21259
0.942 0.2121
0.943 0.21163
0.944 0.21115
0.945 0.21067
0.946 0.2102
0.947 0.20973
0.948 0.20926
0.949 0.2088
0.95 0.20833
0.951 0.20787
0.952 0.20741
0.953 0.20695
0.954 0.2065
0.955 0.20604
0.956 0.20559
0.957 0.20514
0.958 0.20469
0.959 0.20425
0.96 0.2038
0.961 0.20336
0.962 0.20292
0.963 0.20248
0.964 0.20205
0.965 0.20161
0.966 0.20118
0.967 0.20075
0.968 0.20032
0.969 0.19989
0.97 0.19947
0.971 0.19904
0.972 0.19862
0.973 0.1982
0.974 0.19778
0.975 0.19737
0.976 0.19695
0.977 0.19654
0.978 0.19613
0.979 0.19572
0.98 0.19531
0.981 0.19491
0.982 0.1945
0.983 0.1941
0.984 0.1937
0.985 0.1933
0.986 0.1929
0.987 0.19251
0.988 0.19211
0.989 0.19172
0.99 0.19133
0.991 0.19094
0.992 0.19055
0.993 0.19016
0.994 0.18978
0.995 0.18939
0.996 0.18901
0.997 0.18863
0.998 0.18825
0.999 0.18788
1 0.1875


==> Figure_Data/Comparison_betaLB.dat <==
0 0.8125
0.001 0.81212
0.002 0.81175
0.003 0.81137
0.004 0.81099
0.005 0.81061
0.006 0.81022
0.007 0.80984
0.008 0.80945
0.009 0.80906
0.01 0.80867
0.011 0.80828
0.012 0.80789
0.013 0.80749
0.014 0.8071
0.015 0.8067
0.016 0.8063
0.017 0.8059
0.018 0.8055
0.019 0.80509
0.02 0.80469
0.021 0.80428
0.022 0.80387
0.023 0.80346
0.024 0.80305
0.025 0.80263
0.026 0.80222
0.027 0.8018
0.028 0.80138
0.029 0.80096
0.03 0.80053
0.031 0.80011
0.032 0.79968
0.033 0.79925
0.034 0.79882
0.035 0.79839
0.036 0.79795
0.037 0.79752
0.038 0.79708
0.039 0.79664
0.04 0.7962
0.041 0.79575
0.042 0.79531
0.043 0.79486
0.044 0.79441
0.045 0.79396
0.046 0.7935
0.047 0.79305
0.048 0.79259
0.049 0.79213
0.05 0.79167
0.051 0.7912
0.052 0.79074
0.053 0.79027
0.054 0.7898
0.055 0.78933
0.056 0.78885
0.057 0.78837
0.058 0.7879
0.059 0.78741
0.06 0.78693
0.061 0.78645
0.062 0.78596
0.063 0.78547
0.064 0.78498
0.065 0.78448
0.066 0.78399
0.067 0.78349
0.068 0.78299
0.069 0.78248
0.07 0.78198
0.071 0.78147
0.072 0.78096
0.073 0.78044
0.074 0.77993
0.075 0.77941
0.076 0.77889
0.077 0.77837
0.078 0.77784
0.079 0.77732
0.08 0.77679
0.081 0.77625
0.082 0.77572
0.083 0.77518
0.084 0.77464
0.085 0.7741
0.086 0.77355
0.087 0.773
0.088 0.77245
0.089 0.7719
0.09 0.77134
0.091 0.77078
0.092 0.77022
0.093 0.76966
0.094 0.76909
0.095 0.76852
0.096 0.76795
0.097 0.76737
0.098 0.76679
0.099 0.76621
0.1 0.76563
0.101 0.76504
0.102 0.76445
0.103 0.76385
0.104 0.76326
0.105 0.76266
0.106 0.76206
0.107 0.76145
0.108 0.76084
0.109 0.76023
0.11 0.75962
0.111 0.759
0.112 0.75838
0.113 0.75775
0.114 0.75712
0.115 0.75649
0.116 0.75586
0.117 0.75522
0.118 0.75458
0.119 0.75394
0.12 0.75329
0.121 0.75264
0.122 0.75198
0.123 0.75133
0.124 0.75066
0.125 0.75
0.126 0.74933
0.127 0.74866
0.128 0.74798
0.129 0.7473
0.13 0.74662
0.131 0.74593
0.132 0.74524
0.133 0.74455
0.134 0.74385
0.135 0.74315
0.136 0.74245
0.137 0.74174
0.138 0.74102
0.139 0.7403
0.14 0.73958
0.141 0.73886
0.142 0.73813
0.143 0.73739
0.144 0.73666
0.145 0.73592
0.146 0.73517
0.147 0.73442
0.148 0.73366
0.149 0.73291
0.15 0.73214
0.151 0.73138
0.152 0.7306
0.153 0.72983
0.154 0.72905
0.155 0.72826
0.156 0.72747
0.157 0.72668
0.158 0.72588
0.159 0.72507
0.16 0.72426
0.161 0.72345
0.162 0.72263
0.163 0.72181
0.164 0.72098
0.165 0.72015
0.166 0.71931
0.167 0.71847
0.168 0.71762
0.169 0.71677
0.17 0.71591
0.171 0.71505
0.172 0.71418
0.173 0.7133
0.174 0.71242
0.175 0.71154
0.176 0.71065
0.177 0.70975
0.178 0.70885
0.179 0.70794
0.18 0.70703
0.181 0.70611
0.182 0.70519
0.183 0.70426
0.184 0.70332
0.185 0.70238
0.186 0.70143
0.187 0.70048
0.188 0.69952
0.189 0.69855
0.19 0.69758
0.191 0.6966
0.192 0.69562
0.193 0.69463
0.194 0.69363
0.195 0.69262
0.196 0.69161
0.197 0.69059
0.198 0.68957
0.199 0.68854
0.2 0.6875
0.201 0.68645
0.202 0.6854
0.203 0.68434
0.204 0.68328
0.205 0.6822
0.206 0.68112
0.207 0.68003
0.208 0.67894
0.209 0.67784
0.21 0.67672
0.211 0.67561
0.212 0.67448
0.213 0.67334
0.214 0.6722
0.215 0.67105
0.216 0.66989
0.217 0.66873
0.218 0.66755
0.219 0.66637
0.22 0.66518
0.221 0.66398
0.222 0.66277
0.223 0.66155
0.224 0.66033
0.225 0.65909
0.226 0.65785
0.227 0.65659
0.228 0.65533
0.229 0.65406
0.23 0.65278
0.231 0.65149
0.232 0.65019
0.233 0.64888
0.234 0.64756
0.235 0.64623
0.236 0.64489
0.237 0.64354
0.238 0.64218
0.239 0.6408
0.24 0.63942
0.241 0.63803
0.242 0.63663
0.243 0.63521
0.244 0.63379
0.245 0.63235
0.246 0.63091
0.247 0.62945
0.248 0.62798
0.249 0.62649
0.25 0.625
0.251 0.62349
0.252 0.62198
0.253 0.62045
0.254 0.6189
0.255 0.61735
0.256 0.61578
0.257 0.6142
0.258 0.6126
0.259 0.611
0.26 0.60938
0.261 0.60774
0.262 0.60609
0.263 0.60443
0.264 0.60275
0.265 0.60106
0.266 0.59936
0.267 0.59764
0.268 0.59591
0.269 0.59416
0.27 0.59239
0.271 0.59061
0.272 0.58882
0.273 0.587
0.274 0.58518
0.275 0.58333
0.276 0.58147
0.277 0.5796
0.278 0.5777
0.279 0.57579
0.28 0.57386
0.281 0.57192
0.282 0.56995
0.283 0.56797
0.284 0.56597
0.285 0.56395
0.286 0.56192
0.287 0.55986
0.288 0.55778
0.289 0.55569
0.29 0.55357
0.291 0.55144
0.292 0.54928
0.293 0.5471
0.294 0.5449
0.295 0.54268
0.296 0.54044
0.297 0.53818
0.298 0.53589
0.299 0.53358
0.3 0.53125
0.301 0.52889
0.302 0.52652
0.303 0.52411
0.304 0.52168
0.305 0.51923
0.306 0.51675
0.307 0.51425
0.308 0.51172
0.309 0.50916
0.31 0.50658
0.311 0.50397
0.312 0.50133
0.313 0.5
0.314 0.5
0.315 0.5
0.316 0.5
0.317 0.5
0.318 0.5
0.319 0.5
0.32 0.5
0.321 0.5
0.322 0.5
0.323 0.5
0.324 0.5
0.325 0.5
0.326 0.5
0.327 0.5
0.328 0.5
0.329 0.5
0.33 0.5
0.331 0.5
0.332 0.5
0.333 0.5
0.334 0.5
0.335 0.5
0.336 0.5
0.337 0.5
0.338 0.5
0.339 0.5
0.34 0.5
0.341 0.5
0.342 0.5
0.343 0.5
0.344 0.5
0.345 0.5
0.346 0.5
0.347 0.5
0.348 0.5
0.349 0.5
0.35 0.5
0.351 0.5
0.352 0.5
0.353 0.5
0.354 0.5
0.355 0.5
0.356 0.5
0.357 0.5
0.358 0.5
0.359 0.5
0.36 0.5
0.361 0.5
0.362 0.5
0.363 0.5
0.364 0.5
0.365 0.5
0.366 0.5
0.367 0.5
0.368 0.5
0.369 0.5
0.37 0.5
0.371 0.5
0.372 0.5
0.373 0.5
0.374 0.5
0.375 0.5
0.376 0.5
0.377 0.5
0.378 0.5
0.379 0.5
0.38 0.5
0.381 0.5
0.382 0.5
0.383 0.5
0.384 0.5
0.385 0.5
0.386 0.5
0.387 0.5
0.388 0.5
0.389 0.5
0.39 0.5
0.391 0.5
0.392 0.5
0.393 0.5
0.394 0.5
0.395 0.5
0.396 0.5
0.397 0.5
0.398 0.5
0.399 0.5
0.4 0.5
0.401 0.5
0.402 0.5
0.403 0.5
0.404 0.5
0.405 0.5
0.406 0.5
0.407 0.5
0.408 0.5
0.409 0.5
0.41 0.5
0.411 0.5
0.412 0.5
0.413 0.5
0.414 0.5
0.415 0.5
0.416 0.5
0.417 0.5
0.418 0.5
0.419 0.5
0.42 0.5
0.421 0.5
0.422 0.5
0.423 0.5
0.424 0.5
0.425 0.5
0.426 0.5
0.427 0.5
0.428 0.5
0.429 0.5
0.43 0.5
0.431 0.5
0.432 0.5
0.433 0.5
0.434 0.5
0.435 0.5
0.436 0.5
0.437 0.5
0.438 0.5
0.439 0.5
0.44 0.5
0.441 0.5
0.442 0.5
0.443 0.5
0.444 0.5
0.445 0.5
0.446 0.5
0.447 0.5
0.448 0.5
0.449 0.5
0.45 0.5
0.451 0.5
0.452 0.5
0.453 0.5
0.454 0.5
0.455 0.5
0.456 0.5
0.457 0.5
0.458 0.5
0.459 0.5
0.46 0.5
0.461 0.5
0.462 0.5
0.463 0.5
0.464 0.5
0.465 0.5
0.466 0.5
0.467 0.5
0.468 0.5
0.469 0.5
0.47 0.5
0.471 0.5
0.472 0.5
0.473 0.5
0.474 0.5
0.475 0.5
0.476 0.5
0.477 0.5
0.478 0.5
0.479 0.5
0.48 0.5
0.481 0.5
0.482 0.5
0.483 0.5
0.484 0.5
0.485 0.5
0.486 0.5
0.487 0.5
0.488 0.5
0.489 0.5
0.49 0.5
0.491 0.5
0.492 0.5
0.493 0.5
0.494 0.5
0.495 0.5
0.496 0.5
0.497 0.5
0.498 0.5
0.499 0.5
0.5 0.1875
0.501 0.18687
0.502 0.18624
0.503 0.18561
0.504 0.18498
0.505 0.18434
0.506 0.1837
0.507 0.18306
0.508 0.18242
0.509 0.18177
0.51 0.18112
0.511 0.18047
0.512 0.17982
0.513 0.17916
0.514 0.1785
0.515 0.17784
0.516 0.17717
0.517 0.1765
0.518 0.17583
0.519 0.17516
0.52 0.17448
0.521 0.1738
0.522 0.17312
0.523 0.17243
0.524 0.17174
0.525 0.17105
0.526 0.17036
0.527 0.16966
0.528 0.16896
0.529 0.16826
0.53 0.16755
0.531 0.16684
0.532 0.16613
0.533 0.16542
0.534 0.1647
0.535 0.16398
0.536 0.16325
0.537 0.16253
0.538 0.1618
0.539 0.16106
0.54 0.16033
0.541 0.15959
0.542 0.15884
0.543 0.1581
0.544 0.15735
0.545 0.15659
0.546 0.15584
0.547 0.15508
0.548 0.15431
0.549 0.15355
0.55 0.15278
0.551 0.152
0.552 0.15123
0.553 0.15045
0.554 0.14966
0.555 0.14888
0.556 0.14809
0.557 0.14729
0.558 0.14649
0.559 0.14569
0.56 0.14489
0.561 0.14408
0.562 0.14326
0.563 0.14245
0.564 0.14163
0.565 0.1408
0.566 0.13998
0.567 0.13915
0.568 0.13831
0.569 0.13747
0.57 0.13663
0.571 0.13578
0.572 0.13493
0.573 0.13407
0.574 0.13322
0.575 0.13235
0.576 0.13149
0.577 0.13061
0.578 0.12974
0.579 0.12886
0.58 0.12798
0.581 0.12709
0.582 0.1262
0.583 0.1253
0.584 0.1244
0.585 0.12349
0.586 0.12258
0.587 0.12167
0.588 0.12075
0.589 0.11983
0.59 0.1189
0.591 0.11797
0.592 0.11703
0.593 0.11609
0.594 0.11515
0.595 0.1142
0.596 0.11324
0.597 0.11228
0.598 0.11132
0.599 0.11035
0.6 0.10938
0.601 0.1084
0.602 0.10741
0.603 0.10642
0.604 0.10543
0.605 0.10443
0.606 0.10343
0.607 0.10242
0.608 0.1014
0.609 0.10038
0.61 0.099359
0.611 0.098329
0.612 0.097294
0.613 0.096253
0.614 0.095207
0.615 0.094156
0.616 0.093099
0.617 0.092037
0.618 0.090969
0.619 0.089895
0.62 0.088816
0.621 0.087731
0.622 0.08664
0.623 0.085544
0.624 0.084441
0.625 0.083333
0.626 0.082219
0.627 0.081099
0.628 0.079973
0.629 0.078841
0.63 0.077703
0.631 0.076558
0.632 0.075408
0.633 0.074251
0.634 0.073087
0.635 0.071918
0.636 0.070742
0.637 0.069559
0.638 0.06837
0.639 0.067175
0.64 0.065972
0.641 0.064763
0.642 0.063547
0.643 0.062325
0.644 0.061096
0.645 0.059859
0.646 0.058616
0.647 0.057365
0.648 0.056108
0.649 0.054843
0.65 0.053571
0.651 0.052292
0.652 0.051006
0.653 0.049712
0.654 0.04841
0.655 0.047101
0.656 0.045785
0.657 0.044461
0.658 0.043129
0.659 0.041789
0.66 0.040441
0.661 0.039086
0.662 0.037722
0.663 0.03635
0.664 0.03497
0.665 0.033582
0.666 0.032186
0.667 0.030781
0.668 0.029367
0.669 0.027946
0.67 0.026515
0.671 0.025076
0.672 0.023628
0.673 0.022171
0.674 0.020706
0.675 0.019231
0.676 0.017747
0.677 0.016254
0.678 0.014752
0.679 0.01324
0.68 0.011719
0.681 0.010188
0.682 0.0086478
0.683 0.0070978
0.684 0.005538
0.685 0.0039683
0.686 0.0023885
0.687 0.00079872
0.688 0
0.689 0
0.69 0
0.691 0
0.692 0
0.693 0
0.694 0
0.695 0
0.696 0
0.697 0
0.698 0
0.699 0
0.7 0
0.701 0
0.702 0
0.703 0
0.704 0
0.705 0
0.706 0
0.707 0
0.708 0
0.709 0
0.71 0
0.711 0
0.712 0
0.713 0
0.714 0
0.715 0
0.716 0
0.717 0
0.718 0
0.719 0
0.72 0
0.721 0
0.722 0
0.723 0
0.724 0
0.725 0
0.726 0
0.727 0
0.728 0
0.729 0
0.73 0
0.731 0
0.732 0
0.733 0
0.734 0
0.735 0
0.736 0
0.737 0
0.738 0
0.739 0
0.74 0
0.741 0
0.742 0
0.743 0
0.744 0
0.745 0
0.746 0
0.747 0
0.748 0
0.749 0
0.75 0
0.751 0
0.752 0
0.753 0
0.754 0
0.755 0
0.756 0
0.757 0
0.758 0
0.759 0
0.76 0
0.761 0
0.762 0
0.763 0
0.764 0
0.765 0
0.766 0
0.767 0
0.768 0
0.769 0
0.77 0
0.771 0
0.772 0
0.773 0
0.774 0
0.775 0
0.776 0
0.777 0
0.778 0
0.779 0
0.78 0
0.781 0
0.782 0
0.783 0
0.784 0
0.785 0
0.786 0
0.787 0
0.788 0
0.789 0
0.79 0
0.791 0
0.792 0
0.793 0
0.794 0
0.795 0
0.796 0
0.797 0
0.798 0
0.799 0
0.8 0
0.801 0
0.802 0
0.803 0
0.804 0
0.805 0
0.806 0
0.807 0
0.808 0
0.809 0
0.81 0
0.811 0
0.812 0
0.813 0
0.814 0
0.815 0
0.816 0
0.817 0
0.818 0
0.819 0
0.82 0
0.821 0
0.822 0
0.823 0
0.824 0
0.825 0
0.826 0
0.827 0
0.828 0
0.829 0
0.83 0
0.831 0
0.832 0
0.833 0
0.834 0
0.835 0
0.836 0
0.837 0
0.838 0
0.839 0
0.84 0
0.841 0
0.842 0
0.843 0
0.844 0
0.845 0
0.846 0
0.847 0
0.848 0
0.849 0
0.85 0
0.851 0
0.852 0
0.853 0
0.854 0
0.855 0
0.856 0
0.857 0
0.858 0
0.859 0
0.86 0
0.861 0
0.862 0
0.863 0
0.864 0
0.865 0
0.866 0
0.867 0
0.868 0
0.869 0
0.87 0
0.871 0
0.872 0
0.873 0
0.874 0
0.875 0
0.876 0
0.877 0
0.878 0
0.879 0
0.88 0
0.881 0
0.882 0
0.883 0
0.884 0
0.885 0
0.886 0
0.887 0
0.888 0
0.889 0
0.89 0
0.891 0
0.892 0
0.893 0
0.894 0
0.895 0
0.896 0
0.897 0
0.898 0
0.899 0
0.9 0
0.901 0
0.902 0
0.903 0
0.904 0
0.905 0
0.906 0
0.907 0
0.908 0
0.909 0
0.91 0
0.911 0
0.912 0
0.913 0
0.914 0
0.915 0
0.916 0
0.917 0
0.918 0
0.919 0
0.92 0
0.921 0
0.922 0
0.923 0
0.924 0
0.925 0
0.926 0
0.927 0
0.928 0
0.929 0
0.93 0
0.931 0
0.932 0
0.933 0
0.934 0
0.935 0
0.936 0
0.937 0
0.938 0
0.939 0
0.94 0
0.941 0
0.942 0
0.943 0
0.944 0
0.945 0
0.946 0
0.947 0
0.948 0
0.949 0
0.95 0
0.951 0
0.952 0
0.953 0
0.954 0
0.955 0
0.956 0
0.957 0
0.958 0
0.959 0
0.96 0
0.961 0
0.962 0
0.963 0
0.964 0
0.965 0
0.966 0
0.967 0
0.968 0
0.969 0
0.97 0
0.971 0
0.972 0
0.973 0
0.974 0
0.975 0
0.976 0
0.977 0
0.978 0
0.979 0
0.98 0
0.981 0
0.982 0
0.983 0
0.984 0
0.985 0
0.986 0
0.987 0
0.988 0
0.989 0
0.99 0
0.991 0
0.992 0
0.993 0
0.994 0
0.995 0
0.996 0
0.997 0
0.998 0
0.999 0
1 0


==> Figure_Data/Comparison_betaLBp1.dat <==
0 0.8125
0.001 0.81212
0.002 0.81175
0.003 0.81137
0.004 0.81099
0.005 0.81061
0.006 0.81022
0.007 0.80984
0.008 0.80945
0.009 0.80906
0.01 0.80867
0.011 0.80828
0.012 0.80789
0.013 0.80749
0.014 0.8071
0.015 0.8067
0.016 0.8063
0.017 0.8059
0.018 0.8055
0.019 0.80509
0.02 0.80469
0.021 0.80428
0.022 0.80387
0.023 0.80346
0.024 0.80305
0.025 0.80263
0.026 0.80222
0.027 0.8018
0.028 0.80138
0.029 0.80096
0.03 0.80053
0.031 0.80011
0.032 0.79968
0.033 0.79925
0.034 0.79882
0.035 0.79839
0.036 0.79795
0.037 0.79752
0.038 0.79708
0.039 0.79664
0.04 0.7962
0.041 0.79575
0.042 0.79531
0.043 0.79486
0.044 0.79441
0.045 0.79396
0.046 0.7935
0.047 0.79305
0.048 0.79259
0.049 0.79213
0.05 0.79167
0.051 0.7912
0.052 0.79074
0.053 0.79027
0.054 0.7898
0.055 0.78933
0.056 0.78885
0.057 0.78837
0.058 0.7879
0.059 0.78741
0.06 0.78693
0.061 0.78645
0.062 0.78596
0.063 0.78547
0.064 0.78498
0.065 0.78448
0.066 0.78399
0.067 0.78349
0.068 0.78299
0.069 0.78248
0.07 0.78198
0.071 0.78147
0.072 0.78096
0.073 0.78044
0.074 0.77993
0.075 0.77941
0.076 0.77889
0.077 0.77837
0.078 0.77784
0.079 0.77732
0.08 0.77679
0.081 0.77625
0.082 0.77572
0.083 0.77518
0.084 0.77464
0.085 0.7741
0.086 0.77355
0.087 0.773
0.088 0.77245
0.089 0.7719
0.09 0.77134
0.091 0.77078
0.092 0.77022
0.093 0.76966
0.094 0.76909
0.095 0.76852
0.096 0.76795
0.097 0.76737
0.098 0.76679
0.099 0.76621
0.1 0.76563
0.101 0.76504
0.102 0.76445
0.103 0.76385
0.104 0.76326
0.105 0.76266
0.106 0.76206
0.107 0.76145
0.108 0.76084
0.109 0.76023
0.11 0.75962
0.111 0.759
0.112 0.75838
0.113 0.75775
0.114 0.75712
0.115 0.75649
0.116 0.75586
0.117 0.75522
0.118 0.75458
0.119 0.75394
0.12 0.75329
0.121 0.75264
0.122 0.75198
0.123 0.75133
0.124 0.75066
0.125 0.75
0.126 0.74933
0.127 0.74866
0.128 0.74798
0.129 0.7473
0.13 0.74662
0.131 0.74593
0.132 0.74524
0.133 0.74455
0.134 0.74385
0.135 0.74315
0.136 0.74245
0.137 0.74174
0.138 0.74102
0.139 0.7403
0.14 0.73958
0.141 0.73886
0.142 0.73813
0.143 0.73739
0.144 0.73666
0.145 0.73592
0.146 0.73517
0.147 0.73442
0.148 0.73366
0.149 0.73291
0.15 0.73214
0.151 0.73138
0.152 0.7306
0.153 0.72983
0.154 0.72905
0.155 0.72826
0.156 0.72747
0.157 0.72668
0.158 0.72588
0.159 0.72507
0.16 0.72426
0.161 0.72345
0.162 0.72263
0.163 0.72181
0.164 0.72098
0.165 0.72015
0.166 0.71931
0.167 0.71847
0.168 0.71762
0.169 0.71677
0.17 0.71591
0.171 0.71505
0.172 0.71418
0.173 0.7133
0.174 0.71242
0.175 0.71154
0.176 0.71065
0.177 0.70975
0.178 0.70885
0.179 0.70794
0.18 0.70703
0.181 0.70611
0.182 0.70519
0.183 0.70426
0.184 0.70332
0.185 0.70238
0.186 0.70143
0.187 0.70048
0.188 0.69952
0.189 0.69855
0.19 0.69758
0.191 0.6966
0.192 0.69562
0.193 0.69463
0.194 0.69363
0.195 0.69262
0.196 0.69161
0.197 0.69059
0.198 0.68957
0.199 0.68854
0.2 0.6875
0.201 0.68645
0.202 0.6854
0.203 0.68434
0.204 0.68328
0.205 0.6822
0.206 0.68112
0.207 0.68003
0.208 0.67894
0.209 0.67784
0.21 0.67672
0.211 0.67561
0.212 0.67448
0.213 0.67334
0.214 0.6722
0.215 0.67105
0.216 0.66989
0.217 0.66873
0.218 0.66755
0.219 0.66637
0.22 0.66518
0.221 0.66398
0.222 0.66277
0.223 0.66155
0.224 0.66033
0.225 0.65909
0.226 0.65785
0.227 0.65659
0.228 0.65533
0.229 0.65406
0.23 0.65278
0.231 0.65149
0.232 0.65019
0.233 0.64888
0.234 0.64756
0.235 0.64623
0.236 0.64489
0.237 0.64354
0.238 0.64218
0.239 0.6408
0.24 0.63942
0.241 0.63803
0.242 0.63663
0.243 0.63521
0.244 0.63379
0.245 0.63235
0.246 0.63091
0.247 0.62945
0.248 0.62798
0.249 0.62649
0.25 0.625
0.251 0.62349
0.252 0.62198
0.253 0.62045
0.254 0.6189
0.255 0.61735
0.256 0.61578
0.257 0.6142
0.258 0.6126
0.259 0.611
0.26 0.60938
0.261 0.60774
0.262 0.60609
0.263 0.60443
0.264 0.60275
0.265 0.60106
0.266 0.59936
0.267 0.59764
0.268 0.59591
0.269 0.59416
0.27 0.59239
0.271 0.59061
0.272 0.58882
0.273 0.587
0.274 0.58518
0.275 0.58333
0.276 0.58147
0.277 0.5796
0.278 0.5777
0.279 0.57579
0.28 0.57386
0.281 0.57192
0.282 0.56995
0.283 0.56797
0.284 0.56597
0.285 0.56395
0.286 0.56192
0.287 0.55986
0.288 0.55778
0.289 0.55569
0.29 0.55357
0.291 0.55144
0.292 0.54928
0.293 0.5471
0.294 0.5449
0.295 0.54268
0.296 0.54044
0.297 0.53818
0.298 0.53589
0.299 0.53358
0.3 0.53125
0.301 0.52889
0.302 0.52652
0.303 0.52411
0.304 0.52168
0.305 0.51923
0.306 0.51675
0.307 0.51425
0.308 0.51172
0.309 0.50916
0.31 0.50658
0.311 0.50397
0.312 0.50133
0.313 0.5
0.314 0.5
0.315 0.5
0.316 0.5
0.317 0.5
0.318 0.5
0.319 0.5
0.32 0.5
0.321 0.5
0.322 0.5
0.323 0.5
0.324 0.5
0.325 0.5
0.326 0.5
0.327 0.5
0.328 0.5
0.329 0.5
0.33 0.5
0.331 0.5
0.332 0.5
0.333 0.5
0.334 0.5
0.335 0.5
0.336 0.5
0.337 0.5
0.338 0.5
0.339 0.5
0.34 0.5
0.341 0.5
0.342 0.5
0.343 0.5
0.344 0.5
0.345 0.5
0.346 0.5
0.347 0.5
0.348 0.5
0.349 0.5
0.35 0.5
0.351 0.5
0.352 0.5
0.353 0.5
0.354 0.5
0.355 0.5
0.356 0.5
0.357 0.5
0.358 0.5
0.359 0.5
0.36 0.5
0.361 0.5
0.362 0.5
0.363 0.5
0.364 0.5
0.365 0.5
0.366 0.5
0.367 0.5
0.368 0.5
0.369 0.5
0.37 0.5
0.371 0.5
0.372 0.5
0.373 0.5
0.374 0.5
0.375 0.5
0.376 0.5
0.377 0.5
0.378 0.5
0.379 0.5
0.38 0.5
0.381 0.5
0.382 0.5
0.383 0.5
0.384 0.5
0.385 0.5
0.386 0.5
0.387 0.5
0.388 0.5
0.389 0.5
0.39 0.5
0.391 0.5
0.392 0.5
0.393 0.5
0.394 0.5
0.395 0.5
0.396 0.5
0.397 0.5
0.398 0.5
0.399 0.5
0.4 0.5
0.401 0.5
0.402 0.5
0.403 0.5
0.404 0.5
0.405 0.5
0.406 0.5
0.407 0.5
0.408 0.5
0.409 0.5
0.41 0.5
0.411 0.5
0.412 0.5
0.413 0.5
0.414 0.5
0.415 0.5
0.416 0.5
0.417 0.5
0.418 0.5
0.419 0.5
0.42 0.5
0.421 0.5
0.422 0.5
0.423 0.5
0.424 0.5
0.425 0.5
0.426 0.5
0.427 0.5
0.428 0.5
0.429 0.5
0.43 0.5
0.431 0.5
0.432 0.5
0.433 0.5
0.434 0.5
0.435 0.5
0.436 0.5
0.437 0.5
0.438 0.5
0.439 0.5
0.44 0.5
0.441 0.5
0.442 0.5
0.443 0.5
0.444 0.5
0.445 0.5
0.446 0.5
0.447 0.5
0.448 0.5
0.449 0.5
0.45 0.5
0.451 0.5
0.452 0.5
0.453 0.5
0.454 0.5
0.455 0.5
0.456 0.5
0.457 0.5
0.458 0.5
0.459 0.5
0.46 0.5
0.461 0.5
0.462 0.5
0.463 0.5
0.464 0.5
0.465 0.5
0.466 0.5
0.467 0.5
0.468 0.5
0.469 0.5
0.47 0.5
0.471 0.5
0.472 0.5
0.473 0.5
0.474 0.5
0.475 0.5
0.476 0.5
0.477 0.5
0.478 0.5
0.479 0.5
0.48 0.5
0.481 0.5
0.482 0.5
0.483 0.5
0.484 0.5
0.485 0.5
0.486 0.5
0.487 0.5
0.488 0.5
0.489 0.5
0.49 0.5
0.491 0.5
0.492 0.5
0.493 0.5
0.494 0.5
0.495 0.5
0.496 0.5
0.497 0.5
0.498 0.5
0.499 0.5


==> Figure_Data/Comparison_betaLBp2.dat <==
0.499 0.5
0.5 0.1875
0.501 0.18687


==> Figure_Data/Comparison_betaLBp3.dat <==
0.501 0.18687
0.502 0.18624
0.503 0.18561
0.504 0.18498
0.505 0.18434
0.506 0.1837
0.507 0.18306
0.508 0.18242
0.509 0.18177
0.51 0.18112
0.511 0.18047
0.512 0.17982
0.513 0.17916
0.514 0.1785
0.515 0.17784
0.516 0.17717
0.517 0.1765
0.518 0.17583
0.519 0.17516
0.52 0.17448
0.521 0.1738
0.522 0.17312
0.523 0.17243
0.524 0.17174
0.525 0.17105
0.526 0.17036
0.527 0.16966
0.528 0.16896
0.529 0.16826
0.53 0.16755
0.531 0.16684
0.532 0.16613
0.533 0.16542
0.534 0.1647
0.535 0.16398
0.536 0.16325
0.537 0.16253
0.538 0.1618
0.539 0.16106
0.54 0.16033
0.541 0.15959
0.542 0.15884
0.543 0.1581
0.544 0.15735
0.545 0.15659
0.546 0.15584
0.547 0.15508
0.548 0.15431
0.549 0.15355
0.55 0.15278
0.551 0.152
0.552 0.15123
0.553 0.15045
0.554 0.14966
0.555 0.14888
0.556 0.14809
0.557 0.14729
0.558 0.14649
0.559 0.14569
0.56 0.14489
0.561 0.14408
0.562 0.14326
0.563 0.14245
0.564 0.14163
0.565 0.1408
0.566 0.13998
0.567 0.13915
0.568 0.13831
0.569 0.13747
0.57 0.13663
0.571 0.13578
0.572 0.13493
0.573 0.13407
0.574 0.13322
0.575 0.13235
0.576 0.13149
0.577 0.13061
0.578 0.12974
0.579 0.12886
0.58 0.12798
0.581 0.12709
0.582 0.1262
0.583 0.1253
0.584 0.1244
0.585 0.12349
0.586 0.12258
0.587 0.12167
0.588 0.12075
0.589 0.11983
0.59 0.1189
0.591 0.11797
0.592 0.11703
0.593 0.11609
0.594 0.11515
0.595 0.1142
0.596 0.11324
0.597 0.11228
0.598 0.11132
0.599 0.11035
0.6 0.10938
0.601 0.1084
0.602 0.10741
0.603 0.10642
0.604 0.10543
0.605 0.10443
0.606 0.10343
0.607 0.10242
0.608 0.1014
0.609 0.10038
0.61 0.099359
0.611 0.098329
0.612 0.097294
0.613 0.096253
0.614 0.095207
0.615 0.094156
0.616 0.093099
0.617 0.092037
0.618 0.090969
0.619 0.089895
0.62 0.088816
0.621 0.087731
0.622 0.08664
0.623 0.085544
0.624 0.084441
0.625 0.083333
0.626 0.082219
0.627 0.081099
0.628 0.079973
0.629 0.078841
0.63 0.077703
0.631 0.076558
0.632 0.075408
0.633 0.074251
0.634 0.073087
0.635 0.071918
0.636 0.070742
0.637 0.069559
0.638 0.06837
0.639 0.067175
0.64 0.065972
0.641 0.064763
0.642 0.063547
0.643 0.062325
0.644 0.061096
0.645 0.059859
0.646 0.058616
0.647 0.057365
0.648 0.056108
0.649 0.054843
0.65 0.053571
0.651 0.052292
0.652 0.051006
0.653 0.049712
0.654 0.04841
0.655 0.047101
0.656 0.045785
0.657 0.044461
0.658 0.043129
0.659 0.041789
0.66 0.040441
0.661 0.039086
0.662 0.037722
0.663 0.03635
0.664 0.03497
0.665 0.033582
0.666 0.032186
0.667 0.030781
0.668 0.029367
0.669 0.027946
0.67 0.026515
0.671 0.025076
0.672 0.023628
0.673 0.022171
0.674 0.020706
0.675 0.019231
0.676 0.017747
0.677 0.016254
0.678 0.014752
0.679 0.01324
0.68 0.011719
0.681 0.010188
0.682 0.0086478
0.683 0.0070978
0.684 0.005538
0.685 0.0039683
0.686 0.0023885
0.687 0.00079872
0.688 0
0.689 0
0.69 0
0.691 0
0.692 0
0.693 0
0.694 0
0.695 0
0.696 0
0.697 0
0.698 0
0.699 0
0.7 0
0.701 0
0.702 0
0.703 0
0.704 0
0.705 0
0.706 0
0.707 0
0.708 0
0.709 0
0.71 0
0.711 0
0.712 0
0.713 0
0.714 0
0.715 0
0.716 0
0.717 0
0.718 0
0.719 0
0.72 0
0.721 0
0.722 0
0.723 0
0.724 0
0.725 0
0.726 0
0.727 0
0.728 0
0.729 0
0.73 0
0.731 0
0.732 0
0.733 0
0.734 0
0.735 0
0.736 0
0.737 0
0.738 0
0.739 0
0.74 0
0.741 0
0.742 0
0.743 0
0.744 0
0.745 0
0.746 0
0.747 0
0.748 0
0.749 0
0.75 0
0.751 0
0.752 0
0.753 0
0.754 0
0.755 0
0.756 0
0.757 0
0.758 0
0.759 0
0.76 0
0.761 0
0.762 0
0.763 0
0.764 0
0.765 0
0.766 0
0.767 0
0.768 0
0.769 0
0.77 0
0.771 0
0.772 0
0.773 0
0.774 0
0.775 0
0.776 0
0.777 0
0.778 0
0.779 0
0.78 0
0.781 0
0.782 0
0.783 0
0.784 0
0.785 0
0.786 0
0.787 0
0.788 0
0.789 0
0.79 0
0.791 0
0.792 0
0.793 0
0.794 0
0.795 0
0.796 0
0.797 0
0.798 0
0.799 0
0.8 0
0.801 0
0.802 0
0.803 0
0.804 0
0.805 0
0.806 0
0.807 0
0.808 0
0.809 0
0.81 0
0.811 0
0.812 0
0.813 0
0.814 0
0.815 0
0.816 0
0.817 0
0.818 0
0.819 0
0.82 0
0.821 0
0.822 0
0.823 0
0.824 0
0.825 0
0.826 0
0.827 0
0.828 0
0.829 0
0.83 0
0.831 0
0.832 0
0.833 0
0.834 0
0.835 0
0.836 0
0.837 0
0.838 0
0.839 0
0.84 0
0.841 0
0.842 0
0.843 0
0.844 0
0.845 0
0.846 0
0.847 0
0.848 0
0.849 0
0.85 0
0.851 0
0.852 0
0.853 0
0.854 0
0.855 0
0.856 0
0.857 0
0.858 0
0.859 0
0.86 0
0.861 0
0.862 0
0.863 0
0.864 0
0.865 0
0.866 0
0.867 0
0.868 0
0.869 0
0.87 0
0.871 0
0.872 0
0.873 0
0.874 0
0.875 0
0.876 0
0.877 0
0.878 0
0.879 0
0.88 0
0.881 0
0.882 0
0.883 0
0.884 0
0.885 0
0.886 0
0.887 0
0.888 0
0.889 0
0.89 0
0.891 0
0.892 0
0.893 0
0.894 0
0.895 0
0.896 0
0.897 0
0.898 0
0.899 0
0.9 0
0.901 0
0.902 0
0.903 0
0.904 0
0.905 0
0.906 0
0.907 0
0.908 0
0.909 0
0.91 0
0.911 0
0.912 0
0.913 0
0.914 0
0.915 0
0.916 0
0.917 0
0.918 0
0.919 0
0.92 0
0.921 0
0.922 0
0.923 0
0.924 0
0.925 0
0.926 0
0.927 0
0.928 0
0.929 0
0.93 0
0.931 0
0.932 0
0.933 0
0.934 0
0.935 0
0.936 0
0.937 0
0.938 0
0.939 0
0.94 0
0.941 0
0.942 0
0.943 0
0.944 0
0.945 0
0.946 0
0.947 0
0.948 0
0.949 0
0.95 0
0.951 0
0.952 0
0.953 0
0.954 0
0.955 0
0.956 0
0.957 0
0.958 0
0.959 0
0.96 0
0.961 0
0.962 0
0.963 0
0.964 0
0.965 0
0.966 0
0.967 0
0.968 0
0.969 0
0.97 0
0.971 0
0.972 0
0.973 0
0.974 0
0.975 0
0.976 0
0.977 0
0.978 0
0.979 0
0.98 0
0.981 0
0.982 0
0.983 0
0.984 0
0.985 0
0.986 0
0.987 0
0.988 0
0.989 0
0.99 0
0.991 0
0.992 0
0.993 0
0.994 0
0.995 0
0.996 0
0.997 0
0.998 0
0.999 0
1 0


==> Figure_Data/Comparison_betaUB.dat <==
0 1
0.001 1
0.002 1
0.003 1
0.004 1
0.005 1
0.006 1
0.007 1
0.008 1
0.009 1
0.01 1
0.011 1
0.012 1
0.013 1
0.014 1
0.015 1
0.016 1
0.017 1
0.018 1
0.019 1
0.02 1
0.021 1
0.022 1
0.023 1
0.024 1
0.025 1
0.026 1
0.027 1
0.028 1
0.029 1
0.03 1
0.031 1
0.032 1
0.033 1
0.034 1
0.035 1
0.036 1
0.037 1
0.038 1
0.039 1
0.04 1
0.041 1
0.042 1
0.043 1
0.044 1
0.045 1
0.046 1
0.047 1
0.048 1
0.049 1
0.05 1
0.051 1
0.052 1
0.053 1
0.054 1
0.055 1
0.056 1
0.057 1
0.058 1
0.059 1
0.06 1
0.061 1
0.062 1
0.063 1
0.064 1
0.065 1
0.066 1
0.067 1
0.068 1
0.069 1
0.07 1
0.071 1
0.072 1
0.073 1
0.074 1
0.075 1
0.076 1
0.077 1
0.078 1
0.079 1
0.08 1
0.081 1
0.082 1
0.083 1
0.084 1
0.085 1
0.086 1
0.087 1
0.088 1
0.089 1
0.09 1
0.091 1
0.092 1
0.093 1
0.094 1
0.095 1
0.096 1
0.097 1
0.098 1
0.099 1
0.1 1
0.101 1
0.102 1
0.103 1
0.104 1
0.105 1
0.106 1
0.107 1
0.108 1
0.109 1
0.11 1
0.111 1
0.112 1
0.113 1
0.114 1
0.115 1
0.116 1
0.117 1
0.118 1
0.119 1
0.12 1
0.121 1
0.122 1
0.123 1
0.124 1
0.125 1
0.126 1
0.127 1
0.128 1
0.129 1
0.13 1
0.131 1
0.132 1
0.133 1
0.134 1
0.135 1
0.136 1
0.137 1
0.138 1
0.139 1
0.14 1
0.141 1
0.142 1
0.143 1
0.144 1
0.145 1
0.146 1
0.147 1
0.148 1
0.149 1
0.15 1
0.151 1
0.152 1
0.153 1
0.154 1
0.155 1
0.156 1
0.157 1
0.158 1
0.159 1
0.16 1
0.161 1
0.162 1
0.163 1
0.164 1
0.165 1
0.166 1
0.167 1
0.168 1
0.169 1
0.17 1
0.171 1
0.172 1
0.173 1
0.174 1
0.175 1
0.176 1
0.177 1
0.178 1
0.179 1
0.18 1
0.181 1
0.182 1
0.183 1
0.184 1
0.185 1
0.186 1
0.187 1
0.188 1
0.189 1
0.19 1
0.191 1
0.192 1
0.193 1
0.194 1
0.195 1
0.196 1
0.197 1
0.198 1
0.199 1
0.2 1
0.201 1
0.202 1
0.203 1
0.204 1
0.205 1
0.206 1
0.207 1
0.208 1
0.209 1
0.21 1
0.211 1
0.212 1
0.213 1
0.214 1
0.215 1
0.216 1
0.217 1
0.218 1
0.219 1
0.22 1
0.221 1
0.222 1
0.223 1
0.224 1
0.225 1
0.226 1
0.227 1
0.228 1
0.229 1
0.23 1
0.231 1
0.232 1
0.233 1
0.234 1
0.235 1
0.236 1
0.237 1
0.238 1
0.239 1
0.24 1
0.241 1
0.242 1
0.243 1
0.244 1
0.245 1
0.246 1
0.247 1
0.248 1
0.249 1
0.25 1
0.251 1
0.252 1
0.253 1
0.254 1
0.255 1
0.256 1
0.257 1
0.258 1
0.259 1
0.26 1
0.261 1
0.262 1
0.263 1
0.264 1
0.265 1
0.266 1
0.267 1
0.268 1
0.269 1
0.27 1
0.271 1
0.272 1
0.273 1
0.274 1
0.275 1
0.276 1
0.277 1
0.278 1
0.279 1
0.28 1
0.281 1
0.282 1
0.283 1
0.284 1
0.285 1
0.286 1
0.287 1
0.288 1
0.289 1
0.29 1
0.291 1
0.292 1
0.293 1
0.294 1
0.295 1
0.296 1
0.297 1
0.298 1
0.299 1
0.3 1
0.301 1
0.302 1
0.303 1
0.304 1
0.305 1
0.306 1
0.307 1
0.308 1
0.309 1
0.31 1
0.311 1
0.312 1
0.313 0.9992
0.314 0.99761
0.315 0.99603
0.316 0.99446
0.317 0.9929
0.318 0.99135
0.319 0.98981
0.32 0.98828
0.321 0.98676
0.322 0.98525
0.323 0.98375
0.324 0.98225
0.325 0.98077
0.326 0.97929
0.327 0.97783
0.328 0.97637
0.329 0.97492
0.33 0.97348
0.331 0.97205
0.332 0.97063
0.333 0.96922
0.334 0.96781
0.335 0.96642
0.336 0.96503
0.337 0.96365
0.338 0.96228
0.339 0.96091
0.34 0.95956
0.341 0.95821
0.342 0.95687
0.343 0.95554
0.344 0.95422
0.345 0.9529
0.346 0.95159
0.347 0.95029
0.348 0.94899
0.349 0.94771
0.35 0.94643
0.351 0.94516
0.352 0.94389
0.353 0.94263
0.354 0.94138
0.355 0.94014
0.356 0.9389
0.357 0.93768
0.358 0.93645
0.359 0.93524
0.36 0.93403
0.361 0.93283
0.362 0.93163
0.363 0.93044
0.364 0.92926
0.365 0.92808
0.366 0.92691
0.367 0.92575
0.368 0.92459
0.369 0.92344
0.37 0.9223
0.371 0.92116
0.372 0.92003
0.373 0.9189
0.374 0.91778
0.375 0.91667
0.376 0.91556
0.377 0.91446
0.378 0.91336
0.379 0.91227
0.38 0.91118
0.381 0.9101
0.382 0.90903
0.383 0.90796
0.384 0.9069
0.385 0.90584
0.386 0.90479
0.387 0.90375
0.388 0.90271
0.389 0.90167
0.39 0.90064
0.391 0.89962
0.392 0.8986
0.393 0.89758
0.394 0.89657
0.395 0.89557
0.396 0.89457
0.397 0.89358
0.398 0.89259
0.399 0.8916
0.4 0.89063
0.401 0.88965
0.402 0.88868
0.403 0.88772
0.404 0.88676
0.405 0.8858
0.406 0.88485
0.407 0.88391
0.408 0.88297
0.409 0.88203
0.41 0.8811
0.411 0.88017
0.412 0.87925
0.413 0.87833
0.414 0.87742
0.415 0.87651
0.416 0.8756
0.417 0.8747
0.418 0.8738
0.419 0.87291
0.42 0.87202
0.421 0.87114
0.422 0.87026
0.423 0.86939
0.424 0.86851
0.425 0.86765
0.426 0.86678
0.427 0.86593
0.428 0.86507
0.429 0.86422
0.43 0.86337
0.431 0.86253
0.432 0.86169
0.433 0.86085
0.434 0.86002
0.435 0.8592
0.436 0.85837
0.437 0.85755
0.438 0.85674
0.439 0.85592
0.44 0.85511
0.441 0.85431
0.442 0.85351
0.443 0.85271
0.444 0.85191
0.445 0.85112
0.446 0.85034
0.447 0.84955
0.448 0.84877
0.449 0.848
0.45 0.84722
0.451 0.84645
0.452 0.84569
0.453 0.84492
0.454 0.84416
0.455 0.84341
0.456 0.84265
0.457 0.8419
0.458 0.84116
0.459 0.84041
0.46 0.83967
0.461 0.83894
0.462 0.8382
0.463 0.83747
0.464 0.83675
0.465 0.83602
0.466 0.8353
0.467 0.83458
0.468 0.83387
0.469 0.83316
0.47 0.83245
0.471 0.83174
0.472 0.83104
0.473 0.83034
0.474 0.82964
0.475 0.82895
0.476 0.82826
0.477 0.82757
0.478 0.82688
0.479 0.8262
0.48 0.82552
0.481 0.82484
0.482 0.82417
0.483 0.8235
0.484 0.82283
0.485 0.82216
0.486 0.8215
0.487 0.82084
0.488 0.82018
0.489 0.81953
0.49 0.81888
0.491 0.81823
0.492 0.81758
0.493 0.81694
0.494 0.8163
0.495 0.81566
0.496 0.81502
0.497 0.81439
0.498 0.81376
0.499 0.81313
0.5 0.5
0.501 0.5
0.502 0.5
0.503 0.5
0.504 0.5
0.505 0.5
0.506 0.5
0.507 0.5
0.508 0.5
0.509 0.5
0.51 0.5
0.511 0.5
0.512 0.5
0.513 0.5
0.514 0.5
0.515 0.5
0.516 0.5
0.517 0.5
0.518 0.5
0.519 0.5
0.52 0.5
0.521 0.5
0.522 0.5
0.523 0.5
0.524 0.5
0.525 0.5
0.526 0.5
0.527 0.5
0.528 0.5
0.529 0.5
0.53 0.5
0.531 0.5
0.532 0.5
0.533 0.5
0.534 0.5
0.535 0.5
0.536 0.5
0.537 0.5
0.538 0.5
0.539 0.5
0.54 0.5
0.541 0.5
0.542 0.5
0.543 0.5
0.544 0.5
0.545 0.5
0.546 0.5
0.547 0.5
0.548 0.5
0.549 0.5
0.55 0.5
0.551 0.5
0.552 0.5
0.553 0.5
0.554 0.5
0.555 0.5
0.556 0.5
0.557 0.5
0.558 0.5
0.559 0.5
0.56 0.5
0.561 0.5
0.562 0.5
0.563 0.5
0.564 0.5
0.565 0.5
0.566 0.5
0.567 0.5
0.568 0.5
0.569 0.5
0.57 0.5
0.571 0.5
0.572 0.5
0.573 0.5
0.574 0.5
0.575 0.5
0.576 0.5
0.577 0.5
0.578 0.5
0.579 0.5
0.58 0.5
0.581 0.5
0.582 0.5
0.583 0.5
0.584 0.5
0.585 0.5
0.586 0.5
0.587 0.5
0.588 0.5
0.589 0.5
0.59 0.5
0.591 0.5
0.592 0.5
0.593 0.5
0.594 0.5
0.595 0.5
0.596 0.5
0.597 0.5
0.598 0.5
0.599 0.5
0.6 0.5
0.601 0.5
0.602 0.5
0.603 0.5
0.604 0.5
0.605 0.5
0.606 0.5
0.607 0.5
0.608 0.5
0.609 0.5
0.61 0.5
0.611 0.5
0.612 0.5
0.613 0.5
0.614 0.5
0.615 0.5
0.616 0.5
0.617 0.5
0.618 0.5
0.619 0.5
0.62 0.5
0.621 0.5
0.622 0.5
0.623 0.5
0.624 0.5
0.625 0.5
0.626 0.5
0.627 0.5
0.628 0.5
0.629 0.5
0.63 0.5
0.631 0.5
0.632 0.5
0.633 0.5
0.634 0.5
0.635 0.5
0.636 0.5
0.637 0.5
0.638 0.5
0.639 0.5
0.64 0.5
0.641 0.5
0.642 0.5
0.643 0.5
0.644 0.5
0.645 0.5
0.646 0.5
0.647 0.5
0.648 0.5
0.649 0.5
0.65 0.5
0.651 0.5
0.652 0.5
0.653 0.5
0.654 0.5
0.655 0.5
0.656 0.5
0.657 0.5
0.658 0.5
0.659 0.5
0.66 0.5
0.661 0.5
0.662 0.5
0.663 0.5
0.664 0.5
0.665 0.5
0.666 0.5
0.667 0.5
0.668 0.5
0.669 0.5
0.67 0.5
0.671 0.5
0.672 0.5
0.673 0.5
0.674 0.5
0.675 0.5
0.676 0.5
0.677 0.5
0.678 0.5
0.679 0.5
0.68 0.5
0.681 0.5
0.682 0.5
0.683 0.5
0.684 0.5
0.685 0.5
0.686 0.5
0.687 0.5
0.688 0.49867
0.689 0.49603
0.69 0.49342
0.691 0.49084
0.692 0.48828
0.693 0.48575
0.694 0.48325
0.695 0.48077
0.696 0.47832
0.697 0.47589
0.698 0.47348
0.699 0.47111
0.7 0.46875
0.701 0.46642
0.702 0.46411
0.703 0.46182
0.704 0.45956
0.705 0.45732
0.706 0.4551
0.707 0.4529
0.708 0.45072
0.709 0.44856
0.71 0.44643
0.711 0.44431
0.712 0.44222
0.713 0.44014
0.714 0.43808
0.715 0.43605
0.716 0.43403
0.717 0.43203
0.718 0.43005
0.719 0.42808
0.72 0.42614
0.721 0.42421
0.722 0.4223
0.723 0.4204
0.724 0.41853
0.725 0.41667
0.726 0.41482
0.727 0.413
0.728 0.41118
0.729 0.40939
0.73 0.40761
0.731 0.40584
0.732 0.40409
0.733 0.40236
0.734 0.40064
0.735 0.39894
0.736 0.39725
0.737 0.39557
0.738 0.39391
0.739 0.39226
0.74 0.39063
0.741 0.389
0.742 0.3874
0.743 0.3858
0.744 0.38422
0.745 0.38265
0.746 0.3811
0.747 0.37955
0.748 0.37802
0.749 0.37651
0.75 0.375
0.751 0.37351
0.752 0.37202
0.753 0.37055
0.754 0.36909
0.755 0.36765
0.756 0.36621
0.757 0.36479
0.758 0.36337
0.759 0.36197
0.76 0.36058
0.761 0.3592
0.762 0.35782
0.763 0.35646
0.764 0.35511
0.765 0.35377
0.766 0.35244
0.767 0.35112
0.768 0.34981
0.769 0.34851
0.77 0.34722
0.771 0.34594
0.772 0.34467
0.773 0.34341
0.774 0.34215
0.775 0.34091
0.776 0.33967
0.777 0.33845
0.778 0.33723
0.779 0.33602
0.78 0.33482
0.781 0.33363
0.782 0.33245
0.783 0.33127
0.784 0.33011
0.785 0.32895
0.786 0.3278
0.787 0.32666
0.788 0.32552
0.789 0.32439
0.79 0.32328
0.791 0.32216
0.792 0.32106
0.793 0.31997
0.794 0.31888
0.795 0.3178
0.796 0.31672
0.797 0.31566
0.798 0.3146
0.799 0.31355
0.8 0.3125
0.801 0.31146
0.802 0.31043
0.803 0.30941
0.804 0.30839
0.805 0.30738
0.806 0.30637
0.807 0.30537
0.808 0.30438
0.809 0.3034
0.81 0.30242
0.811 0.30145
0.812 0.30048
0.813 0.29952
0.814 0.29857
0.815 0.29762
0.816 0.29668
0.817 0.29574
0.818 0.29481
0.819 0.29389
0.82 0.29297
0.821 0.29206
0.822 0.29115
0.823 0.29025
0.824 0.28935
0.825 0.28846
0.826 0.28758
0.827 0.2867
0.828 0.28582
0.829 0.28495
0.83 0.28409
0.831 0.28323
0.832 0.28238
0.833 0.28153
0.834 0.28069
0.835 0.27985
0.836 0.27902
0.837 0.27819
0.838 0.27737
0.839 0.27655
0.84 0.27574
0.841 0.27493
0.842 0.27412
0.843 0.27332
0.844 0.27253
0.845 0.27174
0.846 0.27095
0.847 0.27017
0.848 0.2694
0.849 0.26862
0.85 0.26786
0.851 0.26709
0.852 0.26634
0.853 0.26558
0.854 0.26483
0.855 0.26408
0.856 0.26334
0.857 0.26261
0.858 0.26187
0.859 0.26114
0.86 0.26042
0.861 0.2597
0.862 0.25898
0.863 0.25826
0.864 0.25755
0.865 0.25685
0.866 0.25615
0.867 0.25545
0.868 0.25476
0.869 0.25407
0.87 0.25338
0.871 0.2527
0.872 0.25202
0.873 0.25134
0.874 0.25067
0.875 0.25
0.876 0.24934
0.877 0.24867
0.878 0.24802
0.879 0.24736
0.88 0.24671
0.881 0.24606
0.882 0.24542
0.883 0.24478
0.884 0.24414
0.885 0.24351
0.886 0.24288
0.887 0.24225
0.888 0.24162
0.889 0.241
0.89 0.24038
0.891 0.23977
0.892 0.23916
0.893 0.23855
0.894 0.23794
0.895 0.23734
0.896 0.23674
0.897 0.23615
0.898 0.23555
0.899 0.23496
0.9 0.23438
0.901 0.23379
0.902 0.23321
0.903 0.23263
0.904 0.23205
0.905 0.23148
0.906 0.23091
0.907 0.23034
0.908 0.22978
0.909 0.22922
0.91 0.22866
0.911 0.2281
0.912 0.22755
0.913 0.227
0.914 0.22645
0.915 0.2259
0.916 0.22536
0.917 0.22482
0.918 0.22428
0.919 0.22375
0.92 0.22321
0.921 0.22268
0.922 0.22216
0.923 0.22163
0.924 0.22111
0.925 0.22059
0.926 0.22007
0.927 0.21956
0.928 0.21904
0.929 0.21853
0.93 0.21802
0.931 0.21752
0.932 0.21701
0.933 0.21651
0.934 0.21601
0.935 0.21552
0.936 0.21502
0.937 0.21453
0.938 0.21404
0.939 0.21355
0.94 0.21307
0.941 0.21259
0.942 0.2121
0.943 0.21163
0.944 0.21115
0.945 0.21067
0.946 0.2102
0.947 0.20973
0.948 0.20926
0.949 0.2088
0.95 0.20833
0.951 0.20787
0.952 0.20741
0.953 0.20695
0.954 0.2065
0.955 0.20604
0.956 0.20559
0.957 0.20514
0.958 0.20469
0.959 0.20425
0.96 0.2038
0.961 0.20336
0.962 0.20292
0.963 0.20248
0.964 0.20205
0.965 0.20161
0.966 0.20118
0.967 0.20075
0.968 0.20032
0.969 0.19989
0.97 0.19947
0.971 0.19904
0.972 0.19862
0.973 0.1982
0.974 0.19778
0.975 0.19737
0.976 0.19695
0.977 0.19654
0.978 0.19613
0.979 0.19572
0.98 0.19531
0.981 0.19491
0.982 0.1945
0.983 0.1941
0.984 0.1937
0.985 0.1933
0.986 0.1929
0.987 0.19251
0.988 0.19211
0.989 0.19172
0.99 0.19133
0.991 0.19094
0.992 0.19055
0.993 0.19016
0.994 0.18978
0.995 0.18939
0.996 0.18901
0.997 0.18863
0.998 0.18825
0.999 0.18788
1 0.1875


==> Figure_Data/Comparison_betaUBp1.dat <==
0 1
0.001 1
0.002 1
0.003 1
0.004 1
0.005 1
0.006 1
0.007 1
0.008 1
0.009 1
0.01 1
0.011 1
0.012 1
0.013 1
0.014 1
0.015 1
0.016 1
0.017 1
0.018 1
0.019 1
0.02 1
0.021 1
0.022 1
0.023 1
0.024 1
0.025 1
0.026 1
0.027 1
0.028 1
0.029 1
0.03 1
0.031 1
0.032 1
0.033 1
0.034 1
0.035 1
0.036 1
0.037 1
0.038 1
0.039 1
0.04 1
0.041 1
0.042 1
0.043 1
0.044 1
0.045 1
0.046 1
0.047 1
0.048 1
0.049 1
0.05 1
0.051 1
0.052 1
0.053 1
0.054 1
0.055 1
0.056 1
0.057 1
0.058 1
0.059 1
0.06 1
0.061 1
0.062 1
0.063 1
0.064 1
0.065 1
0.066 1
0.067 1
0.068 1
0.069 1
0.07 1
0.071 1
0.072 1
0.073 1
0.074 1
0.075 1
0.076 1
0.077 1
0.078 1
0.079 1
0.08 1
0.081 1
0.082 1
0.083 1
0.084 1
0.085 1
0.086 1
0.087 1
0.088 1
0.089 1
0.09 1
0.091 1
0.092 1
0.093 1
0.094 1
0.095 1
0.096 1
0.097 1
0.098 1
0.099 1
0.1 1
0.101 1
0.102 1
0.103 1
0.104 1
0.105 1
0.106 1
0.107 1
0.108 1
0.109 1
0.11 1
0.111 1
0.112 1
0.113 1
0.114 1
0.115 1
0.116 1
0.117 1
0.118 1
0.119 1
0.12 1
0.121 1
0.122 1
0.123 1
0.124 1
0.125 1
0.126 1
0.127 1
0.128 1
0.129 1
0.13 1
0.131 1
0.132 1
0.133 1
0.134 1
0.135 1
0.136 1
0.137 1
0.138 1
0.139 1
0.14 1
0.141 1
0.142 1
0.143 1
0.144 1
0.145 1
0.146 1
0.147 1
0.148 1
0.149 1
0.15 1
0.151 1
0.152 1
0.153 1
0.154 1
0.155 1
0.156 1
0.157 1
0.158 1
0.159 1
0.16 1
0.161 1
0.162 1
0.163 1
0.164 1
0.165 1
0.166 1
0.167 1
0.168 1
0.169 1
0.17 1
0.171 1
0.172 1
0.173 1
0.174 1
0.175 1
0.176 1
0.177 1
0.178 1
0.179 1
0.18 1
0.181 1
0.182 1
0.183 1
0.184 1
0.185 1
0.186 1
0.187 1
0.188 1
0.189 1
0.19 1
0.191 1
0.192 1
0.193 1
0.194 1
0.195 1
0.196 1
0.197 1
0.198 1
0.199 1
0.2 1
0.201 1
0.202 1
0.203 1
0.204 1
0.205 1
0.206 1
0.207 1
0.208 1
0.209 1
0.21 1
0.211 1
0.212 1
0.213 1
0.214 1
0.215 1
0.216 1
0.217 1
0.218 1
0.219 1
0.22 1
0.221 1
0.222 1
0.223 1
0.224 1
0.225 1
0.226 1
0.227 1
0.228 1
0.229 1
0.23 1
0.231 1
0.232 1
0.233 1
0.234 1
0.235 1
0.236 1
0.237 1
0.238 1
0.239 1
0.24 1
0.241 1
0.242 1
0.243 1
0.244 1
0.245 1
0.246 1
0.247 1
0.248 1
0.249 1
0.25 1
0.251 1
0.252 1
0.253 1
0.254 1
0.255 1
0.256 1
0.257 1
0.258 1
0.259 1
0.26 1
0.261 1
0.262 1
0.263 1
0.264 1
0.265 1
0.266 1
0.267 1
0.268 1
0.269 1
0.27 1
0.271 1
0.272 1
0.273 1
0.274 1
0.275 1
0.276 1
0.277 1
0.278 1
0.279 1
0.28 1
0.281 1
0.282 1
0.283 1
0.284 1
0.285 1
0.286 1
0.287 1
0.288 1
0.289 1
0.29 1
0.291 1
0.292 1
0.293 1
0.294 1
0.295 1
0.296 1
0.297 1
0.298 1
0.299 1
0.3 1
0.301 1
0.302 1
0.303 1
0.304 1
0.305 1
0.306 1
0.307 1
0.308 1
0.309 1
0.31 1
0.311 1
0.312 1
0.313 0.9992
0.314 0.99761
0.315 0.99603
0.316 0.99446
0.317 0.9929
0.318 0.99135
0.319 0.98981
0.32 0.98828
0.321 0.98676
0.322 0.98525
0.323 0.98375
0.324 0.98225
0.325 0.98077
0.326 0.97929
0.327 0.97783
0.328 0.97637
0.329 0.97492
0.33 0.97348
0.331 0.97205
0.332 0.97063
0.333 0.96922
0.334 0.96781
0.335 0.96642
0.336 0.96503
0.337 0.96365
0.338 0.96228
0.339 0.96091
0.34 0.95956
0.341 0.95821
0.342 0.95687
0.343 0.95554
0.344 0.95422
0.345 0.9529
0.346 0.95159
0.347 0.95029
0.348 0.94899
0.349 0.94771
0.35 0.94643
0.351 0.94516
0.352 0.94389
0.353 0.94263
0.354 0.94138
0.355 0.94014
0.356 0.9389
0.357 0.93768
0.358 0.93645
0.359 0.93524
0.36 0.93403
0.361 0.93283
0.362 0.93163
0.363 0.93044
0.364 0.92926
0.365 0.92808
0.366 0.92691
0.367 0.92575
0.368 0.92459
0.369 0.92344
0.37 0.9223
0.371 0.92116
0.372 0.92003
0.373 0.9189
0.374 0.91778
0.375 0.91667
0.376 0.91556
0.377 0.91446
0.378 0.91336
0.379 0.91227
0.38 0.91118
0.381 0.9101
0.382 0.90903
0.383 0.90796
0.384 0.9069
0.385 0.90584
0.386 0.90479
0.387 0.90375
0.388 0.90271
0.389 0.90167
0.39 0.90064
0.391 0.89962
0.392 0.8986
0.393 0.89758
0.394 0.89657
0.395 0.89557
0.396 0.89457
0.397 0.89358
0.398 0.89259
0.399 0.8916
0.4 0.89063
0.401 0.88965
0.402 0.88868
0.403 0.88772
0.404 0.88676
0.405 0.8858
0.406 0.88485
0.407 0.88391
0.408 0.88297
0.409 0.88203
0.41 0.8811
0.411 0.88017
0.412 0.87925
0.413 0.87833
0.414 0.87742
0.415 0.87651
0.416 0.8756
0.417 0.8747
0.418 0.8738
0.419 0.87291
0.42 0.87202
0.421 0.87114
0.422 0.87026
0.423 0.86939
0.424 0.86851
0.425 0.86765
0.426 0.86678
0.427 0.86593
0.428 0.86507
0.429 0.86422
0.43 0.86337
0.431 0.86253
0.432 0.86169
0.433 0.86085
0.434 0.86002
0.435 0.8592
0.436 0.85837
0.437 0.85755
0.438 0.85674
0.439 0.85592
0.44 0.85511
0.441 0.85431
0.442 0.85351
0.443 0.85271
0.444 0.85191
0.445 0.85112
0.446 0.85034
0.447 0.84955
0.448 0.84877
0.449 0.848
0.45 0.84722
0.451 0.84645
0.452 0.84569
0.453 0.84492
0.454 0.84416
0.455 0.84341
0.456 0.84265
0.457 0.8419
0.458 0.84116
0.459 0.84041
0.46 0.83967
0.461 0.83894
0.462 0.8382
0.463 0.83747
0.464 0.83675
0.465 0.83602
0.466 0.8353
0.467 0.83458
0.468 0.83387
0.469 0.83316
0.47 0.83245
0.471 0.83174
0.472 0.83104
0.473 0.83034
0.474 0.82964
0.475 0.82895
0.476 0.82826
0.477 0.82757
0.478 0.82688
0.479 0.8262
0.48 0.82552
0.481 0.82484
0.482 0.82417
0.483 0.8235
0.484 0.82283
0.485 0.82216
0.486 0.8215
0.487 0.82084
0.488 0.82018
0.489 0.81953
0.49 0.81888
0.491 0.81823
0.492 0.81758
0.493 0.81694
0.494 0.8163
0.495 0.81566
0.496 0.81502
0.497 0.81439
0.498 0.81376
0.499 0.81313


==> Figure_Data/Comparison_betaUBp2.dat <==
0.499 0.81313
0.5 0.5
0.501 0.5


==> Figure_Data/Comparison_betaUBp3.dat <==
0.501 0.5
0.502 0.5
0.503 0.5
0.504 0.5
0.505 0.5
0.506 0.5
0.507 0.5
0.508 0.5
0.509 0.5
0.51 0.5
0.511 0.5
0.512 0.5
0.513 0.5
0.514 0.5
0.515 0.5
0.516 0.5
0.517 0.5
0.518 0.5
0.519 0.5
0.52 0.5
0.521 0.5
0.522 0.5
0.523 0.5
0.524 0.5
0.525 0.5
0.526 0.5
0.527 0.5
0.528 0.5
0.529 0.5
0.53 0.5
0.531 0.5
0.532 0.5
0.533 0.5
0.534 0.5
0.535 0.5
0.536 0.5
0.537 0.5
0.538 0.5
0.539 0.5
0.54 0.5
0.541 0.5
0.542 0.5
0.543 0.5
0.544 0.5
0.545 0.5
0.546 0.5
0.547 0.5
0.548 0.5
0.549 0.5
0.55 0.5
0.551 0.5
0.552 0.5
0.553 0.5
0.554 0.5
0.555 0.5
0.556 0.5
0.557 0.5
0.558 0.5
0.559 0.5
0.56 0.5
0.561 0.5
0.562 0.5
0.563 0.5
0.564 0.5
0.565 0.5
0.566 0.5
0.567 0.5
0.568 0.5
0.569 0.5
0.57 0.5
0.571 0.5
0.572 0.5
0.573 0.5
0.574 0.5
0.575 0.5
0.576 0.5
0.577 0.5
0.578 0.5
0.579 0.5
0.58 0.5
0.581 0.5
0.582 0.5
0.583 0.5
0.584 0.5
0.585 0.5
0.586 0.5
0.587 0.5
0.588 0.5
0.589 0.5
0.59 0.5
0.591 0.5
0.592 0.5
0.593 0.5
0.594 0.5
0.595 0.5
0.596 0.5
0.597 0.5
0.598 0.5
0.599 0.5
0.6 0.5
0.601 0.5
0.602 0.5
0.603 0.5
0.604 0.5
0.605 0.5
0.606 0.5
0.607 0.5
0.608 0.5
0.609 0.5
0.61 0.5
0.611 0.5
0.612 0.5
0.613 0.5
0.614 0.5
0.615 0.5
0.616 0.5
0.617 0.5
0.618 0.5
0.619 0.5
0.62 0.5
0.621 0.5
0.622 0.5
0.623 0.5
0.624 0.5
0.625 0.5
0.626 0.5
0.627 0.5
0.628 0.5
0.629 0.5
0.63 0.5
0.631 0.5
0.632 0.5
0.633 0.5
0.634 0.5
0.635 0.5
0.636 0.5
0.637 0.5
0.638 0.5
0.639 0.5
0.64 0.5
0.641 0.5
0.642 0.5
0.643 0.5
0.644 0.5
0.645 0.5
0.646 0.5
0.647 0.5
0.648 0.5
0.649 0.5
0.65 0.5
0.651 0.5
0.652 0.5
0.653 0.5
0.654 0.5
0.655 0.5
0.656 0.5
0.657 0.5
0.658 0.5
0.659 0.5
0.66 0.5
0.661 0.5
0.662 0.5
0.663 0.5
0.664 0.5
0.665 0.5
0.666 0.5
0.667 0.5
0.668 0.5
0.669 0.5
0.67 0.5
0.671 0.5
0.672 0.5
0.673 0.5
0.674 0.5
0.675 0.5
0.676 0.5
0.677 0.5
0.678 0.5
0.679 0.5
0.68 0.5
0.681 0.5
0.682 0.5
0.683 0.5
0.684 0.5
0.685 0.5
0.686 0.5
0.687 0.5
0.688 0.49867
0.689 0.49603
0.69 0.49342
0.691 0.49084
0.692 0.48828
0.693 0.48575
0.694 0.48325
0.695 0.48077
0.696 0.47832
0.697 0.47589
0.698 0.47348
0.699 0.47111
0.7 0.46875
0.701 0.46642
0.702 0.46411
0.703 0.46182
0.704 0.45956
0.705 0.45732
0.706 0.4551
0.707 0.4529
0.708 0.45072
0.709 0.44856
0.71 0.44643
0.711 0.44431
0.712 0.44222
0.713 0.44014
0.714 0.43808
0.715 0.43605
0.716 0.43403
0.717 0.43203
0.718 0.43005
0.719 0.42808
0.72 0.42614
0.721 0.42421
0.722 0.4223
0.723 0.4204
0.724 0.41853
0.725 0.41667
0.726 0.41482
0.727 0.413
0.728 0.41118
0.729 0.40939
0.73 0.40761
0.731 0.40584
0.732 0.40409
0.733 0.40236
0.734 0.40064
0.735 0.39894
0.736 0.39725
0.737 0.39557
0.738 0.39391
0.739 0.39226
0.74 0.39063
0.741 0.389
0.742 0.3874
0.743 0.3858
0.744 0.38422
0.745 0.38265
0.746 0.3811
0.747 0.37955
0.748 0.37802
0.749 0.37651
0.75 0.375
0.751 0.37351
0.752 0.37202
0.753 0.37055
0.754 0.36909
0.755 0.36765
0.756 0.36621
0.757 0.36479
0.758 0.36337
0.759 0.36197
0.76 0.36058
0.761 0.3592
0.762 0.35782
0.763 0.35646
0.764 0.35511
0.765 0.35377
0.766 0.35244
0.767 0.35112
0.768 0.34981
0.769 0.34851
0.77 0.34722
0.771 0.34594
0.772 0.34467
0.773 0.34341
0.774 0.34215
0.775 0.34091
0.776 0.33967
0.777 0.33845
0.778 0.33723
0.779 0.33602
0.78 0.33482
0.781 0.33363
0.782 0.33245
0.783 0.33127
0.784 0.33011
0.785 0.32895
0.786 0.3278
0.787 0.32666
0.788 0.32552
0.789 0.32439
0.79 0.32328
0.791 0.32216
0.792 0.32106
0.793 0.31997
0.794 0.31888
0.795 0.3178
0.796 0.31672
0.797 0.31566
0.798 0.3146
0.799 0.31355
0.8 0.3125
0.801 0.31146
0.802 0.31043
0.803 0.30941
0.804 0.30839
0.805 0.30738
0.806 0.30637
0.807 0.30537
0.808 0.30438
0.809 0.3034
0.81 0.30242
0.811 0.30145
0.812 0.30048
0.813 0.29952
0.814 0.29857
0.815 0.29762
0.816 0.29668
0.817 0.29574
0.818 0.29481
0.819 0.29389
0.82 0.29297
0.821 0.29206
0.822 0.29115
0.823 0.29025
0.824 0.28935
0.825 0.28846
0.826 0.28758
0.827 0.2867
0.828 0.28582
0.829 0.28495
0.83 0.28409
0.831 0.28323
0.832 0.28238
0.833 0.28153
0.834 0.28069
0.835 0.27985
0.836 0.27902
0.837 0.27819
0.838 0.27737
0.839 0.27655
0.84 0.27574
0.841 0.27493
0.842 0.27412
0.843 0.27332
0.844 0.27253
0.845 0.27174
0.846 0.27095
0.847 0.27017
0.848 0.2694
0.849 0.26862
0.85 0.26786
0.851 0.26709
0.852 0.26634
0.853 0.26558
0.854 0.26483
0.855 0.26408
0.856 0.26334
0.857 0.26261
0.858 0.26187
0.859 0.26114
0.86 0.26042
0.861 0.2597
0.862 0.25898
0.863 0.25826
0.864 0.25755
0.865 0.25685
0.866 0.25615
0.867 0.25545
0.868 0.25476
0.869 0.25407
0.87 0.25338
0.871 0.2527
0.872 0.25202
0.873 0.25134
0.874 0.25067
0.875 0.25
0.876 0.24934
0.877 0.24867
0.878 0.24802
0.879 0.24736
0.88 0.24671
0.881 0.24606
0.882 0.24542
0.883 0.24478
0.884 0.24414
0.885 0.24351
0.886 0.24288
0.887 0.24225
0.888 0.24162
0.889 0.241
0.89 0.24038
0.891 0.23977
0.892 0.23916
0.893 0.23855
0.894 0.23794
0.895 0.23734
0.896 0.23674
0.897 0.23615
0.898 0.23555
0.899 0.23496
0.9 0.23438
0.901 0.23379
0.902 0.23321
0.903 0.23263
0.904 0.23205
0.905 0.23148
0.906 0.23091
0.907 0.23034
0.908 0.22978
0.909 0.22922
0.91 0.22866
0.911 0.2281
0.912 0.22755
0.913 0.227
0.914 0.22645
0.915 0.2259
0.916 0.22536
0.917 0.22482
0.918 0.22428
0.919 0.22375
0.92 0.22321
0.921 0.22268
0.922 0.22216
0.923 0.22163
0.924 0.22111
0.925 0.22059
0.926 0.22007
0.927 0.21956
0.928 0.21904
0.929 0.21853
0.93 0.21802
0.931 0.21752
0.932 0.21701
0.933 0.21651
0.934 0.21601
0.935 0.21552
0.936 0.21502
0.937 0.21453
0.938 0.21404
0.939 0.21355
0.94 0.21307
0.941 0.21259
0.942 0.2121
0.943 0.21163
0.944 0.21115
0.945 0.21067
0.946 0.2102
0.947 0.20973
0.948 0.20926
0.949 0.2088
0.95 0.20833
0.951 0.20787
0.952 0.20741
0.953 0.20695
0.954 0.2065
0.955 0.20604
0.956 0.20559
0.957 0.20514
0.958 0.20469
0.959 0.20425
0.96 0.2038
0.961 0.20336
0.962 0.20292
0.963 0.20248
0.964 0.20205
0.965 0.20161
0.966 0.20118
0.967 0.20075
0.968 0.20032
0.969 0.19989
0.97 0.19947
0.971 0.19904
0.972 0.19862
0.973 0.1982
0.974 0.19778
0.975 0.19737
0.976 0.19695
0.977 0.19654
0.978 0.19613
0.979 0.19572
0.98 0.19531
0.981 0.19491
0.982 0.1945
0.983 0.1941
0.984 0.1937
0.985 0.1933
0.986 0.1929
0.987 0.19251
0.988 0.19211
0.989 0.19172
0.99 0.19133
0.991 0.19094
0.992 0.19055
0.993 0.19016
0.994 0.18978
0.995 0.18939
0.996 0.18901
0.997 0.18863
0.998 0.18825
0.999 0.18788
1 0.1875


==> Figure_Data/Comparison_exactUniform.dat <==
0 1
0.001 1
0.002 0.99999
0.003 0.99997
0.004 0.99995
0.005 0.99993
0.006 0.99989
0.007 0.99985
0.008 0.99981
0.009 0.99976
0.01 0.9997
0.011 0.99964
0.012 0.99957
0.013 0.9995
0.014 0.99942
0.015 0.99933
0.016 0.99924
0.017 0.99914
0.018 0.99904
0.019 0.99893
0.02 0.99882
0.021 0.9987
0.022 0.99857
0.023 0.99844
0.024 0.9983
0.025 0.99816
0.026 0.99801
0.027 0.99785
0.028 0.99769
0.029 0.99753
0.03 0.99735
0.031 0.99718
0.032 0.99699
0.033 0.9968
0.034 0.99661
0.035 0.99641
0.036 0.99621
0.037 0.99599
0.038 0.99578
0.039 0.99556
0.04 0.99533
0.041 0.99509
0.042 0.99486
0.043 0.99461
0.044 0.99436
0.045 0.99411
0.046 0.99385
0.047 0.99358
0.048 0.99331
0.049 0.99303
0.05 0.99275
0.051 0.99246
0.052 0.99217
0.053 0.99187
0.054 0.99157
0.055 0.99126
0.056 0.99094
0.057 0.99062
0.058 0.9903
0.059 0.98997
0.06 0.98963
0.061 0.98929
0.062 0.98894
0.063 0.98859
0.064 0.98824
0.065 0.98787
0.066 0.98751
0.067 0.98713
0.068 0.98676
0.069 0.98637
0.07 0.98599
0.071 0.98559
0.072 0.98519
0.073 0.98479
0.074 0.98438
0.075 0.98397
0.076 0.98355
0.077 0.98313
0.078 0.9827
0.079 0.98226
0.08 0.98182
0.081 0.98138
0.082 0.98093
0.083 0.98048
0.084 0.98002
0.085 0.97955
0.086 0.97908
0.087 0.97861
0.088 0.97813
0.089 0.97765
0.09 0.97716
0.091 0.97666
0.092 0.97617
0.093 0.97566
0.094 0.97515
0.095 0.97464
0.096 0.97412
0.097 0.9736
0.098 0.97307
0.099 0.97254
0.1 0.972
0.101 0.97146
0.102 0.97091
0.103 0.97036
0.104 0.9698
0.105 0.96924
0.106 0.96867
0.107 0.9681
0.108 0.96753
0.109 0.96695
0.11 0.96636
0.111 0.96577
0.112 0.96518
0.113 0.96458
0.114 0.96398
0.115 0.96337
0.116 0.96275
0.117 0.96214
0.118 0.96151
0.119 0.96089
0.12 0.96026
0.121 0.95962
0.122 0.95898
0.123 0.95833
0.124 0.95769
0.125 0.95703
0.126 0.95637
0.127 0.95571
0.128 0.95504
0.129 0.95437
0.13 0.95369
0.131 0.95301
0.132 0.95233
0.133 0.95164
0.134 0.95094
0.135 0.95025
0.136 0.94954
0.137 0.94884
0.138 0.94812
0.139 0.94741
0.14 0.94669
0.141 0.94596
0.142 0.94523
0.143 0.9445
0.144 0.94376
0.145 0.94302
0.146 0.94228
0.147 0.94153
0.148 0.94077
0.149 0.94001
0.15 0.93925
0.151 0.93848
0.152 0.93771
0.153 0.93694
0.154 0.93616
0.155 0.93537
0.156 0.93458
0.157 0.93379
0.158 0.933
0.159 0.9322
0.16 0.93139
0.161 0.93058
0.162 0.92977
0.163 0.92895
0.164 0.92813
0.165 0.92731
0.166 0.92648
0.167 0.92565
0.168 0.92481
0.169 0.92397
0.17 0.92313
0.171 0.92228
0.172 0.92142
0.173 0.92057
0.174 0.91971
0.175 0.91884
0.176 0.91798
0.177 0.9171
0.178 0.91623
0.179 0.91535
0.18 0.91446
0.181 0.91358
0.182 0.91269
0.183 0.91179
0.184 0.91089
0.185 0.90999
0.186 0.90908
0.187 0.90817
0.188 0.90726
0.189 0.90634
0.19 0.90542
0.191 0.90449
0.192 0.90356
0.193 0.90263
0.194 0.90169
0.195 0.90075
0.196 0.89981
0.197 0.89886
0.198 0.89791
0.199 0.89696
0.2 0.896
0.201 0.89504
0.202 0.89407
0.203 0.8931
0.204 0.89213
0.205 0.89116
0.206 0.89018
0.207 0.88919
0.208 0.88821
0.209 0.88722
0.21 0.88622
0.211 0.88522
0.212 0.88422
0.213 0.88322
0.214 0.88221
0.215 0.8812
0.216 0.88019
0.217 0.87917
0.218 0.87815
0.219 0.87712
0.22 0.8761
0.221 0.87506
0.222 0.87403
0.223 0.87299
0.224 0.87195
0.225 0.87091
0.226 0.86986
0.227 0.86881
0.228 0.86775
0.229 0.86669
0.23 0.86563
0.231 0.86457
0.232 0.8635
0.233 0.86243
0.234 0.86136
0.235 0.86028
0.236 0.8592
0.237 0.85812
0.238 0.85703
0.239 0.85594
0.24 0.85485
0.241 0.85375
0.242 0.85265
0.243 0.85155
0.244 0.85045
0.245 0.84934
0.246 0.84823
0.247 0.84711
0.248 0.84599
0.249 0.84487
0.25 0.84375
0.251 0.84262
0.252 0.84149
0.253 0.84036
0.254 0.83923
0.255 0.83809
0.256 0.83695
0.257 0.8358
0.258 0.83466
0.259 0.8335
0.26 0.83235
0.261 0.8312
0.262 0.83004
0.263 0.82888
0.264 0.82771
0.265 0.82654
0.266 0.82537
0.267 0.8242
0.268 0.82303
0.269 0.82185
0.27 0.82067
0.271 0.81948
0.272 0.8183
0.273 0.81711
0.274 0.81591
0.275 0.81472
0.276 0.81352
0.277 0.81232
0.278 0.81112
0.279 0.80991
0.28 0.8087
0.281 0.80749
0.282 0.80628
0.283 0.80506
0.284 0.80384
0.285 0.80262
0.286 0.8014
0.287 0.80017
0.288 0.79894
0.289 0.79771
0.29 0.79648
0.291 0.79524
0.292 0.794
0.293 0.79276
0.294 0.79152
0.295 0.79027
0.296 0.78902
0.297 0.78777
0.298 0.78652
0.299 0.78526
0.3 0.784
0.301 0.78274
0.302 0.78148
0.303 0.78021
0.304 0.77894
0.305 0.77767
0.306 0.7764
0.307 0.77512
0.308 0.77384
0.309 0.77256
0.31 0.77128
0.311 0.77
0.312 0.76871
0.313 0.76742
0.314 0.76613
0.315 0.76484
0.316 0.76354
0.317 0.76224
0.318 0.76094
0.319 0.75964
0.32 0.75834
0.321 0.75703
0.322 0.75572
0.323 0.75441
0.324 0.7531
0.325 0.75178
0.326 0.75046
0.327 0.74914
0.328 0.74782
0.329 0.7465
0.33 0.74517
0.331 0.74385
0.332 0.74252
0.333 0.74119
0.334 0.73985
0.335 0.73852
0.336 0.73718
0.337 0.73584
0.338 0.7345
0.339 0.73315
0.34 0.73181
0.341 0.73046
0.342 0.72911
0.343 0.72776
0.344 0.72641
0.345 0.72505
0.346 0.7237
0.347 0.72234
0.348 0.72098
0.349 0.71961
0.35 0.71825
0.351 0.71688
0.352 0.71552
0.353 0.71415
0.354 0.71278
0.355 0.7114
0.356 0.71003
0.357 0.70865
0.358 0.70727
0.359 0.70589
0.36 0.70451
0.361 0.70313
0.362 0.70174
0.363 0.70036
0.364 0.69897
0.365 0.69758
0.366 0.69619
0.367 0.69479
0.368 0.6934
0.369 0.692
0.37 0.69061
0.371 0.68921
0.372 0.68781
0.373 0.6864
0.374 0.685
0.375 0.68359
0.376 0.68219
0.377 0.68078
0.378 0.67937
0.379 0.67796
0.38 0.67654
0.381 0.67513
0.382 0.67371
0.383 0.6723
0.384 0.67088
0.385 0.66946
0.386 0.66804
0.387 0.66661
0.388 0.66519
0.389 0.66376
0.39 0.66234
0.391 0.66091
0.392 0.65948
0.393 0.65805
0.394 0.65662
0.395 0.65518
0.396 0.65375
0.397 0.65231
0.398 0.65088
0.399 0.64944
0.4 0.648
0.401 0.64656
0.402 0.64512
0.403 0.64367
0.404 0.64223
0.405 0.64079
0.406 0.63934
0.407 0.63789
0.408 0.63644
0.409 0.63499
0.41 0.63354
0.411 0.63209
0.412 0.63064
0.413 0.62918
0.414 0.62773
0.415 0.62627
0.416 0.62481
0.417 0.62336
0.418 0.6219
0.419 0.62044
0.42 0.61898
0.421 0.61751
0.422 0.61605
0.423 0.61459
0.424 0.61312
0.425 0.61166
0.426 0.61019
0.427 0.60872
0.428 0.60725
0.429 0.60578
0.43 0.60431
0.431 0.60284
0.432 0.60137
0.433 0.5999
0.434 0.59843
0.435 0.59695
0.436 0.59548
0.437 0.594
0.438 0.59252
0.439 0.59105
0.44 0.58957
0.441 0.58809
0.442 0.58661
0.443 0.58513
0.444 0.58365
0.445 0.58217
0.446 0.58069
0.447 0.5792
0.448 0.57772
0.449 0.57623
0.45 0.57475
0.451 0.57326
0.452 0.57178
0.453 0.57029
0.454 0.56881
0.455 0.56732
0.456 0.56583
0.457 0.56434
0.458 0.56285
0.459 0.56136
0.46 0.55987
0.461 0.55838
0.462 0.55689
0.463 0.5554
0.464 0.55391
0.465 0.55241
0.466 0.55092
0.467 0.54943
0.468 0.54793
0.469 0.54644
0.47 0.54495
0.471 0.54345
0.472 0.54196
0.473 0.54046
0.474 0.53896
0.475 0.53747
0.476 0.53597
0.477 0.53448
0.478 0.53298
0.479 0.53148
0.48 0.52998
0.481 0.52849
0.482 0.52699
0.483 0.52549
0.484 0.52399
0.485 0.52249
0.486 0.52099
0.487 0.5195
0.488 0.518
0.489 0.5165
0.49 0.515
0.491 0.5135
0.492 0.512
0.493 0.5105
0.494 0.509
0.495 0.5075
0.496 0.506
0.497 0.5045
0.498 0.503
0.499 0.5015
0.5 0.5
0.501 0.4985
0.502 0.497
0.503 0.4955
0.504 0.494
0.505 0.4925
0.506 0.491
0.507 0.4895
0.508 0.488
0.509 0.4865
0.51 0.485
0.511 0.4835
0.512 0.482
0.513 0.4805
0.514 0.47901
0.515 0.47751
0.516 0.47601
0.517 0.47451
0.518 0.47301
0.519 0.47151
0.52 0.47002
0.521 0.46852
0.522 0.46702
0.523 0.46552
0.524 0.46403
0.525 0.46253
0.526 0.46104
0.527 0.45954
0.528 0.45804
0.529 0.45655
0.53 0.45505
0.531 0.45356
0.532 0.45207
0.533 0.45057
0.534 0.44908
0.535 0.44759
0.536 0.44609
0.537 0.4446
0.538 0.44311
0.539 0.44162
0.54 0.44013
0.541 0.43864
0.542 0.43715
0.543 0.43566
0.544 0.43417
0.545 0.43268
0.546 0.43119
0.547 0.42971
0.548 0.42822
0.549 0.42674
0.55 0.42525
0.551 0.42377
0.552 0.42228
0.553 0.4208
0.554 0.41931
0.555 0.41783
0.556 0.41635
0.557 0.41487
0.558 0.41339
0.559 0.41191
0.56 0.41043
0.561 0.40895
0.562 0.40748
0.563 0.406
0.564 0.40452
0.565 0.40305
0.566 0.40157
0.567 0.4001
0.568 0.39863
0.569 0.39716
0.57 0.39569
0.571 0.39422
0.572 0.39275
0.573 0.39128
0.574 0.38981
0.575 0.38834
0.576 0.38688
0.577 0.38541
0.578 0.38395
0.579 0.38249
0.58 0.38102
0.581 0.37956
0.582 0.3781
0.583 0.37664
0.584 0.37519
0.585 0.37373
0.586 0.37227
0.587 0.37082
0.588 0.36936
0.589 0.36791
0.59 0.36646
0.591 0.36501
0.592 0.36356
0.593 0.36211
0.594 0.36066
0.595 0.35921
0.596 0.35777
0.597 0.35633
0.598 0.35488
0.599 0.35344
0.6 0.352
0.601 0.35056
0.602 0.34912
0.603 0.34769
0.604 0.34625
0.605 0.34482
0.606 0.34338
0.607 0.34195
0.608 0.34052
0.609 0.33909
0.61 0.33766
0.611 0.33624
0.612 0.33481
0.613 0.33339
0.614 0.33196
0.615 0.33054
0.616 0.32912
0.617 0.3277
0.618 0.32629
0.619 0.32487
0.62 0.32346
0.621 0.32204
0.622 0.32063
0.623 0.31922
0.624 0.31781
0.625 0.31641
0.626 0.315
0.627 0.3136
0.628 0.31219
0.629 0.31079
0.63 0.30939
0.631 0.308
0.632 0.3066
0.633 0.30521
0.634 0.30381
0.635 0.30242
0.636 0.30103
0.637 0.29964
0.638 0.29826
0.639 0.29687
0.64 0.29549
0.641 0.29411
0.642 0.29273
0.643 0.29135
0.644 0.28997
0.645 0.2886
0.646 0.28722
0.647 0.28585
0.648 0.28448
0.649 0.28312
0.65 0.28175
0.651 0.28039
0.652 0.27902
0.653 0.27766
0.654 0.2763
0.655 0.27495
0.656 0.27359
0.657 0.27224
0.658 0.27089
0.659 0.26954
0.66 0.26819
0.661 0.26685
0.662 0.2655
0.663 0.26416
0.664 0.26282
0.665 0.26148
0.666 0.26015
0.667 0.25881
0.668 0.25748
0.669 0.25615
0.67 0.25483
0.671 0.2535
0.672 0.25218
0.673 0.25086
0.674 0.24954
0.675 0.24822
0.676 0.2469
0.677 0.24559
0.678 0.24428
0.679 0.24297
0.68 0.24166
0.681 0.24036
0.682 0.23906
0.683 0.23776
0.684 0.23646
0.685 0.23516
0.686 0.23387
0.687 0.23258
0.688 0.23129
0.689 0.23
0.69 0.22872
0.691 0.22744
0.692 0.22616
0.693 0.22488
0.694 0.2236
0.695 0.22233
0.696 0.22106
0.697 0.21979
0.698 0.21852
0.699 0.21726
0.7 0.216
0.701 0.21474
0.702 0.21348
0.703 0.21223
0.704 0.21098
0.705 0.20973
0.706 0.20848
0.707 0.20724
0.708 0.206
0.709 0.20476
0.71 0.20352
0.711 0.20229
0.712 0.20106
0.713 0.19983
0.714 0.1986
0.715 0.19738
0.716 0.19616
0.717 0.19494
0.718 0.19372
0.719 0.19251
0.72 0.1913
0.721 0.19009
0.722 0.18888
0.723 0.18768
0.724 0.18648
0.725 0.18528
0.726 0.18409
0.727 0.18289
0.728 0.1817
0.729 0.18052
0.73 0.17933
0.731 0.17815
0.732 0.17697
0.733 0.1758
0.734 0.17463
0.735 0.17346
0.736 0.17229
0.737 0.17112
0.738 0.16996
0.739 0.1688
0.74 0.16765
0.741 0.1665
0.742 0.16534
0.743 0.1642
0.744 0.16305
0.745 0.16191
0.746 0.16077
0.747 0.15964
0.748 0.15851
0.749 0.15738
0.75 0.15625
0.751 0.15513
0.752 0.15401
0.753 0.15289
0.754 0.15177
0.755 0.15066
0.756 0.14955
0.757 0.14845
0.758 0.14735
0.759 0.14625
0.76 0.14515
0.761 0.14406
0.762 0.14297
0.763 0.14188
0.764 0.1408
0.765 0.13972
0.766 0.13864
0.767 0.13757
0.768 0.1365
0.769 0.13543
0.77 0.13437
0.771 0.13331
0.772 0.13225
0.773 0.13119
0.774 0.13014
0.775 0.12909
0.776 0.12805
0.777 0.12701
0.778 0.12597
0.779 0.12494
0.78 0.1239
0.781 0.12288
0.782 0.12185
0.783 0.12083
0.784 0.11981
0.785 0.1188
0.786 0.11779
0.787 0.11678
0.788 0.11578
0.789 0.11478
0.79 0.11378
0.791 0.11278
0.792 0.11179
0.793 0.11081
0.794 0.10982
0.795 0.10884
0.796 0.10787
0.797 0.1069
0.798 0.10593
0.799 0.10496
0.8 0.104
0.801 0.10304
0.802 0.10209
0.803 0.10114
0.804 0.10019
0.805 0.099245
0.806 0.098305
0.807 0.097369
0.808 0.096436
0.809 0.095507
0.81 0.094582
0.811 0.09366
0.812 0.092743
0.813 0.091829
0.814 0.090918
0.815 0.090012
0.816 0.089109
0.817 0.08821
0.818 0.087315
0.819 0.086424
0.82 0.085536
0.821 0.084652
0.822 0.083772
0.823 0.082897
0.824 0.082024
0.825 0.081156
0.826 0.080292
0.827 0.079432
0.828 0.078575
0.829 0.077723
0.83 0.076874
0.831 0.076029
0.832 0.075189
0.833 0.074352
0.834 0.073519
0.835 0.072691
0.836 0.071866
0.837 0.071046
0.838 0.070229
0.839 0.069416
0.84 0.068608
0.841 0.067804
0.842 0.067003
0.843 0.066207
0.844 0.065415
0.845 0.064627
0.846 0.063843
0.847 0.063064
0.848 0.062288
0.849 0.061517
0.85 0.06075
0.851 0.059987
0.852 0.059228
0.853 0.058474
0.854 0.057724
0.855 0.056978
0.856 0.056236
0.857 0.055499
0.858 0.054765
0.859 0.054037
0.86 0.053312
0.861 0.052592
0.862 0.051876
0.863 0.051164
0.864 0.050457
0.865 0.049754
0.866 0.049056
0.867 0.048362
0.868 0.047672
0.869 0.046987
0.87 0.046306
0.871 0.04563
0.872 0.044958
0.873 0.04429
0.874 0.043627
0.875 0.042969
0.876 0.042315
0.877 0.041665
0.878 0.04102
0.879 0.04038
0.88 0.039744
0.881 0.039113
0.882 0.038486
0.883 0.037864
0.884 0.037246
0.885 0.036633
0.886 0.036025
0.887 0.035421
0.888 0.034822
0.889 0.034228
0.89 0.033638
0.891 0.033053
0.892 0.032473
0.893 0.031897
0.894 0.031326
0.895 0.03076
0.896 0.030198
0.897 0.029642
0.898 0.02909
0.899 0.028542
0.9 0.028
0.901 0.027462
0.902 0.02693
0.903 0.026402
0.904 0.025879
0.905 0.02536
0.906 0.024847
0.907 0.024338
0.908 0.023835
0.909 0.023336
0.91 0.022842
0.911 0.022353
0.912 0.021869
0.913 0.02139
0.914 0.020916
0.915 0.020447
0.916 0.019983
0.917 0.019523
0.918 0.019069
0.919 0.01862
0.92 0.018176
0.921 0.017737
0.922 0.017303
0.923 0.016874
0.924 0.01645
0.925 0.016031
0.926 0.015618
0.927 0.015209
0.928 0.014806
0.929 0.014407
0.93 0.014014
0.931 0.013626
0.932 0.013243
0.933 0.012865
0.934 0.012493
0.935 0.012126
0.936 0.011764
0.937 0.011407
0.938 0.011055
0.939 0.010709
0.94 0.010368
0.941 0.010032
0.942 0.0097018
0.943 0.0093766
0.944 0.0090568
0.945 0.0087423
0.946 0.0084331
0.947 0.0081292
0.948 0.0078308
0.949 0.0075377
0.95 0.00725
0.951 0.0069677
0.952 0.0066908
0.953 0.0064194
0.954 0.0061533
0.955 0.0058928
0.956 0.0056376
0.957 0.005388
0.958 0.0051438
0.959 0.0049052
0.96 0.004672
0.961 0.0044444
0.962 0.0042223
0.963 0.0040057
0.964 0.0037947
0.965 0.0035892
0.966 0.0033894
0.967 0.0031951
0.968 0.0030065
0.969 0.0028234
0.97 0.002646
0.971 0.0024742
0.972 0.0023081
0.973 0.0021476
0.974 0.0019928
0.975 0.0018438
0.976 0.0017004
0.977 0.0015627
0.978 0.0014307
0.979 0.0013045
0.98 0.001184
0.981 0.0010693
0.982 0.00096034
0.983 0.00085717
0.984 0.00075981
0.985 0.00066825
0.986 0.00058251
0.987 0.00050261
0.988 0.00042854
0.989 0.00036034
0.99 0.000298
0.991 0.00024154
0.992 0.00019098
0.993 0.00014631
0.994 0.00010757
0.995 7.475e-05
0.996 4.7872e-05
0.997 2.6946e-05
0.998 1.1984e-05
0.999 2.998e-06
1 0


==> Figure_Data/Comparison_mu_d.dat <==
-1 1
-0.99 1
-0.98 1
-0.97 1
-0.96 1
-0.95 1
-0.94 1
-0.93 1
-0.92 1
-0.91 1
-0.9 1
-0.89 1
-0.88 1
-0.87 1
-0.86 1
-0.85 1
-0.84 1
-0.83 1
-0.82 1
-0.81 1
-0.8 1
-0.79 1
-0.78 1
-0.77 1
-0.76 1
-0.75 1
-0.74 1
-0.73 1
-0.72 1
-0.71 1
-0.7 1
-0.69 1
-0.68 1
-0.67 1
-0.66 1
-0.65 1
-0.64 1
-0.63 1
-0.62 1
-0.61 1
-0.6 1
-0.59 1
-0.58 1
-0.57 1
-0.56 1
-0.55 1
-0.54 1
-0.53 1
-0.52 1
-0.51 1
-0.5 1
-0.49 1
-0.48 1
-0.47 1
-0.46 1
-0.45 1
-0.44 1
-0.43 1
-0.42 1
-0.41 1
-0.4 1
-0.39 1
-0.38 1
-0.37 1
-0.36 1
-0.35 1
-0.34 1
-0.33 1
-0.32 1
-0.31 1
-0.3 1
-0.29 1
-0.28 1
-0.27 1
-0.26 1
-0.25 1
-0.24 1
-0.23 1
-0.22 1
-0.21 1
-0.2 1
-0.19 1
-0.18 1
-0.17 1
-0.16 1
-0.15 1
-0.14 0.99709
-0.13 0.98707
-0.12 0.97727
-0.11 0.9677
-0.1 0.95833
-0.09 0.94918
-0.08 0.94022
-0.07 0.93145
-0.06 0.92287
-0.05 0.91447
-0.04 0.90625
-0.03 0.8982
-0.02 0.89031
-0.01 0.88258
0 0.875
0 0.875
0.01 0.875
0.02 0.875
0.03 0.875
0.04 0.875
0.05 0.875
0.06 0.875
0.07 0.875
0.08 0.875
0.09 0.875
0.1 0.875
0.11 0.875
0.12 0.875
0.13 0.875
0.14 0.875
0.15 0.83333
0.16 0.78125
0.17 0.73529
0.18 0.69444
0.19 0.65789
0.2 0.625
0.21 0.59524
0.22 0.56818
0.23 0.54348
0.24 0.52083
0.25 0.5
0.26 0.48077
0.27 0.46296
0.28 0.44643
0.29 0.43103
0.3 0.41667
0.31 0.40323
0.32 0.39063
0.33 0.37879
0.34 0.36765
0.35 0.35714
0.36 0.34722
0.37 0.33784
0.38 0.32895
0.39 0.32051
0.4 0.3125
0.41 0.30488
0.42 0.29762
0.43 0.2907
0.44 0.28409
0.45 0.27778
0.46 0.27174
0.47 0.26596
0.48 0.26042
0.49 0.2551
0.5 0.25
0.51 0.2451
0.52 0.24038
0.53 0.23585
0.54 0.23148
0.55 0.22727
0.56 0.22321
0.57 0.2193
0.58 0.21552
0.59 0.21186
0.6 0.20833
0.61 0.20492
0.62 0.20161
0.63 0.19841
0.64 0.19531
0.65 0.19231
0.66 0.18939
0.67 0.18657
0.68 0.18382
0.69 0.18116
0.7 0.17857
0.71 0.17606
0.72 0.17361
0.73 0.17123
0.74 0.16892
0.75 0.16667
0.76 0.16447
0.77 0.16234
0.78 0.16026
0.79 0.15823
0.8 0.15625
0.81 0.15432
0.82 0.15244
0.83 0.1506
0.84 0.14881
0.85 0.14706
0.86 0.14535
0.87 0.14368
0.88 0.14205
0.89 0.14045
0.9 0.13889
0.91 0.13736
0.92 0.13587
0.93 0.13441
0.94 0.13298
0.95 0.13158
0.96 0.13021
0.97 0.12887
0.98 0.12755
0.99 0.12626
1 0.125


==> Figure_Data/Comparison_sigma_high.dat <==
-1 1
0 1
0.01 0.9996
0.02 0.9984
0.03 0.99641
0.04 0.99364
0.05 0.9901
0.06 0.9858
0.07 0.98078
0.08 0.97504
0.09 0.96862
0.1 0.96154
0.11 0.95383
0.12 0.94554
0.13 0.93668
0.14 0.9273
0.15 0.91743
0.16 0.90711
0.17 0.89638
0.18 0.88527
0.19 0.87382
0.2 0.86207
0.21 0.85005
0.22 0.8378
0.23 0.82535
0.24 0.81274
0.25 0.8
0.26 0.78715
0.27 0.77423
0.28 0.76127
0.29 0.74828
0.3 0.73529
0.31 0.72233
0.32 0.70942
0.33 0.69657
0.34 0.68381
0.35 0.67114
0.36 0.65859
0.37 0.64616
0.38 0.63387
0.39 0.62174
0.4 0.60976
0.41 0.59794
0.42 0.5863
0.43 0.57484
0.44 0.56357
0.45 0.55249
0.46 0.54159
0.47 0.5309
0.48 0.5204
0.49 0.5101
0.5 0.5
0.51 0.4901
0.52 0.4804
0.53 0.4709
0.54 0.4616
0.55 0.45249
0.56 0.44358
0.57 0.43486
0.58 0.42633
0.59 0.41799
0.6 0.40984
0.61 0.40186
0.62 0.39407
0.63 0.38646
0.64 0.37902
0.65 0.37175
0.66 0.36464
0.67 0.3577
0.68 0.35093
0.69 0.34431
0.7 0.33784
0.71 0.33152
0.72 0.32535
0.73 0.31933
0.74 0.31344
0.75 0.30769
0.76 0.30208
0.77 0.2966
0.78 0.29124
0.79 0.28601
0.8 0.2809
0.81 0.27591
0.82 0.27103
0.83 0.26627
0.84 0.26162
0.85 0.25707
0.86 0.25263
0.87 0.24829
0.88 0.24405
0.89 0.2399
0.9 0.23585
0.91 0.23189
0.92 0.22802
0.93 0.22424
0.94 0.22054
0.95 0.21692
0.96 0.21338
0.97 0.20993
0.98 0.20654
0.99 0.20324
1 0.2


==> Figure_Data/Comparison_sigma_low.dat <==
-1 1
0 1
0.01 0.9984
0.02 0.99364
0.03 0.9858
0.04 0.97504
0.05 0.96154
0.06 0.94554
0.07 0.9273
0.08 0.90711
0.09 0.88527
0.1 0.86207
0.11 0.8378
0.12 0.81274
0.13 0.78715
0.14 0.76127
0.15 0.73529
0.16 0.70942
0.17 0.68381
0.18 0.65859
0.19 0.63387
0.2 0.60976
0.21 0.5863
0.22 0.56357
0.23 0.54159
0.24 0.5204
0.25 0.5
0.26 0.4804
0.27 0.4616
0.28 0.44358
0.29 0.42633
0.3 0.40984
0.31 0.39407
0.32 0.37902
0.33 0.36464
0.34 0.35093
0.35 0.33784
0.36 0.32535
0.37 0.31344
0.38 0.30208
0.39 0.29124
0.4 0.2809
0.41 0.27103
0.42 0.26162
0.43 0.25263
0.44 0.24405
0.45 0.23585
0.46 0.22802
0.47 0.22054
0.48 0.21338
0.49 0.20654
0.5 0.2
0.51 0.19374
0.52 0.18774
0.53 0.182
0.54 0.1765
0.55 0.17123
0.56 0.16618
0.57 0.16133
0.58 0.15668
0.59 0.15222
0.6 0.14793
0.61 0.14381
0.62 0.13985
0.63 0.13605
0.64 0.13239
0.65 0.12887
0.66 0.12548
0.67 0.12221
0.68 0.11907
0.69 0.11604
0.7 0.11312
0.71 0.11031
0.72 0.10759
0.73 0.10497
0.74 0.10244
0.75 0.1
0.76 0.097641
0.77 0.095362
0.78 0.093158
0.79 0.091028
0.8 0.088968
0.81 0.086975
0.82 0.085046
0.83 0.083178
0.84 0.08137
0.85 0.079618
0.86 0.07792
0.87 0.076275
0.88 0.07468
0.89 0.073134
0.9 0.071633
0.91 0.070177
0.92 0.068764
0.93 0.067393
0.94 0.066061
0.95 0.064767
0.96 0.06351
0.97 0.062288
0.98 0.061101
0.99 0.059946
1 0.058824


==> Figure_Data/Comparison_sigma_med.dat <==
-1 1
0 1
0.01 0.9991
0.02 0.99641
0.03 0.99197
0.04 0.9858
0.05 0.978
0.06 0.96862
0.07 0.95776
0.08 0.94554
0.09 0.93205
0.1 0.91743
0.11 0.90179
0.12 0.88527
0.13 0.86798
0.14 0.85005
0.15 0.8316
0.16 0.81274
0.17 0.79359
0.18 0.77423
0.19 0.75477
0.2 0.73529
0.21 0.71587
0.22 0.69657
0.23 0.67746
0.24 0.65859
0.25 0.64
0.26 0.62174
0.27 0.60383
0.28 0.5863
0.29 0.56918
0.3 0.55249
0.31 0.53622
0.32 0.5204
0.33 0.50502
0.34 0.4901
0.35 0.47562
0.36 0.4616
0.37 0.44801
0.38 0.43486
0.39 0.42214
0.4 0.40984
0.41 0.39795
0.42 0.38646
0.43 0.37536
0.44 0.36464
0.45 0.3543
0.46 0.34431
0.47 0.33466
0.48 0.32535
0.49 0.31637
0.5 0.30769
0.51 0.29932
0.52 0.29124
0.53 0.28344
0.54 0.27591
0.55 0.26864
0.56 0.26162
0.57 0.25484
0.58 0.24829
0.59 0.24196
0.6 0.23585
0.61 0.22994
0.62 0.22424
0.63 0.21872
0.64 0.21338
0.65 0.20822
0.66 0.20324
0.67 0.19841
0.68 0.19374
0.69 0.18922
0.7 0.18484
0.71 0.18061
0.72 0.1765
0.73 0.17253
0.74 0.16868
0.75 0.16495
0.76 0.16133
0.77 0.15783
0.78 0.15443
0.79 0.15113
0.8 0.14793
0.81 0.14482
0.82 0.14181
0.83 0.13889
0.84 0.13605
0.85 0.13329
0.86 0.13061
0.87 0.12801
0.88 0.12548
0.89 0.12302
0.9 0.12063
0.91 0.1183
0.92 0.11604
0.93 0.11384
0.94 0.1117
0.95 0.10962
0.96 0.10759
0.97 0.10562
0.98 0.1037
0.99 0.10182
1 0.1


==> Figure_Data/Illustration_tau.dat <==
0 1
0.01 0.99863
0.02 0.99454
0.03 0.9878
0.04 0.97852
0.05 0.96684
0.06 0.95294
0.07 0.93702
0.08 0.91929
0.09 0.9
0.1 0.87937
0.11 0.85765
0.12 0.83505
0.13 0.8118
0.14 0.78811
0.15 0.76415
0.16 0.7401
0.17 0.71611
0.18 0.69231
0.19 0.66881
0.2 0.6457
0.21 0.62308
0.22 0.60099
0.23 0.57949
0.24 0.55862
0.25 0.5384
0.26 0.51886
0.27 0.5
0.28 0.48182
0.29 0.46433
0.3 0.44751
0.31 0.43136
0.32 0.41586
0.33 0.40099
0.34 0.38674
0.35 0.37308
0.36 0.36
0.37 0.34747
0.38 0.33548
0.39 0.324
0.4 0.31301
0.41 0.30249
0.42 0.29242
0.43 0.28278
0.44 0.27355
0.45 0.26471
0.46 0.25624
0.47 0.24813
0.48 0.24036
0.49 0.23291
0.5 0.22577
0.51 0.21892
0.52 0.21235
0.53 0.20605
0.54 0.2
0.55 0.19419
0.56 0.18862
0.57 0.18326
0.58 0.17811
0.59 0.17316
0.6 0.1684
0.61 0.16382
0.62 0.15941
0.63 0.15517
0.64 0.15109
0.65 0.14715
0.66 0.14336
0.67 0.13971
0.68 0.13619
0.69 0.13279
0.7 0.12951
0.71 0.12634
0.72 0.12329
0.73 0.12034
0.74 0.11749
0.75 0.11473
0.76 0.11207
0.77 0.10949
0.78 0.107
0.79 0.10459
0.8 0.10226
0.81 0.1
0.82 0.097813
0.83 0.095694
0.84 0.093642
0.85 0.091652
0.86 0.089723
0.87 0.087852
0.88 0.086038
0.89 0.084277
0.9 0.082569
0.91 0.08091
0.92 0.079299
0.93 0.077735
0.94 0.076215
0.95 0.074739
0.96 0.073303
0.97 0.071908
0.98 0.070551
0.99 0.069231
1 0.067947


==> Figure_Data/Multi-Dim.dat <==
0 1
0.01 0.99502
0.02 0.9901
0.03 0.98522
0.04 0.98039
0.05 0.97561
0.06 0.97087
0.07 0.96618
0.08 0.96154
0.09 0.95694
0.1 0.95238
0.11 0.94787
0.12 0.9434
0.13 0.93897
0.14 0.93458
0.15 0.93023
0.16 0.92593
0.17 0.92166
0.18 0.91743
0.19 0.91324
0.2 0.90909
0.21 0.90498
0.22 0.9009
0.23 0.89686
0.24 0.89286
0.25 0.88889
0.26 0.88496
0.27 0.88106
0.28 0.87719
0.29 0.87336
0.3 0.86957
0.31 0.8658
0.32 0.86207
0.33 0.85837
0.34 0.8547
0.35 0.85106
0.36 0.84746
0.37 0.84388
0.38 0.84034
0.39 0.83682
0.4 0.83333
0.41 0.82988
0.42 0.82645
0.43 0.82305
0.44 0.81967
0.45 0.81633
0.46 0.81301
0.47 0.80972
0.48 0.80645
0.49 0.80321
0.5 0.8
0.51 0.79681
0.52 0.79365
0.53 0.79051
0.54 0.7874
0.55 0.78431
0.56 0.78125
0.57 0.77821
0.58 0.77519
0.59 0.7722
0.6 0.76923
0.61 0.76628
0.62 0.76336
0.63 0.76046
0.64 0.75758
0.65 0.75472
0.66 0.75188
0.6667 0.74996
0.67 0.74627
0.68 0.73529
0.69 0.72464
0.7 0.71429
0.71 0.70423
0.72 0.69444
0.73 0.68493
0.74 0.67568
0.75 0.66667
0.76 0.65789
0.77 0.64935
0.78 0.64103
0.79 0.63291
0.8 0.625
0.81 0.61728
0.82 0.60976
0.83 0.60241
0.84 0.59524
0.85 0.58824
0.86 0.5814
0.87 0.57471
0.88 0.56818
0.89 0.5618
0.9 0.55556
0.91 0.54945
0.92 0.54348
0.93 0.53763
0.94 0.53191
0.95 0.52632
0.96 0.52083
0.97 0.51546
0.98 0.5102
0.99 0.50505
1 0.5
1.01 0.49505
1.02 0.4902
1.03 0.48544
1.04 0.48077
1.05 0.47619
1.06 0.4717
1.07 0.46729
1.08 0.46296
1.09 0.45872
1.1 0.45455
1.11 0.45045
1.12 0.44643
1.13 0.44248
1.14 0.4386
1.15 0.43478
1.16 0.43103
1.17 0.42735
1.18 0.42373
1.19 0.42017
1.2 0.41667
1.21 0.41322
1.22 0.40984
1.23 0.4065
1.24 0.40323
1.25 0.4
1.26 0.39683
1.27 0.3937
1.28 0.39063
1.29 0.3876
1.3 0.38462
1.31 0.38168
1.32 0.37879
1.33 0.37594
1.34 0.37313
1.35 0.37037
1.36 0.36765
1.37 0.36496
1.38 0.36232
1.39 0.35971
1.4 0.35714
1.41 0.35461
1.42 0.35211
1.43 0.34965
1.44 0.34722
1.45 0.34483
1.46 0.34247
1.47 0.34014
1.48 0.33784
1.49 0.33557
1.5 0.33333
1.51 0.33113
1.52 0.32895
1.53 0.3268
1.54 0.32468
1.55 0.32258
1.56 0.32051
1.57 0.31847
1.58 0.31646
1.59 0.31447
1.6 0.3125
1.61 0.31056
1.62 0.30864
1.63 0.30675
1.64 0.30488
1.65 0.30303
1.66 0.3012
1.67 0.2994
1.68 0.29762
1.69 0.29586
1.7 0.29412
1.71 0.2924
1.72 0.2907
1.73 0.28902
1.74 0.28736
1.75 0.28571
1.76 0.28409
1.77 0.28249
1.78 0.2809
1.79 0.27933
1.8 0.27778
1.81 0.27624
1.82 0.27473
1.83 0.27322
1.84 0.27174
1.85 0.27027
1.86 0.26882
1.87 0.26738
1.88 0.26596
1.89 0.26455
1.9 0.26316
1.91 0.26178
1.92 0.26042
1.93 0.25907
1.94 0.25773
1.95 0.25641
1.96 0.2551
1.97 0.25381
1.98 0.25253
1.99 0.25126
2 0.25


==> Figure_Data/Schepper/meanMAD.dat <==
0.01	1.
0.02	1.
0.03	1.
0.04	1.
0.05	1.
0.060000000000000005	1.
0.06999999999999999	1.
0.08	1.
0.09	1.
0.09999999999999999	1.
0.11	1.
0.12	1.
0.13	1.
0.14	1.
0.15000000000000002	1.
0.16	1.
0.17	1.
0.18000000000000002	1.
0.19	1.
0.2	1.
0.21000000000000002	1.
0.22	1.
0.23	1.
0.24000000000000002	1.
0.25	1.
0.26	1.
0.27	1.
0.28	1.
0.29000000000000004	1.
0.3	1.
0.31	1.
0.32	1.
0.33	1.
0.34	1.
0.35000000000000003	1.
0.36000000000000004	1.
0.37	1.
0.38	1.
0.39	1.
0.4	1.
0.41000000000000003	1.
0.42000000000000004	1.
0.43	1.
0.44	1.
0.45	1.
0.46	1.
0.47000000000000003	1.
0.48000000000000004	1.
0.49	1.
0.5	1.
0.51	1.
0.52	1.
0.53	1.
0.54	1.
0.55	1.
0.56	1.
0.5700000000000001	1.
0.5800000000000001	1.
0.59	1.
0.6	1.
0.61	1.
0.62	1.
0.63	1.
0.64	1.
0.65	1.
0.66	1.
0.67	1.
0.68	1.
0.6900000000000001	1.
0.7000000000000001	1.
0.7100000000000001	1.
0.72	1.
0.73	1.
0.74	1.
0.75	1.
0.76	1.
0.77	1.
0.78	1.
0.79	1.
0.8	1.
0.81	1.
0.8200000000000001	1.
0.8300000000000001	1.
0.8400000000000001	1.
0.85	1.
0.86	0.997093023255814
0.87	0.9870689655172413
0.88	0.9772727272727273
0.89	0.9676966292134832
0.9	0.9583333333333334
0.91	0.9491758241758241
0.92	0.9402173913043478
0.93	0.9314516129032258
0.9400000000000001	0.9228723404255319
0.9500000000000001	0.9144736842105263
0.9600000000000001	0.9062499999999999
0.97	0.8981958762886599
0.98	0.8903061224489797
0.99	0.8825757575757576
1.01	0.875
1.02	0.875
1.03	0.875
1.04	0.875
1.05	0.875
1.06	0.875
1.07	0.875
1.08	0.875
1.09	0.875
1.1	0.875
1.11	0.875
1.12	0.875
1.13	0.875
1.1400000000000001	0.875
1.15	0.8333333333333338
1.16	0.7812500000000004
1.17	0.7352941176470591
1.18	0.6944444444444446
1.19	0.6578947368421054
1.2	0.6250000000000001
1.21	0.5952380952380953
1.22	0.5681818181818182
1.23	0.5434782608695653
1.24	0.5208333333333334
1.25	0.5
1.26	0.4807692307692307
1.27	0.4629629629629629
1.28	0.4464285714285714
1.29	0.43103448275862066
1.3	0.41666666666666663
1.31	0.4032258064516128
1.32	0.39062499999999994
1.33	0.37878787878787873
1.34	0.3676470588235293
1.35	0.35714285714285704
1.36	0.34722222222222215
1.37	0.3378378378378377
1.38	0.3289473684210527
1.3900000000000001	0.32051282051282043
1.4	0.31250000000000006
1.4100000000000001	0.3048780487804877
1.42	0.29761904761904767
1.43	0.29069767441860467
1.44	0.2840909090909091
1.45	0.2777777777777778
1.46	0.27173913043478265
1.47	0.26595744680851063
1.48	0.2604166666666667
1.49	0.25510204081632654
1.5	0.25
1.51	0.24509803921568626
1.52	0.24038461538461536
1.53	0.23584905660377356
1.54	0.23148148148148145
1.55	0.22727272727272727
1.56	0.2232142857142857
1.57	0.21929824561403508
1.58	0.21551724137931033
1.5899999999999999	0.21186440677966106
1.6	0.20833333333333331
1.6099999999999999	0.20491803278688528
1.62	0.2016129032258064
1.63	0.19841269841269846
1.6400000000000001	0.19531249999999997
1.65	0.19230769230769235
1.6600000000000001	0.18939393939393936
1.67	0.1865671641791045
1.6800000000000002	0.18382352941176466
1.69	0.1811594202898551
1.7000000000000002	0.17857142857142852
1.71	0.17605633802816903
1.72	0.1736111111111111
1.73	0.17123287671232876
1.74	0.16891891891891891
1.75	0.16666666666666666
1.76	0.16447368421052633
1.77	0.16233766233766234
1.78	0.16025641025641024
1.79	0.1582278481012658
1.8	0.15625
1.81	0.15432098765432098
1.82	0.1524390243902439
1.83	0.1506024096385542
1.84	0.1488095238095238
1.85	0.14705882352941174
1.8599999999999999	0.14534883720930233
1.87	0.14367816091954022
1.88	0.14204545454545456
1.8900000000000001	0.14044943820224717
1.9	0.1388888888888889
1.9100000000000001	0.13736263736263735
1.92	0.13586956521739132
1.9300000000000002	0.1344086021505376
1.94	0.13297872340425532
1.9500000000000002	0.13157894736842102
1.96	0.13020833333333334
1.97	0.1288659793814433
1.98	0.12755102040816327
1.99	0.12626262626262627

==> Figure_Data/Schepper/meanMADL.dat <==
0.01	0.8737373737373737
0.02	0.8724489795918368
0.03	0.8711340206185567
0.04	0.8697916666666666
0.05	0.868421052631579
0.060000000000000005	0.8670212765957447
0.06999999999999999	0.8655913978494624
0.08	0.8641304347826086
0.09	0.8626373626373627
0.09999999999999999	0.8611111111111112
0.11	0.8595505617977528
0.12	0.8579545454545454
0.13	0.8563218390804598
0.14	0.8546511627906976
0.15000000000000002	0.8529411764705882
0.16	0.8511904761904762
0.17	0.8493975903614458
0.18000000000000002	0.8475609756097561
0.19	0.845679012345679
0.2	0.84375
0.21000000000000002	0.8417721518987342
0.22	0.8397435897435898
0.23	0.8376623376623377
0.24000000000000002	0.8355263157894737
0.25	0.8333333333333334
0.26	0.8310810810810811
0.27	0.8287671232876712
0.28	0.8263888888888888
0.29000000000000004	0.823943661971831
0.3	0.8214285714285714
0.31	0.8188405797101449
0.32	0.8161764705882353
0.33	0.8134328358208955
0.34	0.8106060606060606
0.35000000000000003	0.8076923076923077
0.36000000000000004	0.8046875
0.37	0.8015873015873016
0.38	0.7983870967741935
0.39	0.7950819672131147
0.4	0.7916666666666666
0.41000000000000003	0.788135593220339
0.42000000000000004	0.7844827586206896
0.43	0.7807017543859649
0.44	0.7767857142857143
0.45	0.7727272727272727
0.46	0.7685185185185186
0.47000000000000003	0.7641509433962265
0.48000000000000004	0.7596153846153846
0.49	0.7549019607843137
0.5	0.75
0.51	0.7448979591836735
0.52	0.7395833333333333
0.53	0.7340425531914894
0.54	0.7282608695652173
0.55	0.7222222222222222
0.56	0.7159090909090908
0.5700000000000001	0.7093023255813953
0.5800000000000001	0.7023809523809523
0.59	0.6951219512195121
0.6	0.6875
0.61	0.6794871794871795
0.62	0.6710526315789473
0.63	0.6621621621621622
0.64	0.6527777777777778
0.65	0.6428571428571428
0.66	0.6323529411764706
0.67	0.6212121212121211
0.68	0.609375
0.6900000000000001	0.596774193548387
0.7000000000000001	0.5833333333333333
0.7100000000000001	0.5689655172413792
0.72	0.5535714285714286
0.73	0.5370370370370371
0.74	0.5192307692307693
0.75	0.5
0.76	0.47916666666666663
0.77	0.4565217391304347
0.78	0.43181818181818177
0.79	0.40476190476190466
0.8	0.3749999999999999
0.81	0.3421052631578946
0.8200000000000001	0.30555555555555536
0.8300000000000001	0.2647058823529409
0.8400000000000001	0.21874999999999956
0.85	0.16666666666666674
0.86	0.125
0.87	0.125
0.88	0.125
0.89	0.125
0.9	0.125
0.91	0.125
0.92	0.125
0.93	0.125
0.9400000000000001	0.125
0.9500000000000001	0.125
0.9600000000000001	0.125
0.97	0.125
0.98	0.125
0.99	0.125
1.01	0.11742424242424243
1.02	0.10969387755102039
1.03	0.1018041237113402
1.04	0.09374999999999997
1.05	0.08552631578947362
1.06	0.07712765957446803
1.07	0.06854838709677416
1.08	0.05978260869565212
1.09	0.050824175824175755
1.1	0.041666666666666574
1.11	0.03230337078651675
1.12	0.022727272727272624
1.13	0.01293103448275873
1.1400000000000001	0.002906976744185913
1.15	0.
1.16	0.
1.17	0.
1.18	0.
1.19	0.
1.2	0.
1.21	0.
1.22	0.
1.23	0.
1.24	0.
1.25	0.
1.26	0.
1.27	0.
1.28	0.
1.29	0.
1.3	0.
1.31	0.
1.32	0.
1.33	0.
1.34	0.
1.35	0.
1.36	0.
1.37	0.
1.38	0.
1.3900000000000001	0.
1.4	0.
1.4100000000000001	0.
1.42	0.
1.43	0.
1.44	0.
1.45	0.
1.46	0.
1.47	0.
1.48	0.
1.49	0.
1.5	0.
1.51	0.
1.52	0.
1.53	0.
1.54	0.
1.55	0.
1.56	0.
1.57	0.
1.58	0.
1.5899999999999999	0.
1.6	0.
1.6099999999999999	0.
1.62	0.
1.63	0.
1.6400000000000001	0.
1.65	0.
1.6600000000000001	0.
1.67	0.
1.6800000000000002	0.
1.69	0.
1.7000000000000002	0.
1.71	0.
1.72	0.
1.73	0.
1.74	0.
1.75	0.
1.76	0.
1.77	0.
1.78	0.
1.79	0.
1.8	0.
1.81	0.
1.82	0.
1.83	0.
1.84	0.
1.85	0.
1.8599999999999999	0.
1.87	0.
1.88	0.
1.8900000000000001	0.
1.9	0.
1.9100000000000001	0.
1.92	0.
1.9300000000000002	0.
1.94	0.
1.9500000000000002	0.
1.96	0.
1.97	0.
1.98	0.
1.99	0.

==> Figure_Data/Schepper/meanVariance1.dat <==
0.01	1
0.02	1
0.03	1
0.04	1
0.05	1
0.060000000000000005	1
0.06999999999999999	1
0.08	1
0.09	1
0.09999999999999999	1
0.11	1
0.12	1
0.13	1
0.14	1
0.15000000000000002	1
0.16	1
0.17	1
0.18000000000000002	1
0.19	1
0.2	1
0.21000000000000002	1
0.22	1
0.23	1
0.24000000000000002	1
0.25	1
0.26	1
0.27	1
0.28	1
0.29000000000000004	1
0.3	1
0.31	1
0.32	1
0.33	1
0.34	1
0.35000000000000003	1
0.36000000000000004	1
0.37	1
0.38	1
0.39	1
0.4	1
0.41000000000000003	1
0.42000000000000004	1
0.43	1
0.44	1
0.45	1
0.46	1
0.47000000000000003	1
0.48000000000000004	1
0.49	1
0.5	1
0.51	1
0.52	1
0.53	1
0.54	1
0.55	1
0.56	1
0.5700000000000001	1
0.5800000000000001	1
0.59	1
0.6	1
0.61	1
0.62	1
0.63	1
0.64	1
0.65	1
0.66	1
0.67	1
0.68	1
0.6900000000000001	1
0.7000000000000001	1
0.7100000000000001	1
0.72	1
0.73	1
0.74	1
0.75	1
0.76	1
0.77	1
0.78	1
0.79	1
0.8	1
0.81	1
0.8200000000000001	1
0.8300000000000001	1
0.8400000000000001	1
0.85	1
0.86	1
0.87	1
0.88	1
0.89	1
0.9	1
0.91	1
0.92	1
0.93	1
0.9400000000000001	0.9986702127659575
0.9500000000000001	0.9934210526315789
0.9600000000000001	0.98828125
0.97	0.9832474226804124
0.98	0.9783163265306123
0.99	0.9734848484848485
1.01	0.9641089108910891
1.02	0.9595588235294118
1.03	0.9550970873786407
1.04	0.9507211538461539
1.05	0.9464285714285714
1.06	0.9422169811320754
1.07	0.9272997032640947
1.08	0.9071117561683597
1.09	0.8852691218130311
1.1	0.8620689655172411
1.11	0.8378016085790881
1.12	0.8127438231469438
1.13	0.7871536523929474
1.1400000000000001	0.7612667478684528
1.15	0.735294117647059
1.16	0.7094211123723044
1.17	0.6838074398249454
1.18	0.6585879873551107
1.19	0.6338742393509129
1.2	0.6097560975609757
1.21	0.5863039399624767
1.22	0.563570784490532
1.23	0.5415944540727904
1.24	0.5203996669442131
1.25	0.5
1.26	0.4803996925441968
1.27	0.4615952732644017
1.28	0.44357700496806235
1.29	0.4263301500682128
1.3	0.40983606557377045
1.31	0.3940731399747793
1.32	0.3790175864160096
1.33	0.3646441073512251
1.34	0.3509264458169567
1.35	0.3378378378378377
1.36	0.32535137948984894
1.37	0.31344032096288854
1.38	0.3020782986950219
1.3900000000000001	0.2912395153774463
1.4	0.28089887640449446
1.4100000000000001	0.2710320901994795
1.42	0.26161573880284644
1.43	0.25262732417138245
1.44	0.24404529480671613
1.45	0.23584905660377362
1.46	0.22801897117840209
1.47	0.2205363443895554
1.48	0.21338340730624786
1.49	0.20654329147389294
1.5	0.2
1.51	0.19373837569745817
1.52	0.1877440672874737
1.53	0.18200349446709374
1.54	0.17650381248234961
1.55	0.17123287671232876
1.56	0.16617920765753788
1.57	0.16133195663397001
1.58	0.15668087239909748
1.5899999999999999	0.1522162688748174
1.6	0.14792899408284022
1.6099999999999999	0.14381040036815468
1.62	0.13985231595435216
1.63	0.1360470178493688
1.6400000000000001	0.13238720610040242
1.65	0.12886597938144334
1.6600000000000001	0.12547681188516357
1.67	0.12221353148220575
1.6800000000000002	0.11907029910459131
1.69	0.11604158930560714
1.7000000000000002	0.11312217194570132
1.71	0.11030709495234733
1.72	0.10759166810122224
1.73	0.1049714477662076
1.74	0.10244222258646124
1.75	0.1
1.76	0.09764099359475081
1.77	0.09536161122978334
1.78	0.0931584438813534
1.79	0.09102825517040489
1.8	0.0889679715302491
1.81	0.0869746729752296
1.82	0.08504558443325622
1.83	0.08317806760713334
1.84	0.08136961333159744
1.85	0.07961783439490444
1.8599999999999999	0.07792045879566141
1.87	0.07627532340737123
1.88	0.07468036802485364
1.8900000000000001	0.07313362976831264
1.9	0.07163323782234958
1.9100000000000001	0.0701774084886593
1.92	0.06876444053251184
1.9300000000000002	0.06739271080439938
1.94	0.0660606701194377
1.9500000000000002	0.06476683937823832
1.96	0.06350980591403313
1.97	0.062288220051823794
1.98	0.06110079186626259
1.99	0.05994628812583925

==> Figure_Data/Schepper/meanVariance2.dat <==
0.01	1
0.02	1
0.03	1
0.04	1
0.05	1
0.060000000000000005	1
0.06999999999999999	1
0.08	1
0.09	1
0.09999999999999999	1
0.11	1
0.12	1
0.13	1
0.14	1
0.15000000000000002	1
0.16	1
0.17	1
0.18000000000000002	1
0.19	1
0.2	1
0.21000000000000002	1
0.22	1
0.23	1
0.24000000000000002	1
0.25	1
0.26	1
0.27	1
0.28	1
0.29000000000000004	1
0.3	1
0.31	1
0.32	1
0.33	1
0.34	1
0.35000000000000003	1
0.36000000000000004	1
0.37	1
0.38	1
0.39	1
0.4	1
0.41000000000000003	1
0.42000000000000004	1
0.43	1
0.44	1
0.45	1
0.46	1
0.47000000000000003	1
0.48000000000000004	1
0.49	1
0.5	1
0.51	1
0.52	1
0.53	1
0.54	1
0.55	1
0.56	1
0.5700000000000001	1
0.5800000000000001	1
0.59	1
0.6	1
0.61	1
0.62	1
0.63	1
0.64	1
0.65	1
0.66	1
0.67	1
0.68	1
0.6900000000000001	1
0.7000000000000001	1
0.7100000000000001	1
0.72	1
0.73	1
0.74	1
0.75	1
0.76	1
0.77	1
0.78	1
0.79	1
0.8	1
0.81	1
0.8200000000000001	1
0.8300000000000001	1
0.8400000000000001	1
0.85	1
0.86	1
0.87	1
0.88	1
0.89	0.9993757802746567
0.9	0.9938271604938271
0.91	0.9884004884004884
0.92	0.9830917874396136
0.93	0.9778972520908005
0.9400000000000001	0.9728132387706856
0.9500000000000001	0.9678362573099415
0.9600000000000001	0.9629629629629629
0.97	0.9581901489117984
0.98	0.953514739229025
0.99	0.9489337822671156
1.01	0.94004400440044
1.02	0.9357298474945533
1.03	0.9314994606256742
1.04	0.9273504273504274
1.05	0.9232804232804233
1.06	0.9192872117400419
1.07	0.9153686396677051
1.08	0.911522633744856
1.09	0.9077471967380224
1.1	0.904040404040404
1.11	0.9004004004004004
1.12	0.885269121813031
1.13	0.8679802100512111
1.1400000000000001	0.8500510030601834
1.15	0.8316008316008318
1.16	0.8127438231469442
1.17	0.793587810491231
1.18	0.7742335088262621
1.19	0.7547739452034118
1.2	0.735294117647059
1.21	0.7158708568974158
1.22	0.6965728615213151
1.23	0.6774608766343744
1.24	0.6585879873551107
1.25	0.6399999999999999
1.26	0.6217358865953743
1.27	0.6038282712396593
1.28	0.5863039399624764
1.29	0.5691843588138197
1.3	0.5524861878453038
1.31	0.5362217813287575
1.32	0.520399666944213
1.33	0.5050249987374374
1.34	0.4900999803960007
1.35	0.4756242568370985
1.36	0.4615952732644016
1.37	0.4480086017651538
1.38	0.43485823621499403
1.3900000000000001	0.42213685676896434
1.4	0.4098360655737706
1.4100000000000001	0.3979465955668748
1.42	0.3864584943577061
1.43	0.3753612852370407
1.44	0.36464410735122527
1.45	0.35429583702391504
1.46	0.3443051921222972
1.47	0.33466082125765534
1.48	0.32535137948984905
1.49	0.3163655920782056
1.5	0.30769230769230765
1.51	0.2993205423688228
1.52	0.29123951537744636
1.53	0.28343867804200557
1.54	0.2759077364529301
1.55	0.2686366689053055
1.56	0.26161573880284633
1.57	0.25483550368237295
1.58	0.2482868209355447
1.5899999999999999	0.24196085073435122
1.6	0.23584905660377353
1.6099999999999999	0.22994320402860496
1.62	0.22423535743115966
1.63	0.21871787581199015
1.6400000000000001	0.21338340730624775
1.65	0.20822488287350338
1.6600000000000001	0.2032355093081862
1.67	0.19840876173091804
1.6800000000000002	0.19373837569745808
1.69	0.18921833904141994
1.7000000000000002	0.1848428835489833
1.71	0.180606476548249
1.72	0.17650381248234961
1.73	0.17252980452373146
1.74	0.1686795762769044
1.75	0.1649484536082474
1.76	0.16133195663397007
1.77	0.15782579189091078
1.78	0.1544258447093705
1.79	0.15112817180250568
1.8	0.1479289940828402
1.81	0.14482468971310225
1.82	0.1418117873957683
1.83	0.13888695990333466
1.84	0.13604701784936873
1.85	0.13328890369876706
1.8599999999999999	0.13060968601431483
1.87	0.12800655393556148
1.88	0.12547681188516366
1.8900000000000001	0.12301787449716439
1.9	0.12062726176115804
1.9100000000000001	0.11830259437589463
1.92	0.11604158930560714
1.9300000000000002	0.11384205553215465
1.94	0.11170188999597874
1.9500000000000002	0.10961907371882704
1.96	0.10759166810122223
1.97	0.10561781138771242
1.98	0.1036957152930441
1.99	0.10182366178252501

==> Figure_Data/Schepper/meanVariance3.dat <==
0.01	1
0.02	1
0.03	1
0.04	1
0.05	1
0.060000000000000005	1
0.06999999999999999	1
0.08	1
0.09	1
0.09999999999999999	1
0.11	1
0.12	1
0.13	1
0.14	1
0.15000000000000002	1
0.16	1
0.17	1
0.18000000000000002	1
0.19	1
0.2	1
0.21000000000000002	1
0.22	1
0.23	1
0.24000000000000002	1
0.25	1
0.26	1
0.27	1
0.28	1
0.29000000000000004	1
0.3	1
0.31	1
0.32	1
0.33	1
0.34	1
0.35000000000000003	1
0.36000000000000004	1
0.37	1
0.38	1
0.39	1
0.4	1
0.41000000000000003	1
0.42000000000000004	1
0.43	1
0.44	1
0.45	1
0.46	1
0.47000000000000003	1
0.48000000000000004	1
0.49	1
0.5	1
0.51	1
0.52	1
0.53	1
0.54	1
0.55	1
0.56	1
0.5700000000000001	1
0.5800000000000001	1
0.59	1
0.6	1
0.61	1
0.62	1
0.63	1
0.64	1
0.65	1
0.66	1
0.67	1
0.68	1
0.6900000000000001	1
0.7000000000000001	1
0.7100000000000001	1
0.72	1
0.73	1
0.74	1
0.75	1
0.76	0.993421052631579
0.77	0.987012987012987
0.78	0.9807692307692307
0.79	0.9746835443037974
0.8	0.96875
0.81	0.9629629629629629
0.8200000000000001	0.9573170731707317
0.8300000000000001	0.9518072289156626
0.8400000000000001	0.9464285714285714
0.85	0.9411764705882353
0.86	0.936046511627907
0.87	0.9310344827586207
0.88	0.9261363636363636
0.89	0.9213483146067416
0.9	0.9166666666666666
0.91	0.9120879120879121
0.92	0.9076086956521738
0.93	0.9032258064516129
0.9400000000000001	0.898936170212766
0.9500000000000001	0.8947368421052632
0.9600000000000001	0.890625
0.97	0.8865979381443299
0.98	0.8826530612244898
0.99	0.8787878787878788
1.01	0.8712871287128713
1.02	0.8676470588235294
1.03	0.8640776699029126
1.04	0.8605769230769231
1.05	0.8571428571428571
1.06	0.8537735849056604
1.07	0.8504672897196262
1.08	0.8472222222222222
1.09	0.8440366972477064
1.1	0.8409090909090908
1.11	0.8378378378378378
1.12	0.8348214285714286
1.13	0.8318584070796461
1.1400000000000001	0.8289473684210527
1.15	0.8260869565217391
1.16	0.8232758620689655
1.17	0.8205128205128205
1.18	0.8177966101694916
1.19	0.8151260504201681
1.2	0.8125
1.21	0.8099173553719008
1.22	0.8073770491803278
1.23	0.8048780487804879
1.24	0.8024193548387096
1.25	0.8
1.26	0.7871536523929471
1.27	0.774233508826262
1.28	0.761266747868453
1.29	0.7482789583956899
1.3	0.7352941176470588
1.31	0.722334585379948
1.32	0.7094211123723041
1.33	0.696572861521315
1.34	0.6838074398249452
1.35	0.6711409395973154
1.36	0.6585879873551106
1.37	0.646161798914448
1.38	0.6338742393509129
1.3900000000000001	0.621735886595374
1.4	0.6097560975609757
1.4100000000000001	0.5979430758191818
1.42	0.5863039399624767
1.43	0.5748447919061854
1.44	0.563570784490532
1.45	0.5524861878453039
1.46	0.5415944540727904
1.47	0.5308982798895732
1.48	0.5203996669442131
1.49	0.5100999795960008
1.5	0.5
1.51	0.4900999803960008
1.52	0.4803996925441968
1.53	0.47089847428894327
1.54	0.4615952732644017
1.55	0.45248868778280543
1.56	0.44357700496806235
1.57	0.43485823621499387
1.58	0.4263301500682128
1.5899999999999999	0.4179903026249792
1.6	0.40983606557377045
1.6099999999999999	0.4018646519852115
1.62	0.3940731399747793
1.63	0.3864584943577061
1.6400000000000001	0.3790175864160096
1.65	0.37174721189591087
1.6600000000000001	0.3646441073512251
1.67	0.3577049649449135
1.6800000000000002	0.3509264458169567
1.69	0.3443051921222972
1.7000000000000002	0.3378378378378377
1.71	0.33152101843256865
1.72	0.32535137948984905
1.73	0.3193255843658194
1.74	0.31344032096288865
1.75	0.3076923076923077
1.76	0.30207829869502173
1.77	0.2965950883853363
1.78	0.2912395153774464
1.79	0.28600846585058914
1.8	0.28089887640449435
1.81	0.2759077364529301
1.82	0.2710320901994796
1.83	0.2662690382362339
1.84	0.26161573880284633
1.85	0.2570694087403599
1.8599999999999999	0.25262732417138245
1.87	0.24828682093554466
1.88	0.24404529480671613
1.8900000000000001	0.23990020151616923
1.9	0.23584905660377362
1.9100000000000001	0.231889435117336
1.92	0.22801897117840209
1.9300000000000002	0.22423535743115966
1.94	0.2205363443895554
1.9500000000000002	0.2169197396963123
1.96	0.21338340730624786
1.97	0.2099252666050886
1.98	0.20654329147389294
1.99	0.20323550930818632

==> Figure_Data/Schepper/meanVarianceL1.dat <==
0.01	0.9400537118741608
0.02	0.9388992081337374
0.03	0.9377117799481761
0.04	0.9364901940859669
0.05	0.9352331606217618
0.060000000000000005	0.9339393298805624
0.06999999999999999	0.9326072891956007
0.08	0.9312355594674881
0.09	0.9298225915113407
0.09999999999999999	0.9283667621776505
0.11	0.9268663702316873
0.12	0.9253196319751464
0.13	0.9237246765926287
0.14	0.9220795412043385
0.15000000000000002	0.9203821656050956
0.16	0.9186303866684026
0.17	0.9168219323928666
0.18000000000000002	0.9149544155667438
0.19	0.9130253270247704
0.2	0.911032028469751
0.21000000000000002	0.9089717448295952
0.22	0.9068415561186466
0.23	0.9046383887702167
0.24000000000000002	0.9023590064052491
0.25	0.9
0.26	0.8975577774135388
0.27	0.8950285522337924
0.28	0.8924083318987777
0.29000000000000004	0.8896929050476526
0.3	0.8868778280542985
0.31	0.8839584106943927
0.32	0.8809297008954087
0.33	0.8777864685177944
0.34	0.8745231881148364
0.35000000000000003	0.8711340206185567
0.36000000000000004	0.8676127938995976
0.37	0.8639529821506313
0.38	0.8601476840456477
0.39	0.8561895996318454
0.4	0.8520710059171598
0.41000000000000003	0.8477837311251826
0.42000000000000004	0.8433191276009024
0.43	0.83866804336603
0.44	0.8338207923424622
0.45	0.8287671232876713
0.46	0.8234961875176504
0.47000000000000003	0.8179965055329063
0.48000000000000004	0.8122559327125263
0.49	0.8062616243025419
0.5	0.8
0.51	0.7934567085261071
0.52	0.7866165926937521
0.53	0.7794636556104446
0.54	0.7719810288215979
0.55	0.7641509433962264
0.56	0.7559547051932838
0.5700000000000001	0.7473726758286177
0.5800000000000001	0.7383842611971536
0.59	0.7289679098005205
0.6	0.7191011235955057
0.61	0.7087604846225537
0.62	0.6979217013049782
0.63	0.6865596790371112
0.64	0.674648620510151
0.65	0.6621621621621621
0.66	0.6490735541830432
0.67	0.6353558926487747
0.68	0.6209824135839902
0.6900000000000001	0.6059268600252206
0.7000000000000001	0.5901639344262293
0.7100000000000001	0.573669849931787
0.72	0.5564229950319375
0.73	0.5384047267355981
0.74	0.5196003074558033
0.75	0.5
0.76	0.4796003330557868
0.77	0.45840554592720967
0.78	0.4364292155094679
0.79	0.4136960600375234
0.8	0.39024390243902424
0.81	0.3661257606490871
0.8200000000000001	0.34141201264488913
0.8300000000000001	0.3161925601750545
0.8400000000000001	0.29057888762769557
0.85	0.26470588235294124
0.86	0.23873325213154692
0.87	0.21284634760705293
0.88	0.18725617685305593
0.89	0.1621983914209115
0.9	0.13793103448275856
0.91	0.11473087818696877
0.92	0.09288824383163997
0.93	0.07270029673590496
0.9400000000000001	0.057783018867924495
0.9500000000000001	0.05357142857142855
0.9600000000000001	0.04927884615384611
0.97	0.04490291262135924
0.98	0.040441176470588244
0.99	0.035891089108910895
1.01	0.026515151515151512
1.02	0.021683673469387748
1.03	0.016752577319587618
1.04	0.011718749999999983
1.05	0.006578947368421029
1.06	0.0013297872340425248
1.07	0
1.08	0
1.09	0
1.1	0
1.11	0
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.16	0
1.17	0
1.18	0
1.19	0
1.2	0
1.21	0
1.22	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.36	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.43	0
1.44	0
1.45	0
1.46	0
1.47	0
1.48	0
1.49	0
1.5	0
1.51	0
1.52	0
1.53	0
1.54	0
1.55	0
1.56	0
1.57	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.72	0
1.73	0
1.74	0
1.75	0
1.76	0
1.77	0
1.78	0
1.79	0
1.8	0
1.81	0
1.82	0
1.83	0
1.84	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.97	0
1.98	0
1.99	0

==> Figure_Data/Schepper/meanVarianceL2.dat <==
0.01	0.898176338217475
0.02	0.8963042847069559
0.03	0.8943821886122877
0.04	0.8924083318987777
0.05	0.890380926281173
0.060000000000000005	0.8882981100040213
0.06999999999999999	0.8861579444678453
0.08	0.8839584106943928
0.09	0.8816974056241054
0.09999999999999999	0.8793727382388419
0.11	0.8769821255028354
0.12	0.8745231881148363
0.13	0.8719934460644386
0.14	0.8693903139856852
0.15000000000000002	0.8667110963012328
0.16	0.8639529821506313
0.17	0.8611130400966653
0.18000000000000002	0.8581882126042316
0.19	0.8551753102868976
0.2	0.8520710059171598
0.21000000000000002	0.8488718281974943
0.22	0.8455741552906294
0.23	0.842174208109089
0.24000000000000002	0.8386680433660301
0.25	0.8350515463917525
0.26	0.8313204237230957
0.27	0.8274701954762684
0.28	0.8234961875176504
0.29000000000000004	0.8193935234517509
0.3	0.8151571164510166
0.31	0.8107816609585802
0.32	0.8062616243025418
0.33	0.8015912382690819
0.34	0.7967644906918138
0.35000000000000003	0.7917751171264965
0.36000000000000004	0.7866165926937522
0.37	0.7812821241880098
0.38	0.7757646425688401
0.39	0.770056795971395
0.4	0.7641509433962265
0.41000000000000003	0.7580391492656487
0.42000000000000004	0.7517131790644552
0.43	0.7451644963176269
0.44	0.7383842611971536
0.45	0.7313633310946944
0.46	0.7240922635470699
0.47000000000000003	0.7165613219579945
0.48000000000000004	0.7087604846225536
0.49	0.7006794576311772
0.5	0.6923076923076923
0.51	0.6836344079217944
0.52	0.6746486205101511
0.53	0.6653391787423446
0.54	0.6556948078777027
0.55	0.645704162976085
0.56	0.6353558926487748
0.5700000000000001	0.6246387147629593
0.5800000000000001	0.6135415056422939
0.59	0.6020534044331252
0.6	0.5901639344262296
0.61	0.5778631432310355
0.62	0.565141763785006
0.63	0.5519913982348461
0.64	0.5384047267355982
0.65	0.5243757431629013
0.66	0.5099000196039992
0.67	0.4949750012625625
0.68	0.47960033305578675
0.6900000000000001	0.46377821867124236
0.7000000000000001	0.447513812154696
0.7100000000000001	0.4308156411861801
0.72	0.41369606003752346
0.73	0.39617172876034057
0.74	0.3782641134046258
0.75	0.36
0.76	0.3414120126448894
0.77	0.32253912336562557
0.78	0.30342713847868485
0.79	0.28412914310258425
0.8	0.2647058823529411
0.81	0.24522605479658835
0.8200000000000001	0.22576649117373787
0.8300000000000001	0.206412189508769
0.8400000000000001	0.18725617685305576
0.85	0.16839916839916844
0.86	0.1499489969398164
0.87	0.13201978994878918
0.88	0.11473087818696885
0.89	0.0995995995995996
0.9	0.09595959595959594
0.91	0.09225280326197757
0.92	0.088477366255144
0.93	0.08463136033229489
0.9400000000000001	0.08071278825995803
0.9500000000000001	0.0767195767195767
0.9600000000000001	0.0726495726495726
0.97	0.06850053937432579
0.98	0.06427015250544663
0.99	0.059955995599559955
1.01	0.051066217732884396
1.02	0.04648526077097505
1.03	0.041809851088201594
1.04	0.03703703703703702
1.05	0.03216374269005845
1.06	0.027186761229314387
1.07	0.02210274790919949
1.08	0.016908212560386434
1.09	0.011599511599511553
1.1	0.006172839506172787
1.11	0.0006242197253432625
1.12	0
1.13	0
1.1400000000000001	0
1.15	0
1.16	0
1.17	0
1.18	0
1.19	0
1.2	0
1.21	0
1.22	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.36	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.43	0
1.44	0
1.45	0
1.46	0
1.47	0
1.48	0
1.49	0
1.5	0
1.51	0
1.52	0
1.53	0
1.54	0
1.55	0
1.56	0
1.57	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.72	0
1.73	0
1.74	0
1.75	0
1.76	0
1.77	0
1.78	0
1.79	0
1.8	0
1.81	0
1.82	0
1.83	0
1.84	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.97	0
1.98	0
1.99	0

==> Figure_Data/Schepper/meanVarianceL3.dat <==
0.01	0.7967644906918137
0.02	0.7934567085261071
0.03	0.7900747333949114
0.04	0.7866165926937521
0.05	0.7830802603036877
0.060000000000000005	0.7794636556104446
0.06999999999999999	0.7757646425688404
0.08	0.7719810288215979
0.09	0.7681105648826639
0.09999999999999999	0.7641509433962264
0.11	0.7600997984838308
0.12	0.7559547051932839
0.13	0.7517131790644553
0.14	0.7473726758286175
0.15000000000000002	0.7429305912596401
0.16	0.7383842611971535
0.17	0.7337309617637661
0.18000000000000002	0.7289679098005204
0.19	0.7240922635470699
0.2	0.7191011235955057
0.21000000000000002	0.7139915341494109
0.22	0.7087604846225537
0.23	0.7034049116146636
0.24000000000000002	0.6979217013049782
0.25	0.6923076923076923
0.26	0.6865596790371112
0.27	0.6806744156341806
0.28	0.674648620510151
0.29000000000000004	0.6684789815674315
0.3	0.6621621621621621
0.31	0.6556948078777027
0.32	0.6490735541830432
0.33	0.6422950350550866
0.34	0.6353558926487747
0.35000000000000003	0.6282527881040891
0.36000000000000004	0.6209824135839902
0.37	0.613541505642294
0.38	0.6059268600252207
0.39	0.5981353480147886
0.4	0.5901639344262295
0.41000000000000003	0.5820096973750208
0.42000000000000004	0.573669849931787
0.43	0.5651417637850061
0.44	0.5564229950319375
0.45	0.5475113122171946
0.46	0.5384047267355981
0.47000000000000003	0.5291015257110567
0.48000000000000004	0.5196003074558033
0.49	0.5099000196039992
0.5	0.5
0.51	0.48990002040399916
0.52	0.4796003330557868
0.53	0.46910172011042683
0.54	0.45840554592720967
0.55	0.44751381215469604
0.56	0.4364292155094679
0.5700000000000001	0.42515520809381463
0.5800000000000001	0.4136960600375234
0.59	0.402056924180818
0.6	0.39024390243902446
0.61	0.37826411340462573
0.62	0.36612576064908725
0.63	0.3538382010855518
0.64	0.34141201264488935
0.65	0.32885906040268453
0.66	0.31619256017505465
0.67	0.3034271384786848
0.68	0.29057888762769574
0.6900000000000001	0.27766541462005195
0.7000000000000001	0.26470588235294107
0.7100000000000001	0.25172104160430997
0.72	0.23873325213154692
0.73	0.225766491173738
0.74	0.21284634760705293
0.75	0.2
0.76	0.19758064516129034
0.77	0.19512195121951217
0.78	0.19262295081967212
0.79	0.19008264462809915
0.8	0.1875
0.81	0.18487394957983191
0.8200000000000001	0.18220338983050846
0.8300000000000001	0.17948717948717946
0.8400000000000001	0.17672413793103445
0.85	0.1739130434782609
0.86	0.17105263157894737
0.87	0.168141592920354
0.88	0.16517857142857142
0.89	0.16216216216216217
0.9	0.1590909090909091
0.91	0.1559633027522936
0.92	0.15277777777777773
0.93	0.14953271028037382
0.9400000000000001	0.1462264150943396
0.9500000000000001	0.14285714285714285
0.9600000000000001	0.13942307692307687
0.97	0.1359223300970874
0.98	0.1323529411764706
0.99	0.12871287128712872
1.01	0.12121212121212122
1.02	0.1173469387755102
1.03	0.1134020618556701
1.04	0.10937499999999999
1.05	0.10526315789473681
1.06	0.10106382978723401
1.07	0.09677419354838708
1.08	0.09239130434782607
1.09	0.08791208791208788
1.1	0.08333333333333329
1.11	0.07865168539325838
1.12	0.07386363636363631
1.13	0.06896551724137936
1.1400000000000001	0.06395348837209296
1.15	0.05882352941176475
1.16	0.05357142857142862
1.17	0.04819277108433739
1.18	0.04268292682926833
1.19	0.03703703703703707
1.2	0.03125000000000003
1.21	0.025316455696202552
1.22	0.019230769230769246
1.23	0.012987012987012998
1.24	0.006578947368421059
1.25	0.
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.36	0
1.37	0
1.38	0
1.3900000000000001	0
1.4	0
1.4100000000000001	0
1.42	0
1.43	0
1.44	0
1.45	0
1.46	0
1.47	0
1.48	0
1.49	0
1.5	0
1.51	0
1.52	0
1.53	0
1.54	0
1.55	0
1.56	0
1.57	0
1.58	0
1.5899999999999999	0
1.6	0
1.6099999999999999	0
1.62	0
1.63	0
1.6400000000000001	0
1.65	0
1.6600000000000001	0
1.67	0
1.6800000000000002	0
1.69	0
1.7000000000000002	0
1.71	0
1.72	0
1.73	0
1.74	0
1.75	0
1.76	0
1.77	0
1.78	0
1.79	0
1.8	0
1.81	0
1.82	0
1.83	0
1.84	0
1.85	0
1.8599999999999999	0
1.87	0
1.88	0
1.8900000000000001	0
1.9	0
1.9100000000000001	0
1.92	0
1.9300000000000002	0
1.94	0
1.9500000000000002	0
1.96	0
1.97	0
1.98	0
1.99	0

==> Figure_Data/multiDim/dim1.dat <==
5.5	0.369998
5.75	0.322566
6.	0.279982
6.25	0.240708
6.5	0.20783
6.75	0.178292
7.	0.152316
7.25	0.130064
7.5	0.110488
7.75	0.0945
8.	0.080132
8.25	0.067964
8.5	0.057666
8.75	0.048868
9.	0.041228
9.25	0.035486
9.5	0.029736
9.75	0.025474
10.	0.0219
10.25	0.018696
10.5	0.015698
10.75	0.013414
11.	0.011606
11.25	0.00958
11.5	0.008456
11.75	0.007158
12.	0.006088
12.25	0.005442
12.5	0.004662
12.75	0.00395
13.	0.003516
13.25	0.002878
13.5	0.00254
13.75	0.002176
14.	0.001958
14.25	0.001684
14.5	0.001538
14.75	0.001284
15.	0.00111

==> Figure_Data/multiDim/dim2.dat <==
5.5	0.35148
5.75	0.321836
6.	0.296448
6.25	0.27194
6.5	0.24889
6.75	0.227688
7.	0.209218
7.25	0.190432
7.5	0.174088
7.75	0.159516
8.	0.147082
8.25	0.13493
8.5	0.123808
8.75	0.113484
9.	0.104284
9.25	0.095534
9.5	0.087822
9.75	0.08078
10.	0.07405
10.25	0.068522
10.5	0.062524
10.75	0.058448
11.	0.053424
11.25	0.049604
11.5	0.045934
11.75	0.042142
12.	0.038642
12.25	0.03583
12.5	0.033584
12.75	0.031116
13.	0.02826
13.25	0.026578
13.5	0.02465
13.75	0.022542
14.	0.02133
14.25	0.01985
14.5	0.018474
14.75	0.016844
15.	0.015718

==> Figure_Data/multiDim/dim3.dat <==
5.5	0.9513688088661809
5.51	0.9496421867085291
5.52	0.9479218204282601
5.53	0.9462076760875218
5.54	0.944499719993501
5.55	0.9427979186962154
5.56	0.9411022389863302
5.57	0.9394126478929973
5.58	0.9377291126817195
5.59	0.9360516008522353
5.6	0.9343800801364277
5.61	0.9327145184962559
5.62	0.9310548841217073
5.63	0.9294011454287736
5.64	0.927753271057446
5.65	0.9261112298697336
5.66	0.9244749909477024
5.67	0.9228445235915335
5.68	0.9212197973176048
5.69	0.9196007818565896
5.7	0.9179874471515781
5.71	0.9163797633562163
5.72	0.9147777008328664
5.73	0.9131812301507845
5.74	0.9115903220843197
5.75	0.9100049476111296
5.76	0.9084250779104158
5.77	0.9068506843611777
5.78	0.9052817385404835
5.79	0.9037182122217607
5.8	0.9021600773731027
5.81	0.900607306155593
5.82	0.8990598709216486
5.83	0.8975177442133782
5.84	0.895980898760958
5.85	0.8944493074810248
5.86	0.8929229434750844
5.87	0.8914017800279378
5.88	0.8898857906061216
5.89	0.888374948856366
5.9	0.8868692286040669
5.91	0.8853686038517758
5.92	0.8838730487777019
5.93	0.8823825377342319
5.94	0.8808970452464637
5.95	0.8794165460107554
5.96	0.8779410148932878
5.97	0.8764704269286425
5.98	0.8750047573183939
5.99	0.8735439814297153
6.	0.8720880747939992
6.01	0.8706370131054901
6.02	0.8691907722199328
6.03	0.867749328153233
6.04	0.8663126570801317
6.05	0.8648807353328918
6.0600000000000005	0.8634535393999991
6.07	0.8620310459248756
6.08	0.8606132317046046
6.09	0.8592000736886691
6.1	0.8577915489777042
6.11	0.8563876348222578
6.12	0.8549883086215678
6.13	0.8535935479223483
6.14	0.8522033304175889
6.15	0.850817633945365
6.16	0.8494364364876615
6.17	0.8480597161692051
6.18	0.84668745125631
6.19	0.8453196201557343
6.2	0.8439562014135475
6.21	0.8425971737140089
6.22	0.8412425158784558
6.23	0.8398922068642046
6.24	0.8385462257634607
6.25	0.8372045518022393
6.26	0.8358671643392963
6.27	0.834534042865071
6.28	0.8332051670006362
6.29	0.8318805164966606
6.3	0.8305600712323802
6.3100000000000005	0.8292438112145792
6.32	0.8279317165765814
6.33	0.8266237675772504
6.34	0.8253199445999991
6.35	0.8240202281518102
6.36	0.8227245988622633
6.37	0.8214330374825738
6.38	0.8201455248846388
6.39	0.8188620420600932
6.4	0.8175825701193742
6.41	0.816307090290795
6.42	0.8150355839196254
6.43	0.8137680324671843
6.44	0.8125044175099371
6.45	0.8112447207386039
6.46	0.8099889239572748
6.47	0.808737009082534
6.48	0.8074889581425918
6.49	0.8062447532764244
6.5	0.8050043767329224
6.51	0.8037678108700453
6.52	0.802535038153987
6.53	0.8013060411583453
6.54	0.8000808025633019
6.55	0.7988593051548084
6.5600000000000005	0.7976415318237797
6.57	0.796427465565296
6.58	0.7952170894778108
6.59	0.7940103867623665
6.6	0.7928073407218175
6.61	0.7916079347600596
6.62	0.790412152381268
6.63	0.7892199771891395
6.640000000000001	0.7880313928861438
6.65	0.7868463832727812
6.66	0.7856649322468461
6.67	0.784487023802698
6.68	0.7833126420305383
6.6899999999999995	0.7821417711156944
6.7	0.7809743953379097
6.71	0.7774698606688077
6.72	0.7722430725663881
6.73	0.7670860926429364
6.74	0.761997531654744
6.75	0.7569760369780625
6.76	0.7520202914103922
6.77	0.7471290120185503
6.78	0.742300949031403
6.79	0.7375348847752545
6.8	0.7328296326499854
6.8100000000000005	0.728184036144135
6.82	0.7235969678872131
6.83	0.7190673287375998
6.84	0.7145940469044957
6.85	0.7101760771024399
6.86	0.7058123997370007
6.87	0.7015020201203032
6.88	0.6972439677151251
6.890000000000001	0.6930372954063592
6.9	0.6888810787986898
6.91	0.6847744155393869
6.92	0.6807164246651833
6.93	0.6767062459722355
6.9399999999999995	0.6727430394082236
6.95	0.6688259844856886
6.96	0.6649542797157483
6.97	0.6611271420613637
6.98	0.6573438064093825
6.99	0.6536035250606058
7.	0.6499055672371629
7.01	0.6462492186065183
7.02	0.6426337808214546
7.03	0.639058571075411
7.04	0.6355229216725843
7.05	0.6320261796122182
7.0600000000000005	0.6285677061865456
7.07	0.6251468765918575
7.08	0.621763079552203
7.09	0.6184157169552444
7.1	0.6151042034998135
7.11	0.6118279663547292
7.12	0.6085864448284628
7.13	0.6053790900492461
7.140000000000001	0.6022053646552447
7.15	0.5990647424944254
7.16	0.5959567083337641
7.17	0.5928807575774625
7.18	0.5898363959938432
7.1899999999999995	0.5868231394506184
7.2	0.5838405136582301
7.21	0.5808880539209798
7.22	0.5779653048956682
7.23	0.5750718203574875
7.24	0.5722071629729113
7.25	0.5693709040793357
7.26	0.5665626234712442
7.27	0.5637819091926691
7.28	0.5610283573357344
7.29	0.5583015718450738
7.3	0.5556011643279243
7.3100000000000005	0.5529267538697045
7.32	0.5502779668548956
7.33	0.5476544367930427
7.34	0.5450558041497131
7.35	0.542481716182243
7.36	0.5399318267801162
7.37	0.5374057963098259
7.38	0.5349032914640667
7.390000000000001	0.5324239851151247
7.4	0.5299675561723249
7.41	0.527533689443405
7.42	0.525122075499693
7.43	0.5227324105449667
7.4399999999999995	0.5203643962878757
7.45	0.518017739817817
7.46	0.5156921534841538
7.47	0.5133873547786718
7.48	0.5111030662211754
7.49	0.5088390152481241
7.5	0.5065949341042141
7.51	0.5043705597368184
7.52	0.502165633693195
7.53	0.4999799020203781
7.54	0.4978131151676754
7.55	0.4956650278916863
7.5600000000000005	0.4935353991637713
7.57	0.4914239920798956
7.58	0.4893305737727765
7.59	0.48725491532626747
7.6	0.4851967916919122
7.609999999999999	0.4831559816076037
7.62	0.48113226751828814
7.63	0.4791254354986538
7.640000000000001	0.47713527517774496
7.65	0.4751615796654491
7.66	0.47320414548079925
7.67	0.47126277248204224
7.68	0.4693372637984213
7.6899999999999995	0.46742742576362345
7.7	0.4655330678508462
7.71	0.46365400260943673
7.720000000000001	0.46179004560305775
7.73	0.45994101534934173
7.74	0.45810673326098617
7.75	0.456287023588255
7.76	0.45448171336284376
7.77	0.45269063234307244
7.78	0.45091361296036947
7.79	0.44915049026701065
7.800000000000001	0.44740110188507975
7.8100000000000005	0.44566528795661753
7.82	0.4439428910949255
7.83	0.4422337563369966
7.84	0.44053773109703814
7.85	0.4388546651210622
7.859999999999999	0.43718441044251155
7.87	0.4355268213388958
7.88	0.4338817542894102
7.890000000000001	0.4322490679335106
7.9	0.4306286230304217
7.91	0.42902028241955087
7.92	0.4274239109817873
7.93	0.4258393756016609
7.9399999999999995	0.42426654513034073
7.95	0.4227052903494493
7.96	0.4211554839356743
7.970000000000001	0.41961700042615424
7.98	0.4180897161846217
7.99	0.4165735093682823
8.	0.41506825989541163
8.01	0.41357384941365277
8.02	0.41209016126899617
8.030000000000001	0.41061708047542383
8.04	0.40915449368520485
8.05	0.4077022891598184
8.06	0.4062603567415007
8.07	0.4048285878253876
8.08	0.4034068753322473
8.09	0.40199511368178487
8.1	0.4005931987665053
8.11	0.3992010279261214
8.120000000000001	0.39781849992249374
8.129999999999999	0.3964455149150906
8.14	0.39508197443695037
8.15	0.3937277813711446
8.16	0.3923828399277174
8.17	0.3910470556210997
8.18	0.38972033524798155
8.19	0.3884025868656341
8.2	0.38709371977066953
8.21	0.3857936444782287
8.22	0.38450227270158843
8.23	0.38321951733217374
8.24	0.3819452924199724
8.25	0.38067951315433685
8.26	0.379422095845167
8.27	0.37817295790446515
8.280000000000001	0.3769320178282529
8.29	0.3756991951788458
8.3	0.3744744105674693
8.31	0.3732575856372208
8.32	0.37204864304635615
8.33	0.3708475064519041
8.34	0.36965410049359576
8.35	0.3684683507781027
8.36	0.36729018386357876
8.370000000000001	0.3661195272444966
8.379999999999999	0.36495630933677436
8.39	0.3638004594631817
8.4	0.36265190783902834
8.41	0.36151058555811616
8.42	0.36037642457896035
8.43	0.3592493577112672
8.44	0.3581293186026652
8.45	0.35701624172568375
8.46	0.3559100623649733
8.47	0.354810716604764
8.48	0.3537181413165533
8.49	0.3526322741470232
8.5	0.3515530535061775
8.51	0.35048041855569684
8.52	0.3494143091975066
8.530000000000001	0.3483546660625519
8.54	0.34730143049977796
8.55	0.3462545445653065
8.56	0.34521395101181185
8.57	0.34417959327808384
8.58	0.3431514154787804
8.59	0.34212936239436204
8.6	0.3411133794612062
8.61	0.3401034127618972
8.620000000000001	0.3390994090156875
8.629999999999999	0.3381013155691295
8.64	0.3371090803868678
8.65	0.3361226520425999
8.66	0.33514197971018805
8.67	0.33416701315493125
8.68	0.333197702724987
8.69	0.3322339993429421
8.7	0.3312758544975302
8.71	0.3303232202354905
8.72	0.329376049153569
8.73	0.32843429439065414
8.74	0.3274979096200495
8.75	0.3265668490418766
8.76	0.3256410673756079
8.77	0.3247205198527259
8.780000000000001	0.32380516220950634
8.79	0.32289495067992446
8.8	0.3219898419886776
8.81	0.3210897933443287
8.82	0.32019476243256106
8.83	0.31930470740954764
8.84	0.31841958689542976
8.85	0.3175393599679046
8.86	0.31666398615591784
8.870000000000001	0.3157934254334612
8.879999999999999	0.3149276382134721
8.89	0.3140665853418315
8.9	0.31321022809146387
8.91	0.31235852815652837
8.92	0.31151144764670907
8.93	0.31066894908159487
8.94	0.30983099538515174
8.95	0.308997549880284
8.96	0.30816857628348254
8.97	0.3073440386995601
8.98	0.3065239016164696
8.99	0.3057081299002056
9.	0.304896688789788
9.01	0.30408954389232334
9.02	0.30328666117814673
9.030000000000001	0.3024880069760383
9.04	0.30169354796851716
9.05	0.30090325118720684
9.06	0.3001170840082763
9.07	0.29933501414794966
9.08	0.2985570096580873
9.09	0.2977830389218354
9.1	0.29701307064934307
9.11	0.29624707387354554
9.120000000000001	0.29548501794601245
9.129999999999999	0.2947268725328605
9.14	0.2939726076107278
9.15	0.2932221934628114
9.16	0.29247560067496414
9.17	0.2917328001318513
9.18	0.2909937630131658
9.19	0.29025846078990086
9.2	0.2895268652206788
9.21	0.2887989483481351
9.22	0.2880746824953577
9.23	0.2873540402623786
9.24	0.28663699452271824
9.25	0.2859235184199826
9.26	0.2852135853645096
9.27	0.2845071690300658
9.280000000000001	0.28380424335059257
9.29	0.2831047825170001
9.3	0.28240876097400736
9.31	0.2817161534170315
9.32	0.28102693478912
9.33	0.2803410802779292
9.34	0.27965856531274685
9.35	0.27897936556155783
9.36	0.27830345692815245
9.370000000000001	0.2776308155492769
9.379999999999999	0.27696141779182515
9.39	0.27629524025007013
9.4	0.2756322597429372
9.41	0.27497245331131376
9.42	0.2743157982154
9.43	0.2736622719320959
9.44	0.27301185215242635
9.45	0.27236451677900236
9.46	0.2717202439235188
9.47	0.2710790119042873
9.48	0.27044079924380365
9.49	0.26980558466635035
9.5	0.26917334709563195
9.51	0.26854406565244415
9.52	0.26791771965237565
9.530000000000001	0.267294288603541
9.54	0.2666737522043469
9.55	0.2660560903412872
9.56	0.26544128308677084
9.57	0.2648293106969782
9.58	0.2642201536097474
9.59	0.2636137924424902
9.6	0.26301020799013614
9.61	0.26240938122310464
9.620000000000001	0.26181129328530545
9.629999999999999	0.2612159254921661
9.64	0.2606232593286852
9.65	0.2600332764475147
9.66	0.25944595866706527
9.67	0.258861287969639
9.68	0.25827924649958683
9.690000000000001	0.2576998165614911
9.7	0.2571229806183721
9.71	0.25654872128991824
9.719999999999999	0.2559770213507416
9.73	0.25540786372865404
9.74	0.25484123150296956
9.75	0.2542771079028259
9.76	0.25371547630553093
9.77	0.25315632023492946
9.780000000000001	0.2525996233597919
9.79	0.25204536949222534
9.8	0.25149354258610246
9.81	0.25094412673551525
9.82	0.25039710617324523
9.83	0.24985246526925545
9.84	0.24931018852920217
9.850000000000001	0.24877026059296506
9.86	0.24823266623319756
9.870000000000001	0.24769739035389413
9.879999999999999	0.24716441798897892
9.89	0.2466337343009091
9.9	0.24610532457929957
9.91	0.24557917423956258
9.92	0.2450552688215664
9.93	0.24453359398831043
9.940000000000001	0.24401413552461743
9.95	0.2434968793358427
9.96	0.24298181144659814
9.969999999999999	0.24246891799949521
9.98	0.24195818525390056
9.99	0.24144959958471027
10.	0.24094314748113746
10.01	0.240438815545516
10.02	0.23993659049211918
10.030000000000001	0.23943645914599307
10.04	0.23893840844180453
10.05	0.23844242542270286
10.06	0.23794849723919725
10.07	0.2374566111480462
10.08	0.23696675451116195
10.09	0.2364789147945282
10.100000000000001	0.2359930795671307
10.11	0.23550923649990196
10.120000000000001	0.2350273733646774
10.129999999999999	0.2345474780331664
10.14	0.23406953847593323
10.15	0.23359354276139355
10.16	0.23311947905482014
10.17	0.23264733561736284
10.18	0.2321771008050793
10.190000000000001	0.23170876306797775
10.2	0.23124231094907177
10.21	0.230777733083445
10.219999999999999	0.2303150181973296
10.23	0.22985415510719276
10.24	0.22939513271883696
10.25	0.22893794002650908
10.26	0.22848256611202075
10.27	0.22802900014387953
10.280000000000001	0.22757723137642985
10.29	0.22712724914900484
10.3	0.22667904288508683
10.31	0.2262326020914798
10.32	0.2257879163574898
10.33	0.2253449753541158
10.34	0.22490376883325014
10.350000000000001	0.22446428662688797
10.36	0.22402651864634648
10.370000000000001	0.2235904548814922
10.379999999999999	0.22315608539997897
10.39	0.2227234003464928
10.4	0.2222923899420074
10.41	0.22186304448304697
10.42	0.221435354340958
10.43	0.22100930996118975
10.440000000000001	0.22058490186258237
10.45	0.22016212063666407
10.46	0.21974095694695514
10.469999999999999	0.21932140152828167
10.48	0.21890344518609503
10.49	0.21848707879580115
10.5	0.21807229330209585
10.51	0.21765907971830872
10.52	0.2172474291257539
10.530000000000001	0.2168373326730885
10.54	0.21642878157567835
10.55	0.21602176711497023
10.56	0.21561628063787242
10.57	0.21521231355614073
10.58	0.21480985734577268
10.59	0.2144089035464077
10.600000000000001	0.2140094437607344
10.61	0.21361146965390437
10.620000000000001	0.2132149729529521
10.629999999999999	0.21281994544622243
10.64	0.21242637898280275
10.65	0.2120342654719633
10.66	0.21164359688260204
10.67	0.21125436524269678
10.68	0.21086656263876255
10.690000000000001	0.21048018121531556
10.7	0.21009521317434296
10.71	0.20971165077477746
10.719999999999999	0.2093294863319796
10.73	0.20894871221722322
10.74	0.20856932085718918
10.75	0.20819130473346228
10.76	0.20781465638203495
10.77	0.20743936839281601
10.780000000000001	0.2070654334091447
10.79	0.20669284412731012
10.8	0.2063215932960752
10.81	0.20595167371620687
10.82	0.2055830782400104
10.83	0.20521579977086907
10.84	0.20484983126278877
10.850000000000001	0.20448516571994724
10.86	0.20412179619624884
10.870000000000001	0.2037597157948825
10.879999999999999	0.20339891766788662
10.89	0.2030393950157162
10.9	0.20268114108681656
10.91	0.20232414917720024
10.92	0.20196841263002888
10.93	0.2016139248351996
10.940000000000001	0.20126067922893537
10.95	0.2009086692933802
10.96	0.20055788855619777
10.969999999999999	0.20020833059017532
10.98	0.1998599890128305
10.99	0.19951285748602354
11.	0.19916692971557226
11.01	0.19882219945087204
11.02	0.1984786604845191
11.030000000000001	0.19813630665193802
11.04	0.19779513183101316
11.05	0.19745512994172326
11.06	0.19711629494578092
11.07	0.19677862084627454
11.08	0.19644210168731485
11.09	0.19610673155368463
11.100000000000001	0.1957725045704922
11.11	0.19543941490282843
11.120000000000001	0.1951074567554267
11.129999999999999	0.1947766243723277
11.14	0.19444691203654574
11.15	0.19411831406974026
11.16	0.1937908248318893
11.17	0.19346443872096716
11.18	0.1931391501726247
11.190000000000001	0.19281495365987328
11.2	0.1924918436927719
11.21	0.19216981481811668
11.219999999999999	0.19184886161913506
11.23	0.1915289787151809
11.24	0.19121016076143502
11.25	0.1908924024486065
11.26	0.19057569850263856
11.27	0.19026004368441649
11.280000000000001	0.1899454327894788
11.29	0.1896318606477315
11.3	0.18931932212316416
11.31	0.18900781211357037
11.32	0.18869732555026938
11.33	0.18838785739783165
11.34	0.18807940265380638
11.350000000000001	0.18777195634845192
11.36	0.1874655135444694
11.370000000000001	0.18716006933673734
11.379999999999999	0.1868556188520514
11.39	0.18655215724886368
11.4	0.18624967971702738
11.41	0.18594818147754172
11.42	0.18564765778230083
11.43	0.18534810391384415
11.440000000000001	0.18504951518510973
11.45	0.1847518869391899
11.46	0.18445521454908875
11.469999999999999	0.18415949341748294
11.48	0.18386471897648357
11.49	0.1835708866874016
11.5	0.18327799204051454
11.51	0.18298603055483578
11.52	0.1826949977778861
11.530000000000001	0.18240488928546736
11.54	0.1821157006814384
11.55	0.18182742759749257
11.56	0.18154006569293848
11.57	0.1812536106544815
11.58	0.18096805819600822
11.59	0.1806834040583726
11.600000000000001	0.1803996440091843
11.61	0.18011677384259892
11.620000000000001	0.17983478937910996
11.629999999999999	0.17955368646534348
11.64	0.1792734609738534
11.65	0.1789941088029204
11.66	0.17871562587635112
11.67	0.17843800814328006
11.68	0.17816125157797336
11.690000000000001	0.17788535217963392
11.7	0.177610305972209
11.71	0.17733610900419863
11.719999999999999	0.1770627573484671
11.73	0.17679024710205468
11.74	0.17651857438599267
11.75	0.17624773534511876
11.76	0.17597772614789484
11.77	0.17570854298622643
11.780000000000001	0.17544018207528353
11.79	0.1751726396533234
11.8	0.17490591198151428
11.81	0.17463999534376215
11.82	0.17437488604653717
11.83	0.17411058041870334
11.84	0.17384707481134867
11.850000000000001	0.1735843655976175
11.86	0.17332244917254405
11.870000000000001	0.17306132195288718
11.879999999999999	0.1728009803769677
11.89	0.17254142090450567
11.9	0.17228264001646046
11.91	0.17202463421487144
11.92	0.17176740002270047
11.93	0.17151093398367562
11.940000000000001	0.1712552326621365
11.95	0.1710002926428809
11.96	0.17074611053101232
11.969999999999999	0.17049268295178988
11.98	0.17024000655047836
11.99	0.16998807799220078
12.	0.16973689396179115
12.01	0.16948645116364933
12.02	0.16923674632159696
12.030000000000001	0.16898777617873428
12.04	0.168739537497299
12.05	0.16849202705852537
12.06	0.16824524166250565
12.07	0.16799917812805173
12.08	0.16775383329255883
12.09	0.1675092040118696
12.100000000000001	0.16726528716014016
12.11	0.16702207962970694
12.120000000000001	0.16677957833095416
12.129999999999999	0.166537780192184
12.14	0.16629668215948573
12.15	0.16605628119660823
12.16	0.16581657428483176
12.17	0.165577558422842
12.18	0.16533923062660455
12.190000000000001	0.16510158792924096
12.2	0.16486462738090554
12.21	0.1646283460486632
12.219999999999999	0.16439274101636864
12.23	0.16415780938454605
12.24	0.1639235482702707
12.25	0.16368995480705045
12.26	0.16345702614470925
12.27	0.16322475944927087
12.280000000000001	0.16299315190284427
12.29	0.16276220070350964
12.3	0.1625319030652049
12.31	0.16230225621761454
12.32	0.16207325740605769
12.33	0.16184490389137846
12.34	0.1616171929498366
12.350000000000001	0.16139012187299923
12.36	0.16116368796763347
12.370000000000001	0.16093788855559973
12.379999999999999	0.16071272097374661
12.39	0.16048818257380562
12.4	0.16026427072228788
12.41	0.1600409828003808
12.42	0.1598183162038461
12.43	0.1595962683429186
12.440000000000001	0.15937483664220578
12.45	0.15915401854058836
12.46	0.1589338114911211
12.469999999999999	0.15871421296093557
12.48	0.15849522043114234
12.49	0.15827683139673526
12.5	0.15805904336649548
12.51	0.157841853862897
12.52	0.1576252604220127
12.530000000000001	0.15740926059342092
12.54	0.15719385194011348
12.55	0.15697903203840363
12.56	0.15676479847783537
12.57	0.15655114886109314
12.58	0.15633808080391265
12.59	0.15612559193499184
12.600000000000001	0.15591367989590316
12.61	0.15570234234100638
12.620000000000001	0.15549157693736168
12.629999999999999	0.1552813813646442
12.64	0.15507175331505857
12.65	0.15486269049325477
12.66	0.15465419061624416
12.67	0.15444625141331633
12.68	0.1542388706259568
12.690000000000001	0.15403204600776513
12.7	0.15382577532437397
12.71	0.15362005635336834
12.719999999999999	0.15341488688420626
12.73	0.1532102647181389
12.74	0.15300618766813273
12.75	0.1528026535587912
12.76	0.15259966022627744
12.77	0.1523972055182378
12.780000000000001	0.15219528729372547
12.79	0.15199390342312552
12.8	0.15179305178807934
12.81	0.1515927302814109
12.82	0.15139293680705287
12.83	0.15119366927997352
12.84	0.15099492562610417
12.850000000000001	0.15079670378226726
12.86	0.15059900169610502
12.870000000000001	0.1504018173260084
12.879999999999999	0.15020514864104723
12.89	0.15000899362089984
12.9	0.14981335025578463
12.91	0.14961821654639085
12.92	0.14942359050381077
12.93	0.14922947014947208
12.940000000000001	0.14903585351507068
12.95	0.14884273864250444
12.96	0.14865012358380686
12.969999999999999	0.14845800640108192
12.98	0.1482663851664387
12.99	0.14807525796192733
13.	0.14788462287947457
13.01	0.14769447802082064
13.02	0.14750482149745606
13.030000000000001	0.14731565143055905
13.04	0.1471269659509338
13.05	0.1469387631989485
13.06	0.14675104132447456
13.07	0.1465637984868258
13.08	0.1463770328546984
13.09	0.14619074260611117
13.100000000000001	0.14600492592834616
13.11	0.14581958101789022
13.120000000000001	0.1456347060803761
13.129999999999999	0.1454502993305252
13.14	0.14526635899208945
13.15	0.14508288329779484
13.16	0.14489987048928443
13.17	0.1447173188170624
13.18	0.14453522654043824
13.190000000000001	0.14435359192747124
13.2	0.144172413254916
13.21	0.14399168880816748
13.219999999999999	0.14381141688120722
13.23	0.14363159577654946
13.24	0.14345222380518807
13.25	0.14327329928654345
13.26	0.14309482054841016
13.27	0.14291678592690485
13.280000000000001	0.14273919376641442
13.29	0.14256204241954495
13.3	0.1423853302470704
13.31	0.14220905561788239
13.32	0.14203321690893986
13.33	0.14185781250521923
13.34	0.141682840799665
13.350000000000001	0.14150830019314065
13.36	0.14133418909438006
13.370000000000001	0.1411605059199388
13.379999999999999	0.14098724909414667
13.39	0.14081441704905934
13.4	0.14064200822441184
13.41	0.14047002106757098
13.42	0.14029845403348903
13.43	0.1401273055846575
13.440000000000001	0.13995657419106092
13.45	0.13978625833013167
13.46	0.13961635648670426
13.469999999999999	0.13944686715297086
13.48	0.13927778882843625
13.49	0.1391091200198739
13.5	0.13894085924128186
13.51	0.13877300501383902
13.52	0.13860555586586198
13.53	0.13843851033276194
13.540000000000001	0.13827186695700197
13.55	0.13810562428805478
13.56	0.13793978088236034
13.57	0.13777433530328437
13.58	0.13760928612107676
13.59	0.13744463191283035
13.6	0.13728037126244005
13.61	0.1371165027605623
13.620000000000001	0.13695302500457474
13.63	0.1367899365985361
13.64	0.13662723615314665
13.65	0.13646492228570853
13.66	0.13630299362008677
13.67	0.13614144878667025
13.68	0.13598028642233329
13.69	0.13581950517039698
13.7	0.13565910368059148
13.71	0.13549908060901794
13.72	0.13533943461811115
13.73	0.13518016437660219
13.74	0.13502126855948132
13.75	0.13486274584796154
13.76	0.1347045949294417
13.77	0.1345468144974707
13.78	0.1343894032517111
13.790000000000001	0.13423235989790372
13.8	0.13407568314783205
13.81	0.133919371719287
13.82	0.13376342433603192
13.83	0.13360783972776788
13.84	0.13345261663009922
13.85	0.13329775378449926
13.86	0.13314324993827634
13.870000000000001	0.13298910384453985
13.88	0.13283531426216705
13.89	0.13268187995576936
13.9	0.13252879969565953
13.91	0.13237607225781875
13.92	0.13222369642386395
13.93	0.1320716709810155
13.94	0.1319199947220649
13.95	0.13176866644534302
13.96	0.13161768495468815
13.97	0.13146704905941467
13.98	0.13131675757428163
13.99	0.13116680931946173
14.	0.13101720312051038
14.01	0.13086793780833508
14.02	0.130719012219165
14.03	0.1305704251945206
14.040000000000001	0.13042217558118382
14.05	0.1302742622311681
14.06	0.13012668400168864
14.07	0.1299794397551332
14.08	0.12983252835903272
14.09	0.12968594868603237
14.1	0.12953969961386255
14.11	0.12939378002531055
14.120000000000001	0.12924818880819172
14.13	0.12910292485532163
14.14	0.12895798706448758
14.15	0.12881337433842105
14.16	0.1286690855847699
14.17	0.12852511971607075
14.18	0.12838147564972183
14.19	0.12823815230795582
14.200000000000001	0.12809514861781274
14.21	0.12795246351111345
14.22	0.1278100959244327
14.23	0.12766804479907307
14.24	0.12752630908103849
14.25	0.12738488772100817
14.26	0.12724377967431091
14.27	0.12710298390089914
14.28	0.12696249936532353
14.290000000000001	0.12682232503670748
14.3	0.1266824598887221
14.31	0.12654290289956086
14.32	0.126403653051915
14.33	0.12626470933294867
14.34	0.12612607073427437
14.35	0.12598773625192858
14.36	0.12584970488634753
14.370000000000001	0.1257119756423431
14.38	0.125574547529079
14.39	0.12543741956004686
14.4	0.12530059075304267
14.41	0.12516406013014342
14.42	0.1250278267176837
14.43	0.12489188954623262
14.44	0.12475624765057076
14.450000000000001	0.12462090006966733
14.46	0.1244858458466576
14.47	0.12435108402882013
14.48	0.12421661366755452
14.49	0.12408243381835912
14.5	0.12394854354080892
14.51	0.12381494189853355
14.52	0.12368162795919552
14.53	0.1235486007944684
14.540000000000001	0.1234158594800154
14.55	0.12328340309546798
14.56	0.12315123072440444
14.57	0.12301934145432887
14.58	0.12288773437665013
14.59	0.12275640858666104
14.6	0.12262536318351758
14.61	0.12249459727021833
14.620000000000001	0.12236410995358396
14.63	0.12223390034423698
14.64	0.12210396755658141
14.65	0.12197431070878287
14.66	0.12184492892274844
14.67	0.12171582132410695
14.68	0.12158698704218927
14.69	0.12145842521000878
14.700000000000001	0.12133013496424175
14.71	0.12120211544520833
14.72	0.12107436579685295
14.73	0.12094688516672555
14.74	0.12081967270596251
14.75	0.12069272756926781
14.76	0.1205660489148943
14.77	0.12043963590462506
14.78	0.12031348770375502
14.790000000000001	0.12018760348107249
14.8	0.12006198240884099
14.81	0.11993662366278098
14.82	0.11981152642205194
14.83	0.11968668986923442
14.84	0.11956211319031224
14.85	0.11943779557465478
14.86	0.11931373621499941
14.870000000000001	0.11918993430743403
14.88	0.1190663890513797
14.89	0.11894309964957335
14.9	0.11882006530805066
14.91	0.118697285236129
14.92	0.11857475864639054
14.93	0.11845248475466535
14.94	0.11833046278001474
14.950000000000001	0.11820869194471449
14.96	0.1180871714742386
14.97	0.11796590059724255
14.98	0.11784487854554723
14.99	0.11772410455412256
15.	0.11760357786107146

==> Figure_Data/pricing/Fd1.dat <==
0 0
0.01 0.0079592
0.02 0.015833
0.03 0.023617
0.04 0.031304
0.05 0.038889
0.06 0.046364
0.07 0.053721
0.08 0.060952
0.09 0.068049
0.1 0.075
0.11 0.081795
0.12 0.088421
0.13 0.094865
0.14 0.10111
0.15 0.10714
0.16 0.11294
0.17 0.11848
0.18 0.12375
0.19 0.12871
0.2 0.13333
0.21 0.13759
0.22 0.14143
0.23 0.14481
0.24 0.14769
0.25 0.15
0.26 0.15167
0.27 0.15261
0.28 0.15273
0.29 0.1519
0.3 0.15
0.31 0.14684
0.32 0.14222
0.33 0.13588
0.34 0.1275
0.35 0.11667
0.36 0.10286
0.37 0.085385
0.38 0.076
0.39 0.078
0.4 0.08
0.41 0.082
0.42 0.084
0.43 0.086
0.44 0.088
0.45 0.09
0.46 0.092
0.47 0.094
0.48 0.096
0.49 0.098
0.5 0.1
0.51 0.095755
0.52 0.091
0.53 0.085702
0.54 0.079826
0.55 0.073333
0.56 0.066182
0.57 0.058326
0.58 0.049714
0.59 0.040293
0.6 0.03
0.61 0.018769
0.62 0.0065263
0.63 0
0.64 0
0.65 0
0.66 0
0.67 0
0.68 0
0.69 0
0.7 0
0.71 0
0.72 0
0.73 0
0.74 0
0.75 0
0.76 0
0.77 0
0.78 0
0.79 0
0.8 0
0.81 0
0.82 0
0.83 0
0.84 0
0.85 0
0.86 0
0.87 0
0.88 0
0.89 0
0.9 0
0.91 0
0.92 0
0.93 0
0.94 0
0.95 0
0.96 0
0.97 0
0.98 0
0.99 0
1 0


==> Figure_Data/pricing/Fd2.dat <==
0 0
0.01 0.007449
0.02 0.014792
0.03 0.022021
0.04 0.02913
0.05 0.036111
0.06 0.042955
0.07 0.049651
0.08 0.05619
0.09 0.062561
0.1 0.06875
0.11 0.074744
0.12 0.080526
0.13 0.086081
0.14 0.091389
0.15 0.096429
0.16 0.10118
0.17 0.10561
0.18 0.10969
0.19 0.11339
0.2 0.11667
0.21 0.11948
0.22 0.12179
0.23 0.12352
0.24 0.12462
0.25 0.125
0.26 0.12458
0.27 0.12326
0.28 0.12091
0.29 0.11738
0.3 0.1125
0.31 0.10605
0.32 0.097778
0.33 0.087353
0.34 0.085
0.35 0.0875
0.36 0.09
0.37 0.0925
0.38 0.095
0.39 0.0975
0.4 0.1
0.41 0.1025
0.42 0.105
0.43 0.1075
0.44 0.11
0.45 0.1125
0.46 0.115
0.47 0.1175
0.48 0.12
0.49 0.1225
0.5 0.125
0.51 0.1223
0.52 0.11917
0.53 0.11559
0.54 0.11152
0.55 0.10694
0.56 0.10182
0.57 0.096105
0.58 0.089762
0.59 0.082744
0.6 0.075
0.61 0.066474
0.62 0.057105
0.63 0.046824
0.64 0.035556
0.65 0.023214
0.66 0.0097059
0.67 0
0.68 0
0.69 0
0.7 0
0.71 0
0.72 0
0.73 0
0.74 0
0.75 0
0.76 0
0.77 0
0.78 0
0.79 0
0.8 0
0.81 0
0.82 0
0.83 0
0.84 0
0.85 0
0.86 0
0.87 0
0.88 0
0.89 0
0.9 0
0.91 0
0.92 0
0.93 0
0.94 0
0.95 0
0.96 0
0.97 0
0.98 0
0.99 0
1 0


==> Figure_Data/pricing/Fd3.dat <==
0 0
0.01 0.0069388
0.02 0.01375
0.03 0.020426
0.04 0.026957
0.05 0.033333
0.06 0.039545
0.07 0.045581
0.08 0.051429
0.09 0.057073
0.1 0.0625
0.11 0.067692
0.12 0.072632
0.13 0.077297
0.14 0.081667
0.15 0.085714
0.16 0.089412
0.17 0.092727
0.18 0.095625
0.19 0.098065
0.2 0.1
0.21 0.10138
0.22 0.10214
0.23 0.10222
0.24 0.10154
0.25 0.1
0.26 0.0975
0.27 0.093913
0.28 0.089091
0.29 0.087
0.3 0.09
0.31 0.093
0.32 0.096
0.33 0.099
0.34 0.102
0.35 0.105
0.36 0.108
0.37 0.111
0.38 0.114
0.39 0.117
0.4 0.12
0.41 0.123
0.42 0.126
0.43 0.129
0.44 0.132
0.45 0.135
0.46 0.138
0.47 0.141
0.48 0.144
0.49 0.147
0.5 0.15
0.51 0.14884
0.52 0.14733
0.53 0.14547
0.54 0.14322
0.55 0.14056
0.56 0.13745
0.57 0.13388
0.58 0.12981
0.59 0.1252
0.6 0.12
0.61 0.11418
0.62 0.10768
0.63 0.10046
0.64 0.092444
0.65 0.083571
0.66 0.073765
0.67 0.062939
0.68 0.051
0.69 0.037839
0.7 0.023333
0.71 0.0073448
0.72 0
0.73 0
0.74 0
0.75 0
0.76 0
0.77 0
0.78 0
0.79 0
0.8 0
0.81 0
0.82 0
0.83 0
0.84 0
0.85 0
0.86 0
0.87 0
0.88 0
0.89 0
0.9 0
0.91 0
0.92 0
0.93 0
0.94 0
0.95 0
0.96 0
0.97 0
0.98 0
0.99 0
1 0


==> Figure_Data/pricing/Fd4.dat <==
0 0
0.01 0.0061224
0.02 0.012083
0.03 0.017872
0.04 0.023478
0.05 0.028889
0.06 0.034091
0.07 0.03907
0.08 0.04381
0.09 0.048293
0.1 0.0525
0.11 0.05641
0.12 0.06
0.13 0.063243
0.14 0.066111
0.15 0.068571
0.16 0.070588
0.17 0.072121
0.18 0.073125
0.19 0.073548
0.2 0.076
0.21 0.0798
0.22 0.0836
0.23 0.0874
0.24 0.0912
0.25 0.095
0.26 0.0988
0.27 0.1026
0.28 0.1064
0.29 0.1102
0.3 0.114
0.31 0.1178
0.32 0.1216
0.33 0.1254
0.34 0.1292
0.35 0.133
0.36 0.1368
0.37 0.1406
0.38 0.1444
0.39 0.1482
0.4 0.152
0.41 0.1558
0.42 0.1596
0.43 0.1634
0.44 0.1672
0.45 0.171
0.46 0.1748
0.47 0.1786
0.48 0.1824
0.49 0.1862
0.5 0.19
0.51 0.1913
0.52 0.1924
0.53 0.19328
0.54 0.19393
0.55 0.19433
0.56 0.19447
0.57 0.19433
0.58 0.19389
0.59 0.19312
0.6 0.192
0.61 0.19051
0.62 0.18861
0.63 0.18628
0.64 0.18347
0.65 0.18014
0.66 0.17626
0.67 0.17176
0.68 0.1666
0.69 0.1607
0.7 0.154
0.71 0.14641
0.72 0.13783
0.73 0.12816
0.74 0.11726
0.75 0.105
0.76 0.0912
0.77 0.075661
0.78 0.058145
0.79 0.038371
0.8 0.016
0.81 0
0.82 0
0.83 0
0.84 0
0.85 0
0.86 0
0.87 0
0.88 0
0.89 0
0.9 0
0.91 0
0.92 0
0.93 0
0.94 0
0.95 0
0.96 0
0.97 0
0.98 0
0.99 0
1 0


==> Figure_Data/pricing/Fr1.dat <==
0.	0.
0.001	0.000494949494949495
0.002	0.0009795918367346938
0.003	0.0014536082474226805
0.004	0.0019166666666666666
0.005	0.0023684210526315787
0.006	0.0028085106382978726
0.007	0.0032365591397849466
0.008	0.0036521739130434775
0.009000000000000001	0.004054945054945055
0.01	0.004444444444444445
0.011	0.004820224719101124
0.012	0.0051818181818181815
0.013000000000000001	0.005528735632183909
0.014	0.005860465116279069
0.015	0.006176470588235294
0.016	0.0064761904761904765
0.017	0.006759036144578315
0.018000000000000002	0.007024390243902438
0.019	0.007271604938271604
0.02	0.0075
0.021	0.007708860759493671
0.022	0.007897435897435898
0.023	0.008064935064935065
0.024	0.008210526315789475
0.025	0.008333333333333335
0.026000000000000002	0.008432432432432434
0.027	0.008506849315068494
0.028	0.008555555555555556
0.029	0.008577464788732397
0.03	0.00857142857142857
0.031	0.008536231884057971
0.032	0.008470588235294117
0.033	0.008373134328358211
0.034	0.008242424242424244
0.035	0.00807692307692308
0.036000000000000004	0.007875
0.037	0.0076349206349206325
0.038	0.0073548387096774165
0.039	0.007032786885245901
0.04	0.00666666666666667
0.041	0.006254237288135595
0.042	0.005793103448275864
0.043000000000000003	0.005280701754385967
0.044	0.004714285714285717
0.045	0.004090909090909092
0.046	0.0034074074074074124
0.047	0.002660377358490571
0.048	0.002666666666666667
0.049	0.0027222222222222227
0.05	0.0027777777777777783
0.051000000000000004	0.0028333333333333335
0.052000000000000005	0.002888888888888889
0.053	0.0029444444444444444
0.054	0.003
0.055	0.0030555555555555557
0.056	0.0031111111111111114
0.057	0.003166666666666667
0.058	0.0032222222222222227
0.059000000000000004	0.0032777777777777783
0.06	0.0033333333333333335
0.061	0.003388888888888889
0.062	0.003444444444444445
0.063	0.0035
0.064	0.0035555555555555557
0.065	0.0036111111111111114
0.066	0.003666666666666667
0.067	0.0037222222222222227
0.068	0.0037777777777777783
0.069	0.003833333333333334
0.07	0.0038888888888888896
0.07100000000000001	0.003944444444444445
0.07200000000000001	0.004000000000000001
0.073	0.004055555555555555
0.074	0.004111111111111111
0.075	0.004166666666666667
0.076	0.004222222222222223
0.077	0.004277777777777778
0.078	0.004333333333333334
0.079	0.004388888888888889
0.08	0.0044444444444444444
0.081	0.0045000000000000005
0.082	0.004555555555555556
0.083	0.004611111111111112
0.084	0.004666666666666667
0.085	0.004722222222222223
0.08600000000000001	0.004777777777777778
0.08700000000000001	0.0048333333333333344
0.088	0.004888888888888889
0.089	0.004944444444444445
0.09	0.005
0.091	0.005055555555555556
0.092	0.005111111111111111
0.093	0.005166666666666667
0.094	0.005222222222222223
0.095	0.005277777777777778
0.096	0.005333333333333334
0.097	0.005388888888888889
0.098	0.005444444444444445
0.099	0.0055000000000000005
0.1	0.005555555555555556
0.101	0.005561179087875417
0.10200000000000001	0.005565701559020045
0.10300000000000001	0.00556911928651059
0.10400000000000001	0.005571428571428573
0.105	0.005572625698324023
0.106	0.005572706935123042
0.107	0.0055716685330347146
0.108	0.0055695067264574
0.109	0.005566217732884399
0.11	0.005561797752808989
0.111	0.005556242969628796
0.112	0.005549549549549551
0.113	0.005541713641488163
0.114	0.00553273137697517
0.115	0.005522598870056497
0.116	0.0055113122171945705
0.117	0.005498867497168744
0.11800000000000001	0.005485260770975057
0.11900000000000001	0.005470488081725312
0.12	0.005454545454545454
0.121	0.0054374288964732665
0.122	0.005419134396355355
0.123	0.005399657924743445
0.124	0.005378995433789954
0.125	0.005357142857142857
0.126	0.005334096109839817
0.127	0.005309851088201605
0.128	0.005284403669724772
0.129	0.005257749712973593
0.13	0.005229885057471266
0.131	0.0052008055235903345
0.132	0.005170506912442396
0.133	0.005138985005767015
0.134	0.00510623556581986
0.135	0.005072254335260116
0.136	0.005037037037037037
0.137	0.005000579374275783
0.138	0.004962877030162415
0.139	0.004923925667828106
0.14	0.004883720930232558
0.14100000000000001	0.0048422584400465655
0.14200000000000002	0.004799533799533802
0.14300000000000002	0.004755542590431739
0.14400000000000002	0.004710280373831776
0.145	0.00466374269005848
0.146	0.004615925058548009
0.147	0.004566822977725676
0.148	0.004516431924882632
0.149	0.004464747356051704
0.15	0.004411764705882353
0.151	0.004357479387514727
0.152	0.004301886792452832
0.153	0.004244982290436839
0.154	0.004186761229314422
0.155	0.004127218934911244
0.156	0.004066350710900477
0.157	0.004004151838671416
0.158	0.003940617577197152
0.159	0.003875743162901308
0.16	0.0038095238095238095
0.161	0.0037419547079856987
0.162	0.003673031026252983
0.163	0.003602747909199523
0.164	0.0035311004784689
0.165	0.0034580838323353268
0.166	0.003383693045563549
0.167	0.0033079231692677087
0.168	0.003230769230769236
0.169	0.0031522262334536676
0.17	0.0030722891566265045
0.171	0.0029909529553679135
0.17200000000000001	0.0029082125603864745
0.17300000000000001	0.0028240628778718295
0.17400000000000002	0.0027384987893462444
0.17500000000000002	0.0026515151515151517
0.176	0.002563106796116506
0.177	0.0024732685297691407
0.178	0.0023819951338199556
0.179	0.0022892813641900117
0.18	0.002195121951219509
0.181	0.0020995115995115997
0.182	0.0020024449877750626
0.183	0.0019039167686658509
0.184	0.0018039215686274548
0.185	0.0017024539877300644
0.186	0.0015995085995085972
0.187	0.0014950799507995084
0.188	0.0013891625615763607
0.189	0.001281750924784216
0.19	0.0011728395061728395
0.191	0.001062422744128558
0.192	0.0009504950495049487
0.193	0.000837050805452296
0.194	0.000722084367245659
0.195	0.0006055900621118024
0.196	0.00048756218905472145
0.197	0.00036799501867994895
0.198	0.00024688279301745473
0.199	0.00012421972534331564
0.2	0.
0.201	0.
0.202	0.
0.203	0.
0.20400000000000001	0.
0.20500000000000002	0.
0.20600000000000002	0.
0.20700000000000002	0.
0.20800000000000002	0.
0.209	0.
0.21	0.
0.211	0.
0.212	0.
0.213	0.
0.214	0.
0.215	0.
0.216	0.
0.217	0.
0.218	0.
0.219	0.
0.22	0.
0.221	0.
0.222	0.
0.223	0.
0.224	0.
0.225	0.
0.226	0.
0.227	0.
0.228	0.
0.229	0.
0.23	0.
0.231	0.
0.232	0.
0.233	0.
0.234	0.
0.23500000000000001	0.
0.23600000000000002	0.
0.23700000000000002	0.
0.23800000000000002	0.
0.23900000000000002	0.
0.24	0.
0.241	0.
0.242	0.
0.243	0.
0.244	0.
0.245	0.
0.246	0.
0.247	0.
0.248	0.
0.249	0.
0.25	0.
0.251	0.
0.252	0.
0.253	0.
0.254	0.
0.255	0.
0.256	0.
0.257	0.
0.258	0.
0.259	0.
0.26	0.
0.261	0.
0.262	0.
0.263	0.
0.264	0.
0.265	0.
0.266	0.
0.267	0.
0.268	0.
0.269	0.
0.27	0.
0.271	0.
0.272	0.
0.273	0.
0.274	0.
0.275	0.
0.276	0.
0.277	0.
0.278	0.
0.279	0.
0.28	0.
0.281	0.
0.28200000000000003	0.
0.28300000000000003	0.
0.28400000000000003	0.
0.28500000000000003	0.
0.28600000000000003	0.
0.28700000000000003	0.
0.28800000000000003	0.
0.289	0.
0.29	0.
0.291	0.
0.292	0.
0.293	0.
0.294	0.
0.295	0.
0.296	0.
0.297	0.
0.298	0.
0.299	0.
0.3	0.

==> Figure_Data/pricing/Fr2.dat <==
0.	0.
0.001	0.0004444444444444445
0.002	0.0008775510204081634
0.003	0.0012989690721649486
0.004	0.0017083333333333336
0.005	0.002105263157894737
0.006	0.0024893617021276597
0.007	0.0028602150537634413
0.008	0.003217391304347826
0.009000000000000001	0.0035604395604395614
0.01	0.0038888888888888896
0.011	0.0042022471910112364
0.012	0.0045000000000000005
0.013000000000000001	0.004781609195402299
0.014	0.005046511627906978
0.015	0.005294117647058824
0.016	0.0055238095238095255
0.017	0.005734939759036146
0.018000000000000002	0.005926829268292683
0.019	0.006098765432098765
0.02	0.00625
0.021	0.006379746835443037
0.022	0.00648717948717949
0.023	0.0065714285714285735
0.024	0.006631578947368426
0.025	0.006666666666666668
0.026000000000000002	0.006675675675675678
0.027	0.006657534246575345
0.028	0.006611111111111113
0.029	0.006535211267605635
0.03	0.0064285714285714285
0.031	0.0062898550724637715
0.032	0.006117647058823529
0.033	0.005910447761194032
0.034	0.00566666666666667
0.035	0.00538461538461539
0.036000000000000004	0.005062500000000001
0.037	0.004698412698412698
0.038	0.004290322580645161
0.039	0.003836065573770496
0.04	0.003333333333333339
0.041	0.0027796610169491588
0.042	0.002566666666666667
0.043000000000000003	0.0026277777777777784
0.044	0.002688888888888889
0.045	0.0027500000000000003
0.046	0.0028111111111111114
0.047	0.0028722222222222226
0.048	0.002933333333333334
0.049	0.002994444444444445
0.05	0.003055555555555556
0.051000000000000004	0.0031166666666666673
0.052000000000000005	0.0031777777777777785
0.053	0.0032388888888888892
0.054	0.0033000000000000004
0.055	0.0033611111111111116
0.056	0.0034222222222222228
0.057	0.003483333333333334
0.058	0.003544444444444445
0.059000000000000004	0.0036055555555555563
0.06	0.003666666666666667
0.061	0.003727777777777778
0.062	0.0037888888888888894
0.063	0.00385
0.064	0.003911111111111112
0.065	0.0039722222222222225
0.066	0.004033333333333334
0.067	0.004094444444444445
0.068	0.004155555555555556
0.069	0.004216666666666667
0.07	0.004277777777777779
0.07100000000000001	0.0043388888888888895
0.07200000000000001	0.004400000000000001
0.073	0.004461111111111111
0.074	0.004522222222222223
0.075	0.004583333333333333
0.076	0.004644444444444445
0.077	0.004705555555555556
0.078	0.004766666666666667
0.079	0.004827777777777778
0.08	0.00488888888888889
0.081	0.00495
0.082	0.005011111111111112
0.083	0.005072222222222223
0.084	0.005133333333333334
0.085	0.005194444444444445
0.08600000000000001	0.005255555555555557
0.08700000000000001	0.0053166666666666675
0.088	0.005377777777777778
0.089	0.005438888888888889
0.09	0.0055000000000000005
0.091	0.005561111111111111
0.092	0.005622222222222223
0.093	0.005683333333333334
0.094	0.005744444444444445
0.095	0.005805555555555556
0.096	0.005866666666666668
0.097	0.005927777777777778
0.098	0.00598888888888889
0.099	0.006050000000000001
0.1	0.0061111111111111116
0.101	0.00612853170189099
0.10200000000000001	0.006144988864142539
0.10300000000000001	0.006160479375696766
0.10400000000000001	0.006175000000000001
0.105	0.006188547486033519
0.106	0.006201118568232662
0.107	0.006212709966405375
0.108	0.0062233183856502255
0.109	0.006232940516273849
0.11	0.006241573033707866
0.111	0.006249212598425196
0.112	0.006255855855855856
0.113	0.006261499436302143
0.114	0.006266139954853274
0.115	0.006269774011299436
0.116	0.00627239819004525
0.117	0.006274009060022652
0.11800000000000001	0.006274603174603175
0.11900000000000001	0.006274177071509648
0.12	0.006272727272727273
0.121	0.006270250284414108
0.122	0.0062667425968109345
0.123	0.006262200684150516
0.124	0.006256621004566209
0.125	0.006249999999999999
0.126	0.006242334096109839
0.127	0.006233619702176403
0.128	0.006223853211009176
0.129	0.006213030998851895
0.13	0.006201149425287357
0.131	0.006188204833141542
0.132	0.006174193548387097
0.133	0.006159111880046138
0.134	0.006142956120092376
0.135	0.0061257225433526
0.136	0.006107407407407406
0.137	0.00608800695249131
0.138	0.006067517401392113
0.139	0.006045934959349594
0.14	0.006023255813953486
0.14100000000000001	0.005999476135040744
0.14200000000000002	0.005974592074592076
0.14300000000000002	0.005948599766627771
0.14400000000000002	0.005921495327102803
0.145	0.005893274853801169
0.146	0.005863934426229507
0.147	0.0058334701055099665
0.148	0.005801877934272302
0.149	0.005769153936545241
0.15	0.005735294117647058
0.151	0.005700294464075384
0.152	0.005664150943396228
0.153	0.005626859504132233
0.154	0.0055884160756501195
0.155	0.005548816568047338
0.156	0.005508056872037915
0.157	0.0054661328588374875
0.158	0.005423040380047508
0.159	0.005378775267538643
0.16	0.005333333333333332
0.161	0.005286710369487486
0.162	0.005238902147971358
0.163	0.0051899044205495825
0.164	0.005139712918660286
0.165	0.005088323353293408
0.166	0.005035731414868105
0.167	0.004981932773109245
0.168	0.0049269230769230805
0.169	0.004870697954271959
0.17	0.0048132530120481905
0.171	0.004754583835946925
0.17200000000000001	0.004694685990338166
0.17300000000000001	0.004633555018137852
0.17400000000000002	0.004571186440677964
0.17500000000000002	0.004507575757575758
0.176	0.004442718446601942
0.177	0.004376609963547998
0.178	0.00430924574209246
0.179	0.0042406211936662575
0.18	0.0041707317073170665
0.181	0.0040995726495726475
0.182	0.004027139364303178
0.183	0.00395342717258262
0.184	0.0038784313725490236
0.185	0.003802147239263807
0.186	0.003724570024570021
0.187	0.003645694956949572
0.188	0.0035655172413793174
0.189	0.0034840320591861865
0.19	0.003401234567901236
0.191	0.0033171199011124857
0.192	0.0032316831683168318
0.193	0.0031449194547707583
0.194	0.0030568238213399494
0.195	0.002967391304347828
0.196	0.002876616915422882
0.197	0.0027844956413449547
0.198	0.002691022443890273
0.199	0.0025961922596754
0.2	0.0025000000000000022
0.201	0.002402440550688367
0.202	0.002303508771929826
0.203	0.0022031994981179426
0.20400000000000001	0.0021015075376884357
0.20500000000000002	0.001998427672955969
0.20600000000000002	0.0018939546599496175
0.20700000000000002	0.0017880832282471627
0.20800000000000002	0.0016808080808080803
0.209	0.0015721238938053133
0.21	0.001462025316455698
0.211	0.0013505069708491767
0.212	0.0012375634517766522
0.213	0.0011231893265565437
0.214	0.001007379134860051
0.215	0.0008901273885350257
0.216	0.0007714285714285686
0.217	0.0006512771392081728
0.218	0.0005296675191815851
0.219	0.00040659411011523743
0.22	0.00028205128205128105
0.221	0.00015603337612322957
0.222	0.000028534704370175303
0.223	0.
0.224	0.
0.225	0.
0.226	0.
0.227	0.
0.228	0.
0.229	0.
0.23	0.
0.231	0.
0.232	0.
0.233	0.
0.234	0.
0.23500000000000001	0.
0.23600000000000002	0.
0.23700000000000002	0.
0.23800000000000002	0.
0.23900000000000002	0.
0.24	0.
0.241	0.
0.242	0.
0.243	0.
0.244	0.
0.245	0.
0.246	0.
0.247	0.
0.248	0.
0.249	0.
0.25	0.
0.251	0.
0.252	0.
0.253	0.
0.254	0.
0.255	0.
0.256	0.
0.257	0.
0.258	0.
0.259	0.
0.26	0.
0.261	0.
0.262	0.
0.263	0.
0.264	0.
0.265	0.
0.266	0.
0.267	0.
0.268	0.
0.269	0.
0.27	0.
0.271	0.
0.272	0.
0.273	0.
0.274	0.
0.275	0.
0.276	0.
0.277	0.
0.278	0.
0.279	0.
0.28	0.
0.281	0.
0.28200000000000003	0.
0.28300000000000003	0.
0.28400000000000003	0.
0.28500000000000003	0.
0.28600000000000003	0.
0.28700000000000003	0.
0.28800000000000003	0.
0.289	0.
0.29	0.
0.291	0.
0.292	0.
0.293	0.
0.294	0.
0.295	0.
0.296	0.
0.297	0.
0.298	0.
0.299	0.
0.3	0.

==> Figure_Data/pricing/Fr3.dat <==
0.	0.
0.001	0.000393939393939394
0.002	0.0007755102040816326
0.003	0.0011443298969072168
0.004	0.0015000000000000005
0.005	0.0018421052631578945
0.006	0.002170212765957447
0.007	0.0024838709677419356
0.008	0.002782608695652174
0.009000000000000001	0.0030659340659340666
0.01	0.003333333333333335
0.011	0.0035842696629213495
0.012	0.0038181818181818187
0.013000000000000001	0.004034482758620691
0.014	0.004232558139534885
0.015	0.004411764705882354
0.016	0.004571428571428573
0.017	0.004710843373493978
0.018000000000000002	0.004829268292682928
0.019	0.0049259259259259265
0.02	0.005
0.021	0.005050632911392407
0.022	0.00507692307692308
0.023	0.005077922077922082
0.024	0.005052631578947374
0.025	0.005000000000000002
0.026000000000000002	0.004918918918918921
0.027	0.0048082191780821956
0.028	0.004666666666666669
0.029	0.0044929577464788775
0.03	0.004285714285714287
0.031	0.0040434782608695695
0.032	0.003764705882352942
0.033	0.0034477611940298535
0.034	0.003090909090909096
0.035	0.0026923076923076987
0.036000000000000004	0.0024000000000000002
0.037	0.0024666666666666665
0.038	0.002533333333333333
0.039	0.0026
0.04	0.0026666666666666666
0.041	0.0027333333333333333
0.042	0.0028
0.043000000000000003	0.0028666666666666667
0.044	0.002933333333333333
0.045	0.003
0.046	0.0030666666666666668
0.047	0.0031333333333333335
0.048	0.0032
0.049	0.003266666666666667
0.05	0.0033333333333333335
0.051000000000000004	0.0034000000000000002
0.052000000000000005	0.003466666666666667
0.053	0.003533333333333333
0.054	0.0036
0.055	0.0036666666666666666
0.056	0.0037333333333333333
0.057	0.0038
0.058	0.0038666666666666667
0.059000000000000004	0.003933333333333334
0.06	0.004
0.061	0.004066666666666666
0.062	0.0041333333333333335
0.063	0.0042
0.064	0.004266666666666667
0.065	0.004333333333333333
0.066	0.0044
0.067	0.0044666666666666665
0.068	0.004533333333333334
0.069	0.0046
0.07	0.004666666666666667
0.07100000000000001	0.004733333333333334
0.07200000000000001	0.0048000000000000004
0.073	0.004866666666666667
0.074	0.004933333333333333
0.075	0.005
0.076	0.005066666666666666
0.077	0.0051333333333333335
0.078	0.0052
0.079	0.005266666666666667
0.08	0.005333333333333333
0.081	0.0054
0.082	0.0054666666666666665
0.083	0.005533333333333334
0.084	0.0056
0.085	0.005666666666666667
0.08600000000000001	0.005733333333333333
0.08700000000000001	0.0058000000000000005
0.088	0.005866666666666666
0.089	0.005933333333333333
0.09	0.006
0.091	0.006066666666666666
0.092	0.0061333333333333335
0.093	0.0062
0.094	0.006266666666666667
0.095	0.006333333333333333
0.096	0.0064
0.097	0.006466666666666667
0.098	0.006533333333333334
0.099	0.0066
0.1	0.006666666666666667
0.101	0.006695884315906562
0.10200000000000001	0.006724276169265034
0.10300000000000001	0.006751839464882943
0.10400000000000001	0.00677857142857143
0.105	0.006804469273743015
0.106	0.006829530201342281
0.107	0.006853751399776034
0.108	0.006877130044843049
0.109	0.006899663299663298
0.11	0.006921348314606741
0.111	0.0069421822272215964
0.112	0.006962162162162161
0.113	0.006981285231116123
0.114	0.006999548532731377
0.115	0.007016949152542373
0.116	0.007033484162895927
0.117	0.007049150622876559
0.11800000000000001	0.007063945578231293
0.11900000000000001	0.007077866061293983
0.12	0.0070909090909090896
0.121	0.007103071672354949
0.122	0.007114350797266515
0.123	0.007124743443557584
0.124	0.007134246575342464
0.125	0.007142857142857142
0.126	0.007150572082379863
0.127	0.007157388316151203
0.128	0.00716330275229358
0.129	0.007168312284730195
0.13	0.007172413793103448
0.131	0.0071756041426927495
0.132	0.0071778801843317966
0.133	0.007179238754325261
0.134	0.007179676674364894
0.135	0.007179190751445085
0.136	0.007177777777777775
0.137	0.0071754345307068375
0.138	0.007172157772621812
0.139	0.00716794425087108
0.14	0.007162790697674417
0.14100000000000001	0.007156693830034924
0.14200000000000002	0.007149650349650351
0.14300000000000002	0.007141656942823804
0.14400000000000002	0.00713271028037383
0.145	0.007122807017543858
0.146	0.007111943793911006
0.147	0.007100117233294258
0.148	0.007087323943661974
0.149	0.007073560517038778
0.15	0.007058823529411763
0.151	0.007043109540636043
0.152	0.007026415094339624
0.153	0.007008736717827628
0.154	0.006990070921985815
0.155	0.006970414201183432
0.156	0.006949763033175356
0.157	0.006928113879003561
0.158	0.006905463182897862
0.159	0.006881807372175978
0.16	0.006857142857142855
0.161	0.006831466030989272
0.162	0.006804773269689736
0.163	0.006777060931899641
0.164	0.006748325358851672
0.165	0.0067185628742514915
0.166	0.006687769784172661
0.167	0.006655942376950781
0.168	0.006623076923076926
0.169	0.006589169675090248
0.17	0.006554216867469877
0.171	0.006518214716525935
0.17200000000000001	0.006481159420289857
0.17300000000000001	0.006443047158403874
0.17400000000000002	0.00640387409200968
0.17500000000000002	0.006363636363636364
0.176	0.006322330097087379
0.177	0.006279951397326854
0.178	0.006236496350364967
0.179	0.006191961023142504
0.18	0.006146341463414627
0.181	0.006099633699633696
0.182	0.0060518337408312925
0.183	0.006002937576499389
0.184	0.00595294117647059
0.185	0.00590184049079755
0.186	0.005849631449631444
0.187	0.00579630996309963
0.188	0.005741871921182272
0.189	0.00568631319358816
0.19	0.005629629629629628
0.191	0.005571817058096416
0.192	0.00551287128712871
0.193	0.005452788104089223
0.194	0.005391563275434244
0.195	0.005329192546583851
0.196	0.0052656716417910365
0.197	0.005200996264009957
0.198	0.005135162094763088
0.199	0.005068164794007485
0.2	0.004999999999999999
0.201	0.0049306633291614586
0.202	0.0048601503759398475
0.203	0.00478845671267252
0.20400000000000001	0.004715577889447231
0.20500000000000002	0.004641509433962258
0.20600000000000002	0.004566246851385389
0.20700000000000002	0.004489785624211851
0.20800000000000002	0.004412121212121207
0.209	0.004333249051833124
0.21	0.0042531645569620245
0.211	0.004171863117870721
0.212	0.004089340101522841
0.213	0.00400559085133418
0.214	0.0039206106870229
0.215	0.003834394904458592
0.216	0.003746938775510201
0.217	0.0036582375478927164
0.218	0.0035682864450127874
0.219	0.00347708066581306
0.22	0.0033846153846153787
0.221	0.0032908857509627632
0.222	0.003195886889460145
0.223	0.0030996138996139035
0.224	0.003002061855670105
0.225	0.002903225806451608
0.226	0.002803100775193786
0.227	0.0027016817593790397
0.228	0.002598963730569949
0.229	0.002494941634241243
0.23	0.0023896103896103842
0.231	0.0022829648894668307
0.232	0.0021749999999999925
0.233	0.00206571056062581
0.234	0.0019550913838120125
0.23500000000000001	0.0018431372549019543
0.23600000000000002	0.001729842931937172
0.23700000000000002	0.0016152031454783676
0.23800000000000002	0.0014992125984251902
0.23900000000000002	0.001381865965834424
0.24	0.0012631578947368326
0.241	0.0011430830039525625
0.242	0.0010216358839050114
0.243	0.0008988110964332991
0.244	0.0007746031746031719
0.245	0.0006490066225165474
0.246	0.000522015915119366
0.247	0.00039362549800797187
0.248	0.0002638297872340429
0.249	0.00013262316910785433
0.25	0.
0.251	0.
0.252	0.
0.253	0.
0.254	0.
0.255	0.
0.256	0.
0.257	0.
0.258	0.
0.259	0.
0.26	0.
0.261	0.
0.262	0.
0.263	0.
0.264	0.
0.265	0.
0.266	0.
0.267	0.
0.268	0.
0.269	0.
0.27	0.
0.271	0.
0.272	0.
0.273	0.
0.274	0.
0.275	0.
0.276	0.
0.277	0.
0.278	0.
0.279	0.
0.28	0.
0.281	0.
0.28200000000000003	0.
0.28300000000000003	0.
0.28400000000000003	0.
0.28500000000000003	0.
0.28600000000000003	0.
0.28700000000000003	0.
0.28800000000000003	0.
0.289	0.
0.29	0.
0.291	0.
0.292	0.
0.293	0.
0.294	0.
0.295	0.
0.296	0.
0.297	0.
0.298	0.
0.299	0.
0.3	0.

==> Figure_Data/pricing/Fr4.dat <==
0.	0.
0.001	0.00034343434343434346
0.002	0.0006734693877551021
0.003	0.0009896907216494846
0.004	0.0012916666666666664
0.005	0.0015789473684210526
0.006	0.0018510638297872337
0.007	0.002107526881720431
0.008	0.0023478260869565218
0.009000000000000001	0.0025714285714285717
0.01	0.002777777777777779
0.011	0.0029662921348314604
0.012	0.0031363636363636364
0.013000000000000001	0.003287356321839081
0.014	0.003418604651162791
0.015	0.003529411764705883
0.016	0.0036190476190476207
0.017	0.003686746987951808
0.018000000000000002	0.0037317073170731706
0.019	0.003753086419753086
0.02	0.00375
0.021	0.0037215189873417713
0.022	0.0036666666666666705
0.023	0.0035844155844155855
0.024	0.0034736842105263185
0.025	0.0033333333333333357
0.026000000000000002	0.003162162162162165
0.027	0.002958904109589044
0.028	0.002722222222222225
0.029	0.0024507042253521126
0.03	0.002166666666666667
0.031	0.0022388888888888892
0.032	0.0023111111111111114
0.033	0.0023833333333333337
0.034	0.002455555555555556
0.035	0.002527777777777778
0.036000000000000004	0.0026000000000000007
0.037	0.0026722222222222225
0.038	0.0027444444444444448
0.039	0.002816666666666667
0.04	0.002888888888888889
0.041	0.0029611111111111114
0.042	0.0030333333333333336
0.043000000000000003	0.0031055555555555563
0.044	0.003177777777777778
0.045	0.0032500000000000003
0.046	0.0033222222222222225
0.047	0.0033944444444444447
0.048	0.003466666666666667
0.049	0.003538888888888889
0.05	0.003611111111111112
0.051000000000000004	0.003683333333333334
0.052000000000000005	0.0037555555555555563
0.053	0.003827777777777778
0.054	0.0039000000000000003
0.055	0.0039722222222222225
0.056	0.004044444444444445
0.057	0.004116666666666667
0.058	0.0041888888888888896
0.059000000000000004	0.004261111111111112
0.06	0.004333333333333334
0.061	0.004405555555555556
0.062	0.0044777777777777784
0.063	0.00455
0.064	0.004622222222222223
0.065	0.004694444444444445
0.066	0.004766666666666667
0.067	0.00483888888888889
0.068	0.004911111111111112
0.069	0.004983333333333334
0.07	0.005055555555555556
0.07100000000000001	0.005127777777777779
0.07200000000000001	0.0052000000000000015
0.073	0.005272222222222222
0.074	0.005344444444444445
0.075	0.005416666666666667
0.076	0.0054888888888888895
0.077	0.005561111111111111
0.078	0.005633333333333334
0.079	0.005705555555555557
0.08	0.005777777777777778
0.081	0.005850000000000001
0.082	0.005922222222222223
0.083	0.0059944444444444455
0.084	0.006066666666666667
0.085	0.00613888888888889
0.08600000000000001	0.0062111111111111126
0.08700000000000001	0.006283333333333334
0.088	0.006355555555555556
0.089	0.006427777777777778
0.09	0.006500000000000001
0.091	0.006572222222222222
0.092	0.006644444444444445
0.093	0.006716666666666668
0.094	0.0067888888888888894
0.095	0.006861111111111112
0.096	0.006933333333333334
0.097	0.0070055555555555565
0.098	0.007077777777777778
0.099	0.007150000000000001
0.1	0.007222222222222223
0.101	0.007263236929922136
0.10200000000000001	0.007303563474387528
0.10300000000000001	0.00734319955406912
0.10400000000000001	0.007382142857142859
0.105	0.007420391061452513
0.106	0.0074579418344519
0.107	0.007494792833146697
0.108	0.007530941704035875
0.109	0.007566386083052749
0.11	0.007601123595505618
0.111	0.007635151856017999
0.112	0.007668468468468469
0.113	0.007701071025930103
0.114	0.007732957110609481
0.115	0.007764124293785313
0.116	0.0077945701357466065
0.117	0.007824292185730466
0.11800000000000001	0.007853287981859412
0.11900000000000001	0.00788155505107832
0.12	0.007909090909090909
0.121	0.007935893060295792
0.122	0.007961958997722098
0.123	0.007987286202964653
0.124	0.008011872146118721
0.125	0.008035714285714285
0.126	0.008058810068649886
0.127	0.008081156930126001
0.128	0.008102752293577983
0.129	0.008123593570608496
0.13	0.00814367816091954
0.131	0.00816300345224396
0.132	0.008181566820276499
0.133	0.008199365628604384
0.134	0.008216397228637411
0.135	0.008232658959537573
0.136	0.008248148148148149
0.137	0.008262862108922365
0.138	0.00827679814385151
0.139	0.008289953542392568
0.14	0.008302325581395348
0.14100000000000001	0.008313911525029104
0.14200000000000002	0.008324708624708627
0.14300000000000002	0.00833471411901984
0.14400000000000002	0.00834392523364486
0.145	0.008352339181286549
0.146	0.008359953161592505
0.147	0.008366764361078548
0.148	0.008372769953051645
0.149	0.008377967097532314
0.15	0.00838235294117647
0.151	0.008385924617196705
0.152	0.00838867924528302
0.153	0.008390613931523027
0.154	0.008391725768321515
0.155	0.008392011834319528
0.156	0.008391469194312799
0.157	0.008390094899169637
0.158	0.00838788598574822
0.159	0.008384839476813318
0.16	0.008380952380952383
0.161	0.008376221692491064
0.162	0.008370644391408114
0.163	0.008364217443249701
0.164	0.008356937799043061
0.165	0.008348802395209576
0.166	0.00833980815347722
0.167	0.008329951980792318
0.168	0.008319230769230775
0.169	0.008307641395908541
0.17	0.008295180722891564
0.171	0.008281845597104947
0.17200000000000001	0.008267632850241548
0.17300000000000001	0.008252539298669898
0.17400000000000002	0.008236561743341404
0.17500000000000002	0.008219696969696972
0.176	0.008201941747572813
0.177	0.008183292831105715
0.178	0.008163746958637473
0.179	0.008143300852618756
0.18	0.00812195121951219
0.181	0.008099694749694748
0.182	0.008076528117359413
0.183	0.008052447980416155
0.184	0.008027450980392162
0.185	0.00800153374233129
0.186	0.007974692874692872
0.187	0.007946924969249694
0.188	0.007918226600985226
0.189	0.007888594327990134
0.19	0.007858024691358025
0.191	0.007826514215080353
0.192	0.0077940594059405935
0.193	0.007760656753407688
0.194	0.007726302729528535
0.195	0.007690993788819879
0.196	0.007654726368159197
0.197	0.007617496886674971
0.198	0.007579301745635909
0.199	0.007540137328339569
0.2	0.0075000000000000015
0.201	0.00745888610763455
0.202	0.0074167919799498746
0.203	0.007373713927227104
0.20400000000000001	0.007329648241206026
0.20500000000000002	0.0072845911949685465
0.20600000000000002	0.007238539042821154
0.20700000000000002	0.007191488020176545
0.20800000000000002	0.007143434343434344
0.209	0.007094374209860935
0.21	0.007044303797468357
0.211	0.00699321926489227
0.212	0.006941116751269041
0.213	0.006887992376111817
0.214	0.006833842239185755
0.215	0.006778662420382158
0.216	0.006722448979591834
0.217	0.006665197956577266
0.218	0.00660690537084399
0.219	0.006547567221510882
0.22	0.0064871794871794826
0.221	0.006425738125802309
0.222	0.006363239074550127
0.223	0.006299678249678256
0.224	0.006235051546391756
0.225	0.006169354838709675
0.226	0.00610258397932816
0.227	0.00603473479948253
0.228	0.005965803108808295
0.229	0.005895784695201036
0.23	0.005824675324675327
0.231	0.005752470741222361
0.232	0.005679166666666666
0.233	0.005604758800521508
0.234	0.005529242819843345
0.23500000000000001	0.005452614379084961
0.23600000000000002	0.005374869109947643
0.23700000000000002	0.005296002621231981
0.23800000000000002	0.005216010498687663
0.23900000000000002	0.005134888304862019
0.24	0.005052631578947357
0.241	0.0049692358366271346
0.242	0.004884696569920841
0.243	0.004799009247027748
0.244	0.004712169312169318
0.245	0.0046241721854304585
0.246	0.004535013262599469
0.247	0.004444687915006646
0.248	0.004353191489361705
0.249	0.004260519307589882
0.25	0.004166666666666666
0.251	0.004071628838451268
0.252	0.00397540106951871
0.253	0.0038779785809906313
0.254	0.0037793565683646125
0.255	0.0036795302013422865
0.256	0.0035784946236559136
0.257	0.003476244952893674
0.258	0.0033727762803234546
0.259	0.003268083670715246
0.26	0.003162162162162166
0.261	0.003055006765899864
0.262	0.00294661246612466
0.263	0.002836974219810047
0.264	0.0027260869565217455
0.265	0.0026139455782313043
0.266	0.002500544959128058
0.267	0.0023858799454297337
0.268	0.002269945355191261
0.269	0.002152735978112178
0.27	0.0020342465753424724
0.271	0.0019144718792866926
0.272	0.001793406593406587
0.273	0.0016710453920220033
0.274	0.001547382920110192
0.275	0.0014224137931034512
0.276	0.001296132596685075
0.277	0.0011685338865836828
0.278	0.0010396121883656535
0.279	0.000909361997226073
0.28	0.0007777777777777906
0.281	0.0006448539638386639
0.28200000000000003	0.0005105849582172594
0.28300000000000003	0.0003749651324965009
0.28400000000000003	0.0002379888268156383
0.28500000000000003	0.00009965034965034787
0.28600000000000003	0.
0.28700000000000003	0.
0.28800000000000003	0.
0.289	0.
0.29	0.
0.291	0.
0.292	0.
0.293	0.
0.294	0.
0.295	0.
0.296	0.
0.297	0.
0.298	0.
0.299	0.
0.3	0.

==> Figure_Data/pricing/d1.dat <==
0.	0.
0.01	0.01651379607357121
0.02	0.030625
0.03	0.043394802472673126
0.04	0.055175649859026815
0.05	0.06616106177328838
0.06	0.07647594073254767
0.07	0.08620837874272938
0.08	0.09542415266258056
0.09	0.10417438323132447
0.1	0.1125
0.11	0.12043453514304253
0.12	0.1280059679973525
0.13	0.13523799538020354
0.14	0.14215093682455932
0.15	0.14876239810644357
0.16	0.1550877692719274
0.17	0.16114060607766667
0.18	0.16693292727826847
0.19	0.17247544987531863
0.2	0.17777777777777778
0.21	0.18284855489948512
0.22	0.18769559071201805
0.23	0.19232596418274514
0.24	0.19674611054999347
0.25	0.200961894323342
0.26	0.20497867111932108
0.27	0.20880134036620213
0.28	0.21243439047861165
0.29	0.21588193777372996
0.3	0.21914776014818405
0.31	0.22223532633871296
0.32	0.22514782143620377
0.33	0.2278881692014067
0.34	0.23045905163409208
0.35000000000000003	0.2328629261698857
0.36	0.23510204081632585
0.37	0.23717844748866537
0.38	0.23909401376407713
0.39	0.24085043323838803
0.4	0.24244923464074322
0.41000000000000003	0.24389178983760446
0.42	0.24517932083720687
0.43	0.24631290588851465
0.44	0.24729348475392401
0.45	0.24812186322230603
0.46	0.24879871691813596
0.47000000000000003	0.24932459445223315
0.48	0.24969991995193963
0.49	0.24992499499942822
0.51	0.24992499499942822
0.52	0.24969991995193963
0.53	0.2493245944522476
0.54	0.24879871691814393
0.55	0.24812186322231103
0.56	0.24729348475391968
0.5700000000000001	0.24631290588851706
0.5800000000000001	0.24517932083720867
0.59	0.24389178983760446
0.6	0.24244923464074322
0.61	0.24085043323838803
0.62	0.23909401376407713
0.63	0.23717844748866537
0.64	0.23510204081632585
0.65	0.23286292616988552
0.66	0.23045905163409192
0.67	0.22788816920140656
0.68	0.22514782143620402
0.69	0.2222353263387131
0.7	0.21914776014818418
0.71	0.21588193777373038
0.72	0.21243439047861165
0.73	0.20880134036620213
0.74	0.20497867111932108
0.75	0.200961894323342
0.76	0.19674611054999347
0.77	0.19232596418274514
0.78	0.18769559071201805
0.79	0.1828485548994853
0.8	0.17777777777777776
0.81	0.17247544987531863
0.8200000000000001	0.1669329272782684
0.8300000000000001	0.16114060607766661
0.8400000000000001	0.15508776927192738
0.8500000000000001	0.14876239810644348
0.8600000000000001	0.1421509368245592
0.87	0.13523799538020354
0.88	0.1280059679973525
0.89	0.12043453514304253
0.9	0.11249999999999998
0.91	0.10417438323132445
0.92	0.09542415266258054
0.9299999999999999	0.0862083787427294
0.94	0.07647594073254772
0.95	0.06616106177328844
0.96	0.05517564985902687
0.97	0.043394802472673154
0.98	0.03062500000000002
0.99	0.01651379607357122
1.	0.

==> Figure_Data/pricing/d2.dat <==
0.	0.
0.01	0.009949748743718593
0.02	0.019797979797979797
0.03	0.029543147208121824
0.04	0.03918367346938776
0.05	0.048717948717948725
0.06	0.058144329896907224
0.07	0.06746113989637308
0.08	0.07666666666666667
0.09	0.08575916230366493
0.1	0.09473684210526315
0.11	0.10359788359788362
0.12	0.1123404255319149
0.13	0.12096256684491978
0.14	0.12946236559139787
0.15	0.13783783783783782
0.16	0.14608695652173911
0.17	0.15420765027322403
0.18	0.1621978021978022
0.19	0.17005524861878454
0.2	0.17777777777777778
0.21	0.1853631284916201
0.22	0.19280898876404495
0.23	0.20011299435028249
0.24	0.2072727272727273
0.25	0.21428571428571427
0.26	0.22114942528735632
0.27	0.2278612716763006
0.28	0.2344186046511628
0.29	0.24081871345029235
0.3	0.24705882352941178
0.31	0.2531360946745562
0.32	0.2590476190476191
0.33	0.26479041916167667
0.34	0.27036144578313254
0.35000000000000003	0.27575757575757576
0.36	0.28097560975609753
0.37	0.2860122699386503
0.38	0.2908641975308642
0.39	0.29552795031055906
0.4	0.3
0.41000000000000003	0.3042767295597485
0.42	0.3083544303797468
0.43	0.3122292993630573
0.44	0.31589743589743585
0.45	0.3193548387096774
0.46	0.3225974025974026
0.47000000000000003	0.3256209150326797
0.48	0.32842105263157895
0.49	0.33099337748344376
0.51	0.33543624161073826
0.52	0.3372972972972973
0.53	0.3389115646258503
0.54	0.3402739726027397
0.55	0.3413793103448276
0.56	0.3422222222222222
0.5700000000000001	0.3427972027972028
0.5800000000000001	0.3430985915492958
0.59	0.3431205673758865
0.6	0.34285714285714286
0.61	0.3423021582733813
0.62	0.34144927536231884
0.63	0.3402919708029197
0.64	0.33882352941176475
0.65	0.33703703703703697
0.66	0.33492537313432835
0.67	0.3324812030075187
0.68	0.32969696969696966
0.69	0.32656488549618323
0.7	0.3230769230769231
0.71	0.3192248062015503
0.72	0.315
0.73	0.31039370078740164
0.74	0.3053968253968254
0.75	0.30000000000000004
0.76	0.2941935483870968
0.77	0.2879674796747968
0.78	0.28131147540983603
0.79	0.2742148760330578
0.8	0.26666666666666655
0.81	0.25865546218487384
0.8200000000000001	0.25016949152542367
0.8300000000000001	0.24119658119658122
0.8400000000000001	0.23172413793103444
0.8500000000000001	0.22173913043478255
0.8600000000000001	0.21122807017543851
0.87	0.20017699115044246
0.88	0.1885714285714286
0.89	0.1763963963963964
0.9	0.16363636363636358
0.91	0.15027522935779813
0.92	0.13629629629629628
0.9299999999999999	0.12168224299065429
0.94	0.10641509433962264
0.95	0.09047619047619045
0.96	0.07384615384615383
0.97	0.056504854368932066
0.98	0.03843137254901973
0.99	0.019603960396039642
1.	0.

==> Figure_Data/pricing/dmax.dat <==
0.	0.
0.01	0.0198
0.02	0.0392
0.03	0.058199999999999995
0.04	0.0768
0.05	0.095
0.06	0.11279999999999998
0.07	0.1302
0.08	0.1472
0.09	0.1638
0.1	0.18000000000000002
0.11	0.1958
0.12	0.2112
0.13	0.2262
0.14	0.24080000000000001
0.15	0.255
0.16	0.2688
0.17	0.2822
0.18	0.2952
0.19	0.3078
0.2	0.32000000000000006
0.21	0.3318
0.22	0.3432
0.23	0.3542
0.24	0.3648
0.25	0.375
0.26	0.38480000000000003
0.27	0.3942
0.28	0.4032
0.29	0.41179999999999994
0.3	0.42
0.31	0.42779999999999996
0.32	0.4352
0.33	0.4422
0.34	0.4488
0.35000000000000003	0.45499999999999996
0.36	0.4608
0.37	0.4662
0.38	0.4712
0.39	0.4758
0.4	0.48
0.41000000000000003	0.4838
0.42	0.4872
0.43	0.4902
0.44	0.49280000000000007
0.45	0.49500000000000005
0.46	0.4968000000000001
0.47000000000000003	0.49820000000000003
0.48	0.4992
0.49	0.4998
0.51	0.4998
0.52	0.4992
0.53	0.4982
0.54	0.4968
0.55	0.495
0.56	0.49279999999999996
0.5700000000000001	0.49019999999999997
0.5800000000000001	0.48719999999999997
0.59	0.4838
0.6	0.48
0.61	0.4758
0.62	0.4712
0.63	0.4662
0.64	0.4608
0.65	0.45499999999999996
0.66	0.4488
0.67	0.4422
0.68	0.4352
0.69	0.4278
0.7	0.42000000000000004
0.71	0.41180000000000005
0.72	0.4032
0.73	0.3942
0.74	0.38480000000000003
0.75	0.375
0.76	0.3648
0.77	0.35419999999999996
0.78	0.34319999999999995
0.79	0.3318
0.8	0.31999999999999995
0.81	0.3077999999999999
0.8200000000000001	0.2951999999999999
0.8300000000000001	0.2821999999999999
0.8400000000000001	0.2687999999999999
0.8500000000000001	0.2549999999999999
0.8600000000000001	0.24079999999999985
0.87	0.2262
0.88	0.2112
0.89	0.19579999999999997
0.9	0.17999999999999997
0.91	0.16379999999999995
0.92	0.14719999999999994
0.9299999999999999	0.1302000000000001
0.94	0.1128000000000001
0.95	0.09500000000000008
0.96	0.07680000000000006
0.97	0.05820000000000005
0.98	0.03920000000000003
0.99	0.01980000000000002
1.	0.

==> Figure_Data/pricing/optrevenue.dat <==
0.01	0.405
0.011	0.4006191151829849
0.012	0.3964554884989668
0.013000000000000001	0.3924824574900862
0.014	0.3886784043380077
0.015	0.3850255128608411
0.016	0.38150889359326484
0.017	0.37811595189594704
0.018000000000000002	0.37483592135001265
0.019000000000000003	0.3716595124790978
0.02	0.3685786437626905
0.020999999999999998	0.3655862325381056
0.022	0.36267603025808676
0.023	0.359842491118969
0.024	0.35708066615170336
0.025	0.354386116991581
0.026000000000000002	0.351754845034029
0.027000000000000003	0.34918323274845015
0.028000000000000004	0.3466679946931849
0.028999999999999998	0.344206136340736
0.03	0.3417949192431123
0.031	0.33943183138340993
0.032	0.33711456180001687
0.033	0.3348409787541505
0.034	0.3326091108541423
0.035	0.33041713066130296
0.036000000000000004	0.32826334038989724
0.037	0.32614615938328656
0.038	0.3240641131038208
0.039	0.322015823418685
0.04	0.32
0.041	0.31801543268683413
0.042	0.31606098468080807
0.043000000000000003	0.3141355864667228
0.044000000000000004	0.3122382303659697
0.045000000000000005	0.31036796564403574
0.046000000000000006	0.3085238941047278
0.047	0.306705166113212
0.048	0.30491097699793357
0.049	0.30314056378821347
0.05	0.30139320225002103
0.051000000000000004	0.29966820418727574
0.052000000000000005	0.2979649149801724
0.053000000000000005	0.29628271133557327
0.054	0.294620999227555
0.055	0.29297921200882854
0.056	0.2913568086760154
0.057	0.28975327227373354
0.058	0.2881681084241541
0.059000000000000004	0.2866008439701776
0.060000000000000005	0.28505102572168217
0.061000000000000006	0.28351821929543064
0.062000000000000006	0.28200200804022535
0.063	0.2805019920397773
0.064	0.27901778718652964
0.065	0.27754902432036077
0.066	0.2760953484266974
0.067	0.2746564178891043
0.068	0.27323190379189405
0.069	0.27182148926872607
0.06999999999999999	0.27042486889354095
0.071	0.26904174811051546
0.072	0.26767184270002525
0.073	0.2663148782778741
0.074	0.26497058982529115
0.075	0.26363872124741694
0.076	0.26231902495819553
0.077	0.26101126148976783
0.078	0.25971519912462115
0.079	0.25843061354889607
0.08	0.257157287525381
0.081	0.2558950105848459
0.082	0.2546435787344729
0.08299999999999999	0.2534027941822413
0.08399999999999999	0.2521724650762112
0.08499999999999999	0.250952405257735
0.086	0.2497424340276964
0.087	0.24854237592494746
0.088	0.24735206051617348
0.089	0.24617132219647408
0.09	0.24499999999999997
0.091	0.2438379374200329
0.092	0.24268498223793797
0.093	0.24154098636046187
0.094	0.24040580566488218
0.095	0.23927929985155116
0.096	0.23816133230340664
0.097	0.23705176995205127
0.09799999999999999	0.23595048315002948
0.09899999999999999	0.23485734554895454
0.09999999999999999	0.2337722339831621
0.10099999999999999	0.23269502835858596
0.102	0.2316256115465738
0.103	0.23056386928237574
0.104	0.22950969006805805
0.105	0.228462965079607
0.106	0.22742358807800586
0.107	0.22639145532407748
0.108	0.22536646549690031
0.109	0.22434851961561647
0.11	0.22333752096446
0.111	0.22233337502084638
0.112	0.22133598938636978
0.113	0.22034527372056778
0.114	0.21936113967731732
0.11499999999999999	0.2183835008437366
0.11599999999999999	0.21741227268147195
0.11699999999999999	0.21644737247025858
0.118	0.21548871925364665
0.119	0.2145362337867932
0.12	0.21358983848622456
0.121	0.21264945738147828
0.122	0.21171501606854037
0.123	0.21078644166499638
0.124	0.20986366276681978
0.125	0.20894660940672627
0.126	0.208035213014023
0.127	0.20712940637589078
0.128	0.20622912360003365
0.129	0.20533430007864056
0.13	0.20444487245360105
0.131	0.20356077858292287
0.132	0.20268195750830098
0.133	0.2018083494237906
0.134	0.2009398956455375
0.135	0.20007653858252328
0.136	0.19921822170828452
0.137	0.19836488953356501
0.138	0.1975164875798658
0.139	0.19667296235385504
0.14	0.19583426132260584
0.14100000000000001	0.19500033288962826
0.14200000000000002	0.19417112637166456
0.14300000000000002	0.19334659197621926
0.14400000000000002	0.19252668077979446
0.14500000000000002	0.19171134470680457
0.14600000000000002	0.19090053650914401
0.14700000000000002	0.1900942097463837
0.14800000000000002	0.1892923187665731
0.14900000000000002	0.1884948186876243
0.15000000000000002	0.1877016653792583
0.15100000000000002	0.18691281544549104
0.15200000000000002	0.1861282262076414
0.15300000000000002	0.18534785568784104
0.15400000000000003	0.18457166259302832
0.155	0.18379960629940945
0.156	0.18303164683737
0.157	0.18226774487682101
0.158	0.1815078617129642
0.159	0.1807519592524623
0.16	0.18
0.161	0.1792519470452224
0.162	0.17850776405003782
0.163	0.177767415236273
0.164	0.17703086537366824
0.165	0.17629807976820194
0.166	0.17556902425073276
0.167	0.17484366516594899
0.168	0.17412196936161609
0.169	0.1734039041781107
0.17	0.17268943743823392
0.171	0.17197853743729333
0.17200000000000001	0.1712711729334456
0.17300000000000001	0.17056731313829154
0.17400000000000002	0.1698669277077158
0.17500000000000002	0.1691699867329622
0.17600000000000002	0.16847646073193936
0.17700000000000002	0.1677863206407474
0.17800000000000002	0.16709953780542025
0.17900000000000002	0.16641608397387636
0.18000000000000002	0.16573593128807146
0.18100000000000002	0.16505905227634707
0.18200000000000002	0.16438541984596916
0.18300000000000002	0.1637150072758512
0.18400000000000002	0.16304778820945565
0.18500000000000003	0.16238373664786865
0.186	0.16172282694304352
0.187	0.16106503379120693
0.188	0.160410332226424
0.189	0.15975869761431685
0.19	0.15911010564593261
0.191	0.15846453233175684
0.192	0.1578219539958671
0.193	0.15718234727022404
0.194	0.1565456890890952
0.195	0.15591195668360766
0.196	0.1552811275764269
0.197	0.15465317957655708
0.198	0.15402809077426025
0.199	0.15340583953609074
0.2	0.15278640450004205
0.201	0.15216976457080214
0.202	0.15155589891511537
0.203	0.1509447869572476
0.20400000000000001	0.15033640837455142
0.20500000000000002	0.14973074309312914
0.20600000000000002	0.1491277712835913
0.20700000000000002	0.14852747335690694
0.20800000000000002	0.1479298299603448
0.20900000000000002	0.14733482197350153
0.21000000000000002	0.14674243050441602
0.21100000000000002	0.14615263688576594
0.21200000000000002	0.14556542267114644
0.21300000000000002	0.14498076963142692
0.21400000000000002	0.14439865975118488
0.21500000000000002	0.14381907522521478
0.21600000000000003	0.14324199845510996
0.21700000000000003	0.14266741204591535
0.21800000000000003	0.1420952988028499
0.219	0.1415256417280964
0.22	0.14095842401765704
0.221	0.14039362905827366
0.222	0.1398312404244101
0.223	0.1392712418752962
0.224	0.1387136173520307
0.225	0.13815835097474308
0.226	0.1376054270398115
0.227	0.13705483001713617
0.228	0.1365065445474671
0.229	0.13596055543978405
0.23	0.13541684766872808
0.231	0.1348754063720834
0.232	0.1343362168483082
0.233	0.1337992645541132
0.234	0.133264535102087
0.23500000000000001	0.1327320142583671
0.23600000000000002	0.13220168794035525
0.23700000000000002	0.13167354221447655
0.23800000000000002	0.13114756329398128
0.23900000000000002	0.13062373753678733
0.24000000000000002	0.13010205144336437
0.24100000000000002	0.12958249165465688
0.24200000000000002	0.12906504495004628
0.24300000000000002	0.1285496982453505
0.24400000000000002	0.12803643859086122
0.24500000000000002	0.12752525316941674
0.24600000000000002	0.1270161292945102
0.24700000000000003	0.1265090544084329
0.24800000000000003	0.12600401608045067
0.24900000000000003	0.12550100200501402
0.25	0.125
0.251	0.1255
0.252	0.126
0.253	0.1265
0.254	0.127
0.255	0.1275
0.256	0.128
0.257	0.1285
0.258	0.129
0.259	0.1295
0.26	0.13
0.261	0.1305
0.262	0.131
0.263	0.1315
0.264	0.132
0.265	0.1325
0.266	0.133
0.267	0.1335
0.268	0.134
0.269	0.1345
0.27	0.135
0.271	0.1355
0.272	0.136
0.273	0.1365
0.274	0.137
0.275	0.1375
0.276	0.138
0.277	0.1385
0.278	0.139
0.279	0.1395
0.28	0.14
0.281	0.1405
0.28200000000000003	0.14100000000000001
0.28300000000000003	0.14150000000000001
0.28400000000000003	0.14200000000000002
0.28500000000000003	0.14250000000000002
0.28600000000000003	0.14300000000000002
0.28700000000000003	0.14350000000000002
0.28800000000000003	0.14400000000000002
0.28900000000000003	0.14450000000000002
0.29000000000000004	0.14500000000000002
0.29100000000000004	0.14550000000000002
0.29200000000000004	0.14600000000000002
0.29300000000000004	0.14650000000000002
0.29400000000000004	0.14700000000000002
0.29500000000000004	0.14750000000000002
0.29600000000000004	0.14800000000000002
0.29700000000000004	0.14850000000000002
0.29800000000000004	0.14900000000000002
0.299	0.1495
0.3	0.15
0.301	0.1505
0.302	0.151
0.303	0.1515
0.304	0.152
0.305	0.1525
0.306	0.153
0.307	0.1535
0.308	0.154
0.309	0.1545
0.31	0.155
0.311	0.1555
0.312	0.156
0.313	0.1565
0.314	0.157
0.315	0.1575
0.316	0.158
0.317	0.1585
0.318	0.159
0.319	0.1595
0.32	0.16
0.321	0.1605
0.322	0.161
0.323	0.1615
0.324	0.162
0.325	0.1625
0.326	0.163
0.327	0.1635
0.328	0.164
0.329	0.1645
0.33	0.165
0.331	0.1655
0.332	0.166
0.333	0.1665
0.334	0.1670007518801243
0.335	0.16750471699792457
0.336	0.16801212132342913
0.337	0.16852300420470986
0.338	0.16903740564823097
0.339	0.16955536633366358
0.34	0.1700769276291232
0.341	0.17060213160684562
0.342	0.17113102105931632
0.343	0.17166363951586858
0.34400000000000003	0.17220003125976946
0.34500000000000003	0.1727402413458073
0.34600000000000003	0.1732843156184023
0.34700000000000003	0.17383230073025724
0.34800000000000003	0.17438424416156803
0.34900000000000003	0.17494019423981577
0.35000000000000003	0.17550020016016024
0.35100000000000003	0.1760643120064584
0.35200000000000004	0.1766325807729309
0.35300000000000004	0.17720505838650072
0.35400000000000004	0.17778179772982952
0.35500000000000004	0.17836285266507892
0.35600000000000004	0.17894827805842306
0.35700000000000004	0.17953812980534387
0.35800000000000004	0.18013246485673698
0.35900000000000004	0.18073134124586204
0.36000000000000004	0.1813348181161694
0.36100000000000004	0.18194295575003902
0.362	0.18255581559846756
0.363	0.1831734603117426
0.364	0.1837959537711424
0.365	0.18442336112170596
0.366	0.18505574880611445
0.367	0.18569318459973258
0.368	0.18633573764685768
0.369	0.18698347849822608
0.37	0.18763647914983256
0.371	0.1882948130831175
0.372	0.1889585553065808
0.373	0.18962778239888528
0.374	0.19030257255351438
0.375	0.19098300562505255
0.376	0.1916691631771613
0.377	0.19236112853232568
0.378	0.19305898682345315
0.379	0.19376282504740705
0.38	0.1944727321205658
0.381	0.19518879893649949
0.382	0.195911118425865
0.383	0.1966397856186225
0.384	0.19737489770868413
0.385	0.198116554121112
0.386	0.19886485658198813
0.387	0.19961990919108652
0.388	0.2003818184974857
0.389	0.20115069357826734
0.39	0.20192664612045527
0.391	0.20270979050635948
0.392	0.20350024390249705
0.393	0.2042981263522764
0.394	0.20510356087263745
0.395	0.20591667355485763
0.396	0.20673759366974265
0.397	0.20756645377743688
0.398	0.2084033898421015
0.399	0.20924854135172774
0.4	0.21010205144336438
0.401	0.21096406703406373
0.402	0.2118347389578637
0.403	0.21271422210915067
0.404	0.21360267559276638
0.405	0.21450026288125038
0.406	0.21540715197963484
0.40700000000000003	0.21632351559823657
0.40800000000000003	0.21724953133392574
0.40900000000000003	0.2181853818603817
0.41000000000000003	0.21913125512788356
0.41100000000000003	0.22008734457322537
0.41200000000000003	0.22105384934038627
0.41300000000000003	0.22203097451263323
0.41400000000000003	0.2230189313567887
0.41500000000000004	0.2240179375804449
0.41600000000000004	0.22502821760297195
0.41700000000000004	0.22605000284123197
0.41800000000000004	0.22708353201098042
0.41900000000000004	0.22812905144501788
0.42000000000000004	0.2291868154292397
0.42100000000000004	0.230257086557825
0.42200000000000004	0.2313401361089089
0.42300000000000004	0.23243624444219602
0.42400000000000004	0.23354570142009543
0.42500000000000004	0.2346688068540963
0.42600000000000005	0.23580587097824898
0.427	0.23695721495178523
0.428	0.2381231713930937
0.429	0.23930408494746308
0.43	0.24050031289123647
0.431	0.2417122257752581
0.432	0.2429402081107761
0.433	0.2441846591012612
0.434	0.24544599342394607
0.435	0.24672464206526407
0.436	0.24802105321478665
0.437	0.24933569322273177
0.438	0.25066904762664
0.439	0.2520216222534079
0.44	0.2533939444035328
0.441	0.254786564125169
0.442	0.2562000555864412
0.443	0.25763501855541415
0.444	0.25909207999819556
0.445	0.260571895806877
0.446	0.2620751526704102
0.447	0.2636025701031037
0.448	0.2651549026472421
0.449	0.26673294226840605
0.45	0.26833752096446
0.451	0.2699695136119205
0.452	0.2716298410765874
0.453	0.27331947361899267
0.454	0.27503943462947955
0.455	0.2767908047326836
0.456	0.2785747263069806
0.457	0.28039240847125546
0.458	0.2822451325993232
0.459	0.2841342584317559
0.46	0.2860612308660186
0.461	0.28802758751908825
0.462	0.290034967172558
0.463	0.2920851192292256
0.464	0.2941799143330347
0.465	0.29632135633191986
0.466	0.29851159579677644
0.467	0.30075294535094266
0.468	0.3030478971151986
0.46900000000000003	0.30539914263588297
0.47000000000000003	0.30780959574163014
0.47100000000000003	0.31028241887181285
0.47200000000000003	0.3128210535428694
0.47300000000000003	0.3154292557751476
0.47400000000000003	0.31811113750330056
0.47500000000000003	0.320871215252208
0.47600000000000003	0.3237144676979811
0.47700000000000004	0.3266464041780943
0.47800000000000004	0.329673146806099
0.47900000000000004	0.33280152964230364
0.48000000000000004	0.33603921945628873
0.48100000000000004	0.33939486411474656
0.48200000000000004	0.34287827672682714
0.48300000000000004	0.3465006666678521
0.48400000000000004	0.35027493293439155
0.48500000000000004	0.35421604168753074
0.48600000000000004	0.3583415195164123
0.48700000000000004	0.3626721089342057
0.48800000000000004	0.36723265646187664
0.48900000000000005	0.3720533428181876
0.49	0.3771714314291429

==> Figure_Data/pricing/rL1.dat <==
0 0.5
0.005 0.46464
0.01 0.45
0.015 0.43876
0.02 0.42929
0.025 0.42094
0.03 0.4134
0.035 0.40646
0.04 0.4
0.045 0.39393
0.05 0.3882
0.055 0.38274
0.06 0.37753
0.065 0.37252
0.07 0.36771
0.075 0.36307
0.08 0.35858
0.085 0.35423
0.09 0.35
0.095 0.34589
0.1 0.34189
0.105 0.33798
0.11 0.33417
0.115 0.33044
0.12 0.32679
0.125 0.32322
0.13 0.31972
0.135 0.31629
0.14 0.31292
0.145 0.30961
0.15 0.30635
0.155 0.30315
0.16 0.3
0.165 0.2969
0.17 0.29384
0.175 0.29083
0.18 0.28787
0.185 0.28494
0.19 0.28206
0.195 0.27921
0.2 0.27639
0.205 0.27362
0.21 0.27087
0.215 0.26816
0.22 0.26548
0.225 0.26283
0.23 0.26021
0.235 0.25762
0.24 0.25505
0.245 0.25251


==> Figure_Data/pricing/rL2.dat <==
0.25 0.5
0.255 0.5
0.26 0.5
0.265 0.5
0.27 0.5
0.275 0.5
0.28 0.5
0.285 0.5
0.29 0.5
0.295 0.5
0.3 0.5
0.305 0.5
0.31 0.5
0.315 0.5
0.32 0.5
0.325 0.5
0.33 0.5
0.335 0.50188
0.34 0.50763
0.345 0.51354
0.35 0.51962
0.355 0.52586
0.36 0.53229
0.365 0.53892
0.37 0.54574
0.375 0.55279
0.38 0.56006
0.385 0.56757
0.39 0.57535
0.395 0.5834
0.4 0.59175
0.405 0.60042
0.41 0.60943
0.415 0.61882
0.42 0.62861
0.425 0.63884
0.43 0.64956
0.435 0.66082
0.44 0.67267
0.445 0.6852
0.45 0.69849
0.455 0.71265
0.46 0.72783
0.465 0.74423
0.47 0.76208
0.475 0.78178
0.48 0.80388
0.485 0.82934
0.49 0.85997
0.495 0.9005
0.5 1


==> Figure_Data/stoploss/stop1.dat <==
0.	0.
0.01	0.00997804601694761
0.02	0.019955403381929315
0.03	0.029932057042649396
0.04	0.03990799173271219
0.05	0.049883191970257305
0.06	0.05985764205660688
0.07	0.0698313260749252
0.08	0.07980422788889116
0.09	0.08977633114138305
0.1	0.0997476192531773
0.11	0.10971807542165997
0.12	0.11968768261955179
0.13	0.12965642359364823
0.14	0.1396242808635721
0.15	0.14959123672054186
0.16	0.15955727322615412
0.17	0.16952237221118116
0.18	0.17948651527438325
0.19	0.1894496837813368
0.2	0.19941185886327892
0.21	0.20937302141596542
0.22	0.21933315209854812
0.23	0.2292922313324664
0.24	0.23925023922430116
0.25	0.24920715586594538
0.26	0.25916296088616764
0.27	0.2691176338297135
0.28	0.2790711537465329
0.29	0.289023499691451
0.3	0.2989746503923281
0.31	0.3089245843310686
0.32	0.31887327974267016
0.33	0.32882071461429346
0.34	0.3387668666843495
0.35000000000000003	0.34871171344160734
0.36	0.35865523212431966
0.37	0.3685973997193689
0.38	0.3785381929614332
0.39	0.3884775883321718
0.4	0.39841556205943024
0.41000000000000003	0.4083520901164682
0.42	0.41828714822120416
0.43	0.42822071183548466
0.44	0.43815275616437094
0.45	0.44808325615545125
0.46	0.45801218649816866
0.47000000000000003	0.4679395216231764
0.48	0.4778652357017106
0.49	0.4877893026449857
0.5	0.4977116961036154
0.51	0.5076323893211137
0.52	0.5175513557150465
0.53	0.5274685680071118
0.54	0.5373839988001419
0.55	0.5472976204337942
0.56	0.5572094049841059
0.5700000000000001	0.5671193242630714
0.58	0.5770273498182427
0.59	0.5869334529323547
0.6	0.5968376046229711
0.61	0.6067397756421591
0.62	0.6166399364761828
0.63	0.6265380573452245
0.64	0.6364341082031284
0.65	0.6463280587371683
0.66	0.6562198783678426
0.67	0.6661095362486896
0.68	0.6759970012661318
0.6900000000000001	0.6858822420393419
0.7000000000000001	0.6957652269201351
0.71	0.7056459239928872
0.72	0.7155243010744766
0.73	0.725400325714251
0.74	0.7352739651940232
0.75	0.745145186528087
0.76	0.755013956463263
0.77	0.7648802414789682
0.78	0.774744007787311
0.79	0.7846052213332148
0.8	0.7944638477945625
0.81	0.8043198525823727
0.8200000000000001	0.814173200840997
0.8300000000000001	0.824023857448348
0.84	0.8338717870161491
0.85	0.8437169538902138
0.86	0.8535593221507499
0.87	0.8633988556126909
0.88	0.8732355178260519
0.89	0.8830692720763158
0.9	0.8929000813848398
0.91	0.9027279085092978
0.92	0.9125527159441382
0.93	0.9223744659213294
0.9400000000000001	0.9321931204098697
0.9500000000000001	0.9420086411178372
0.96	0.9518209894919584
0.97	0.9616301267184524
0.98	0.9714360137236574
0.99	0.9812386111746801
1.	0.9910378794800727
1.01	1.0008337787905364
1.02	1.0106262689996535
1.03	1.0204153097446431
1.04	1.030200860407146
1.05	1.0399828801140363
1.06	1.0497613277382563
1.07	1.0595361618996852
1.08	1.0693073409660254
1.09	1.0790748230537235
1.1	1.0888385660289126
1.11	1.0985985275083834
1.12	1.1083546648605824
1.1300000000000001	1.1181069352066344
1.1400000000000001	1.1278552954213947
1.1500000000000001	1.137599702134523
1.16	1.147340111731588
1.17	1.157076480355198
1.18	1.1668087639061546
1.19	1.1765369180446343
1.2	1.1862608981913974
1.21	1.1959806595290214
1.22	1.2056961570031612
1.23	1.2154073453238345
1.24	1.2251141789667326
1.25	1.2348166121745596
1.26	1.244514598958393
1.27	1.2542080930990729
1.28	1.2638970481486176
1.29	1.2735814174316604
1.3	1.2832611540469143
1.31	1.2929362108686635
1.32	1.3026065405482756
1.33	1.312272095515743
1.34	1.3219328279812461
1.35	1.331588689936742
1.36	1.3412396331575807
1.37	1.3508856092041388
1.3800000000000001	1.3605265694234852
1.3900000000000001	1.3701624649510664
1.4000000000000001	1.3797932467124165
1.41	1.3894188654248933
1.42	1.3990392715994349
1.43	1.4086544155423417
1.44	1.4182642473570812
1.45	1.4278687169461184
1.46	1.4374677740127664
1.47	1.4470613680630595
1.48	1.456649448407654
1.49	1.4662319641637465
1.5	1.4758088642576526
1.51	1.4853800974242273
1.52	1.4949456122126712
1.53	1.5045053569859927
1.54	1.5140592799236767
1.55	1.523607329023737
1.56	1.5331494521047901
1.57	1.5426855968081514
1.58	1.5522157105999512
1.59	1.5617397407732716
1.6	1.5712576344503055
1.61	1.580769338584536
1.62	1.590274799962934
1.6300000000000001	1.599773965208175
1.6400000000000001	1.6092667807808847
1.6500000000000001	1.618753192981891
1.6600000000000001	1.628233147954505
1.67	1.637706591686818
1.68	1.647173470014018
1.69	1.656633728620724
1.7	1.666087313043342
1.71	1.675534168672435
1.72	1.6849742407551127
1.73	1.694407474397446
1.74	1.7038338145668834
1.75	1.7132532060947028
1.76	1.7226655936784683
1.77	1.7320709218845085
1.78	1.741469135150413
1.79	1.750860177787541
1.8	1.7602439939835504
1.81	1.7696205278049406
1.82	1.7789897231996126
1.83	1.7883515239994434
1.84	1.7977058739228768
1.85	1.807052716577528
1.86	1.816391995462804
1.87	1.8257236539725397
1.8800000000000001	1.8350476353976426
1.8900000000000001	1.8443638829287645
1.9000000000000001	1.8536723396589667
1.9100000000000001	1.8629729485864228
1.92	1.8722656526171124
1.93	1.8815503945675447
1.94	1.8908271171674835
1.95	1.9000957630626916
1.96	1.9093562748176867
1.97	1.9186085949185023
1.98	1.9278526657754713
1.99	1.9370884297260127
2.	1.9463158290374316
2.0100000000000002	1.9555348059097324
2.02	1.9647453024784387
2.0300000000000002	1.9739472608174284
2.04	1.9831406229417727
2.05	1.9923253308105924
2.06	2.001501326329914
2.07	2.0106685513555456
2.08	2.0198269476959583
2.09	2.0289764571151645
2.1	2.0381170213356254
2.11	2.0472485820411546
2.12	2.056371080879824
2.13	2.0654844594668926
2.14	2.0745886593877283
2.15	2.083683622200744
2.16	2.0927692894403416
2.17	2.101845602619855
2.18	2.1109125032345086
2.19	2.1199699327643726
2.2	2.1290178326773317
2.21	2.1380561444320545
2.22	2.1470848094809662
2.23	2.156103769273234
2.24	2.1651129652577454
2.25	2.1741123388861032
2.2600000000000002	2.1831018316156134
2.27	2.1920813849122815
2.2800000000000002	2.201050940253813
2.29	2.210010439132617
2.3000000000000003	2.2189598230588086
2.31	2.227899033563215
2.32	2.236828012200152
2.33	2.2457467005513774
2.34	2.25465504022769
2.35	2.263552972872888
2.36	2.2724404401665397
2.37	2.2813173838270093
2.38	2.2901837456144674
2.39	2.2990394673339063
2.4	2.3078844908381586
2.41	2.316718758030911
2.42	2.3255422108697243
2.43	2.3343547913690346
2.44	2.343156441603177
2.45	2.351947103709394
2.46	2.3607267198908377
2.47	2.369495232419586
2.48	2.3782525836396395
2.49	2.386998715969927
2.5	2.3957335719072983
2.5100000000000002	2.4044570940295293
2.52	2.413169224998303
2.5300000000000002	2.4218699075622023
2.54	2.430559084559695
2.5500000000000003	2.4392366989221093
2.56	2.4479026936766095
2.57	2.4565570119491706
2.58	2.4651995969675307
2.59	2.473830392064164
2.6	2.482449340679226
2.61	2.4910563863635002
2.62	2.4996514727813444
2.63	2.5082345437136166
2.64	2.5168055430606113
2.65	2.525364414844977
2.66	2.5339111032146273
2.67	2.5424455524456464
2.68	2.55096770694519
2.69	2.559477511254373
2.7	2.56797491005115
2.71	2.5764598481531893
2.72	2.5849322705207363
2.73	2.5933921222594676
2.74	2.601839348623335
2.75	2.610273895017405
2.7600000000000002	2.6186957070006835
2.77	2.627104730288924
2.7800000000000002	2.6355009107574454
2.79	2.6438841944439164
2.8000000000000003	2.652254527551143
2.81	2.660611856449845
2.82	2.66895612768141
2.83	2.6772872879606484
2.84	2.6856052841785303
2.85	2.6939100634049113
2.86	2.702201572891247
2.87	2.7104797600732917
2.88	2.7187445725737898
2.89	2.726995958205153
2.9	2.735233864972119
2.91	2.7434582410743995
2.92	2.7516690349093245
2.93	2.7598661950744527
2.94	2.7680496703701882
2.95	2.77621940980237
2.96	2.7843753625848504
2.97	2.7925174781420607
2.98	2.800645706111565
2.99	2.8087599963465855
3.	2.8168602989185305
3.0100000000000002	2.8249465641194926
3.02	2.8330187424647417
3.0300000000000002	2.8410767846951908
3.04	2.84912064177986
3.0500000000000003	2.857150264918311
3.06	2.865165605543073
3.0700000000000003	2.8731666153220488
3.08	2.8811532461609066
3.09	2.889125450205449
3.1	2.8970831798439773
3.11	2.9050263877096203
3.12	2.912955026682665
3.13	2.9208690498928522
3.14	2.9287684107216676
3.15	2.9366530628046057
3.16	2.944522960033426
3.17	2.952378056558375
3.18	2.960218306790404
3.19	2.968043665403366
3.2	2.975854087336183
3.21	2.9836495277950106
3.22	2.9914299422553694
3.23	2.999195286464266
3.24	3.006945516442289
3.25	3.0146805884856898
3.2600000000000002	3.0224004591684412
3.27	3.030105085344276
3.2800000000000002	3.0377944241487076
3.29	3.04546843300103
3.3000000000000003	3.053127069606292
3.31	3.060770291957264
3.3200000000000003	3.0683980583363666
3.33	3.0760103273175963
3.34	3.083607057768417
3.35	3.0911882088516385
3.36	3.098753740027273
3.37	3.1063036110543623
3.38	3.1138377819928005
3.39	3.1213562132051145
3.4	3.128858865358241
3.41	3.1363456994252763
3.42	3.1438166766871936
3.43	3.151271758734561
3.44	3.158710907469214
3.45	3.1661340851059214
3.46	3.173541254174024
3.47	3.180932377519056
3.48	3.1883074183043294
3.49	3.195666340012519
3.5	3.2030091064472073
3.5100000000000002	3.2103356817344095
3.52	3.2176460303240857
3.5300000000000002	3.224940116991618
3.54	3.232217906839276
3.5500000000000003	3.2394793652976523
3.56	3.246724458127074
3.5700000000000003	3.253953151419003
3.58	3.261165411597395
3.59	3.2683612054200553
3.6	3.275540499979957
3.61	3.2827032627065402
3.62	3.289849461366995
3.63	3.296979064067507
3.64	3.304092039254497
3.65	3.311188355715821
3.66	3.318267982581959
3.67	3.3253308893271756
3.68	3.332377045770656
3.69	3.339406422077621
3.7	3.3464189887604183
3.71	3.3534147166795867
3.72	3.3603935770449076
3.73	3.367355541416416
3.74	3.374300581705405
3.75	3.381228670175392
3.7600000000000002	3.3881397794430783
3.77	3.3950338824792645
3.7800000000000002	3.401910952609762
3.79	3.408770963516268
3.8000000000000003	3.415613889237218
3.81	3.4224397041686263
3.8200000000000003	3.4292483830648868
3.83	3.43603990103956
3.84	3.4428142335661365
3.85	3.4495713564787716
3.86	3.456311245972999
3.87	3.463033878606427
3.88	3.4697392312993967
3.89	3.476427281335632
3.9	3.483098006362858
3.91	3.4897513843933954
3.92	3.4963873938047376
3.93	3.5030060133400935
3.94	3.509607222108921
3.95	3.5161909995874248
3.96	3.5227573256190357
3.97	3.5293061804148707
3.98	3.5358375445541608
3.99	3.5423513989846627
4.	3.5488477250230464
4.01	3.5553265043552544
4.0200000000000005	3.561787719036845
4.03	3.568231351493307
4.04	3.5746573845203535
4.05	3.5810658012841965
4.0600000000000005	3.587456585321787
4.07	3.593829720541045
4.08	3.6001851912210636
4.09	3.6065229820122835
4.1	3.6128430779366503
4.11	3.619145464387752
4.12	3.6254301271309233
4.13	3.631697052303343
4.14	3.6379462264140967
4.15	3.6441776363442138
4.16	3.6503912693466996
4.17	3.6565871130465326
4.18	3.6627651554406317
4.19	3.6689253848978245
4.2	3.6750677901587716
4.21	3.681192360335882
4.22	3.6872990849132004
4.23	3.69338795374627
4.24	3.6994589570619913
4.25	3.70551208545843
4.26	3.7115473299046315
4.2700000000000005	3.7175646817403964
4.28	3.7235641326760427
4.29	3.7295456747921403
4.3	3.7355093005392357
4.3100000000000005	3.741455002737539
4.32	3.747382774576605
4.33	3.7532926096149932
4.34	3.759184501779885
4.3500000000000005	3.7650584453667153
4.36	3.77091443503875
4.37	3.77675246582667
4.38	3.782572533128113
4.39	3.7883746327072116
4.4	3.7941587606941027
4.41	3.7999249135844186
4.42	3.8056730882387595
4.43	3.8114032818821406
4.44	3.8171154921034316
4.45	3.822809716854763
4.46	3.8284859544509247
4.47	3.83414420356873
4.48	3.8397844632463825
4.49	3.845406732882803
4.5	3.8510110122369485
4.51	3.856597301427112
4.5200000000000005	3.8621656009301946
4.53	3.867715911580977
4.54	3.873248234571348
4.55	3.8787625714495406
4.5600000000000005	3.8842589241193277
4.57	3.889737294839219
4.58	3.895197686221619
4.59	3.9006401012319896
4.6000000000000005	3.906064543187979
4.61	3.9114710157585306
4.62	3.9168595229630014
4.63	3.922230069170224
4.64	3.927582659097625
4.65	3.9329172978101017
4.66	3.9382339907193016
4.67	3.9435327435824767
4.68	3.9488135625015057
4.69	3.954076453921904
4.7	3.9593214246317587
4.71	3.9645484817607
4.72	3.9697576327788147
4.73	3.974948885495584
4.74	3.9801222480587652
4.75	3.9852777289532924
4.76	3.9904153370001394
4.7700000000000005	3.995535081355169
4.78	4.000636971507989
4.79	4.005721017280768
4.8	4.010787228827039
4.8100000000000005	4.015835616630502
4.82	4.020866191503816
4.83	4.02587896458734
4.84	4.030873940938176
4.8500000000000005	4.035851145051992
4.86	4.0408105827545
4.87	4.045752266484252
4.88	4.050676209001128
4.89	4.055582423385042
4.9	4.060470923034595
4.91	4.0653417216657415
4.92	4.070194833310428
4.93	4.075030272315231
4.94	4.079848053339969
4.95	4.084648191356316
4.96	4.089430701646392
4.97	4.094195599801342
4.98	4.09894290171991
4.99	4.1036726236069985
5.	4.108384781972209
5.01	4.113079393628382
5.0200000000000005	4.117756475690118
5.03	4.122416045572294
5.04	4.127058120988554
5.05	4.1316827199498105
5.0600000000000005	4.136289860762717
5.07	4.140879562028138
5.08	4.145451842639614
5.09	4.150006721781796
5.1000000000000005	4.154544218928898
5.11	4.159064353843115
5.12	4.163567146573043
5.13	4.1680526174520915
5.14	4.172520787096881
5.15	4.176971676405625
5.16	4.1814053065565275
5.17	4.185821699006135
5.18	4.190220884128853
5.19	4.194602866673131
5.2	4.198967677537524
5.21	4.203315339275571
5.22	4.207645874710886
5.23	4.211959306935487
5.24	4.216255659308097
5.25	4.220534955452463
5.26	4.224797219255644
5.2700000000000005	4.229042474866308
5.28	4.233270746693004
5.29	4.237482059402456
5.3	4.241676437917814
5.3100000000000005	4.245853907416917
5.32	4.250014493330566
5.33	4.254158221340752
5.34	4.258285117378914
5.3500000000000005	4.262395207624161
5.36	4.26648851850152
5.37	4.27056507668014
5.38	4.274624909071529
5.39	4.278668042827754
5.4	4.282694505339661
5.41	4.286704324235061
5.42	4.29069752737695
5.43	4.294674142861677
5.44	4.298634199017148
5.45	4.302577724401006
5.46	4.306504747798804
5.47	4.310415298222185
5.48	4.3143094049070525
5.49	4.3181870973117285
5.5	4.322048405115125
5.51	4.3258933582149
5.5200000000000005	4.329721986725607
5.53	4.333534320976848
5.54	4.337330391511431
5.55	4.341110229083501
5.5600000000000005	4.3448738646566865
5.57	4.348621329401447
5.58	4.35235265469637
5.59	4.35606787212159
5.6000000000000005	4.3597670134600355
5.61	4.363450110694796
5.62	4.367117196007237
5.63	4.370768301775125
5.64	4.374403460570768
5.65	4.378022705159107
5.66	4.381626068495858
5.67	4.385213583725621
5.68	4.388785284180005
5.69	4.392341203375728
5.7	4.395881375012746
5.71	4.39940583297236
5.72	4.402914611315329
5.73	4.406407744279988
5.74	4.4098852662803445
5.75	4.4133472119042105
5.76	4.416793615911296
5.7700000000000005	4.420224513231325
5.78	4.4236399389621575
5.79	4.427039928367877
5.8	4.4304245168769265
5.8100000000000005	4.433793740080204
5.82	4.437147633729184
5.83	4.440486233734015
5.84	4.443809576161661
5.8500000000000005	4.447117697233982
5.86	4.450410633325877
5.87	4.453688420963388
5.88	4.456951096821817
5.89	4.460198697723852
5.9	4.463431260637682
5.91	4.466648822675116
5.92	4.469851421091543
5.93	4.473039093276799
5.94	4.476211876764108
5.95	4.479369809221042
5.96	4.482512928449445
5.97	4.485641272383553
5.98	4.48875487908815
5.99	4.491853786756683
6.	4.494938033709424
6.01	4.498007658391615
6.0200000000000005	4.501062699371594
6.03	4.504103195338973
6.04	4.507129185102775
6.05	4.5101407075895965
6.0600000000000005	4.513137801841767
6.07	4.516120507015513
6.08	4.519088862379122
6.09	4.52204290731112
6.1000000000000005	4.5249826812984395
6.11	4.527908223934601
6.12	4.530819574917896
6.13	4.533716774049564
6.140000000000001	4.536599861232007
6.15	4.5394688764669455
6.16	4.542323859853659
6.17	4.545164851587157
6.18	4.5479918919564
6.19	4.550805021342523
6.2	4.55360428021702
6.21	4.556389709140002
6.22	4.559161348758398
6.23	4.561919239804199
6.24	4.564663423092691
6.25	4.567393939520694
6.26	4.570110830064812
6.2700000000000005	4.572814135779685
6.28	4.575503897796241
6.29	4.578180157319968
6.3	4.580842955629175
6.3100000000000005	4.583492334073265
6.32	4.586128334071021
6.33	4.588750997108887
6.34	4.591360364739259
6.3500000000000005	4.593956478578783
6.36	4.596539380306656
6.37	4.599109111662943
6.38	4.60166571444688
6.390000000000001	4.604209230515202
6.4	4.606739701780473
6.41	4.609257170209413
6.42	4.611761677821247
6.43	4.614253266686048
6.44	4.616731978923086
6.45	4.619197856699195
6.46	4.6216509422271335
6.47	4.6240912777639664
6.48	4.626518905609438
6.49	4.62893386810436
6.5	4.631336207629013
6.51	4.633725966601534
6.5200000000000005	4.636103187476342
6.53	4.638467912742535
6.54	4.640820184922328
6.55	4.643160046569474
6.5600000000000005	4.645487540267699
6.57	4.647802708629161
6.58	4.650105594292882
6.59	4.652396239923222
6.6000000000000005	4.654674688208339
6.61	4.656940981858662
6.62	4.659195163605381
6.63	4.661437276198925
6.640000000000001	4.66366736240747
6.65	4.665885465015439
6.66	4.6680916268220125
6.67	4.670285890639651
6.68	4.67246829929263
6.69	4.674638895615569
6.7	4.676797722451965
6.71	4.678944822652775
6.72	4.681080239074949
6.73	4.683204014580009
6.74	4.685316192032626
6.75	4.687416814299206
6.76	4.689505924246474
6.7700000000000005	4.691583564740087
6.78	4.693649778643238
6.79	4.695704608815271
6.8	4.6977480981103135
6.8100000000000005	4.699780289375906
6.82	4.701801225451647
6.83	4.703810949167841
6.84	4.705809503344167
6.8500000000000005	4.707796930788338
6.86	4.709773274294782
6.87	4.711738576643324
6.88	4.713692880597881
6.890000000000001	4.715636228905172
6.9	4.717568664293417
6.91	4.719490229471063
6.92	4.721400967125516
6.93	4.723300919921873
6.94	4.725190130501666
6.95	4.727068641481618
6.96	4.72893649545242
6.97	4.730793734977476
6.98	4.732640402591709
6.99	4.734476540800335
7.	4.736302192077673
7.01	4.738117398865939
7.0200000000000005	4.73992220357408
7.03	4.741716648576579
7.04	4.743500776212307
7.05	4.7452746287833465
7.0600000000000005	4.747038248553871
7.07	4.748791677748973
7.08	4.750534958553559
7.09	4.7522681331112135
7.1000000000000005	4.753991243523098
7.11	4.755704331846833
7.12	4.75740744009542
7.13	4.759100610236135
7.140000000000001	4.760783884189475
7.15	4.76245730382808
7.16	4.764120910975659
7.17	4.765774747405968
7.18	4.76741885484175
7.19	4.769053274953716
7.2	4.770678049359499
7.21	4.772293219622667
7.22	4.773898827251715
7.23	4.7754949136990374
7.24	4.777081520359987
7.25	4.778658688571862
7.26	4.7802264596129564
7.2700000000000005	4.781784874701588
7.28	4.783333974995153
7.29	4.784873799574225
7.3	4.786404393524489
7.3100000000000005	4.787925795776763
7.32	4.789438047235421
7.33	4.7909411887393
7.34	4.792435261060794
7.3500000000000005	4.793920304904964
7.36	4.79539636090867
7.37	4.7968634696396855
7.38	4.798321671595845
7.390000000000001	4.799771007204191
7.4	4.8012115168201195
7.41	4.802643240726564
7.42	4.80406621913315
7.43	4.805480492175384
7.44	4.806886099913855
7.45	4.808283082333416
7.46	4.809671479342413
7.47	4.811051330771875
7.48	4.812422676374778
7.49	4.813785555825243
7.5	4.815140008717806
7.51	4.816486074566655
7.5200000000000005	4.8178237928049
7.53	4.819153202783838
7.54	4.820474343772239
7.55	4.821787254955618
7.5600000000000005	4.823091975435544
7.57	4.8243885442289445
7.58	4.825677000267405
7.59	4.82695738239651
7.6000000000000005	4.8282297293751535
7.61	4.829494079874895
7.62	4.83075047247929
7.63	4.831998945683255
7.640000000000001	4.83323953789243
7.65	4.834472287422552
7.66	4.835697232498831
7.67	4.836914411255341
7.68	4.838123861734413
7.69	4.83932562188606
7.7	4.840519729567357
7.71	4.8417062225418945
7.72	4.842885138479191
7.73	4.844056514954134
7.74	4.845220389446436
7.75	4.846376799340074
7.76	4.847525781922766
7.7700000000000005	4.848667374385435
7.78	4.849801613821688
7.79	4.850928537227302
7.8	4.852048181499725
7.8100000000000005	4.8531605834375755
7.82	4.854265779740149
7.83	4.855363807006943
7.84	4.856454701737177
7.8500000000000005	4.8575385003293405
7.86	4.858615239080716
7.87	4.85968495418694
7.88	4.860747681741562
7.890000000000001	4.861803457735607
7.9	4.862852318057148
7.91	4.863894298490885
7.92	4.864929434717742
7.930000000000001	4.865957762314449
7.94	4.8669793167531585
7.95	4.867994133401049
7.96	4.869002247519943
7.97	4.870003694265939
7.98	4.870998508689038
7.99	4.8719867257327865
8.	4.872968380233929
8.01	4.873943506922052
8.02	4.874912140419252
8.03	4.875874315239817
8.040000000000001	4.876830065789881
8.05	4.877779426367127
8.06	4.878722431160463
8.07	4.87965911424973
8.08	4.880589509605408
8.09	4.881513651088322
8.1	4.882431572449361
8.11	4.8833433073292065
8.120000000000001	4.884248889258071
8.13	4.885148351655423
8.14	4.886041727829748
8.15	4.886929050978291
8.16	4.887810354186832
8.17	4.888685670429426
8.18	4.889555032568202
8.19	4.8904184733531295
8.2	4.891276025421811
8.21	4.892127721299268
8.22	4.892973593397744
8.23	4.893813674016515
8.24	4.894647995341694
8.25	4.895476589446054
8.26	4.8962994882888475
8.27	4.897116723715649
8.28	4.897928327458178
8.290000000000001	4.898734331134152
8.3	4.899534766247135
8.31	4.900329664186398
8.32	4.901119056226758
8.33	4.9019029735284825
8.34	4.902681447137135
8.35	4.903454507983458
8.36	4.904222186883279
8.370000000000001	4.904984514537373
8.38	4.905741521531388
8.39	4.906493238335725
8.4	4.907239695305462
8.41	4.907980922680266
8.42	4.908716950584301
8.43	4.90944780902618
8.44	4.910173527898868
8.45	4.910894136979638
8.46	4.911609665930005
8.47	4.91232014429568
8.48	4.913025601506512
8.49	4.9137260668764675
8.5	4.914421569603572
8.51	4.915112138769893
8.52	4.915797803341513
8.53	4.916478592168506
8.540000000000001	4.917154533984921
8.55	4.917825657408781
8.56	4.918491990942074
8.57	4.919153562970741
8.58	4.9198104017647015
8.59	4.920462535477856
8.6	4.921109992148095
8.61	4.921752799697327
8.620000000000001	4.922390985931493
8.63	4.9230245785406135
8.64	4.923653605098801
8.65	4.924278093064323
8.66	4.92489806977962
8.67	4.925513562471381
8.68	4.9261245982505715
8.69	4.926731204112508
8.700000000000001	4.927333406936914
8.71	4.927931233487984
8.72	4.928524710414452
8.73	4.92911386424968
8.74	4.929698721411731
8.75	4.930279308203438
8.76	4.930855650812518
8.77	4.931427775311643
8.78	4.931995707658544
8.790000000000001	4.932559473696122
8.8	4.933119099152529
8.81	4.9336746096413036
8.82	4.934226030661456
8.83	4.934773387597617
8.84	4.935316705720127
8.85	4.9358560101851765
8.86	4.936391326034937
8.870000000000001	4.936922678197683
8.88	4.937450091487936
8.89	4.937973590606601
8.9	4.938493200141113
8.91	4.939008944565573
8.92	4.939520848240912
8.93	4.940028935415041
8.94	4.940533230223003
8.950000000000001	4.94103375668714
8.96	4.941530538717259
8.97	4.942023600110789
8.98	4.9425129645529715
8.99	4.942990485676227
9.	4.94348069676428
9.01	4.943959111344473
9.02	4.944433922595809
9.03	4.944905153645216
9.040000000000001	4.945372827508519
9.05	4.945836967090636
9.06	4.946297595185766
9.07	4.946754734477605
9.08	4.94720840753954
9.09	4.947658636834851
9.1	4.948105444716928
9.11	4.948548853429477
9.120000000000001	4.948988885106735
9.13	4.949425561773693
9.14	4.949858905346312
9.15	4.950288937631734
9.16	4.950715680328537
9.17	4.951139155026937
9.18	4.951559383209021
9.19	4.951976386248998
9.200000000000001	4.952390185413419
9.21	4.9528008018614145
9.22	4.953208256644956
9.23	4.953612570709063
9.24	4.954013764892091
9.25	4.954411859925944
9.26	4.954806876436349
9.27	4.955198834943097
9.28	4.955587755860298
9.290000000000001	4.955973659496645
9.3	4.9563565660556685
9.31	4.956736495636002
9.32	4.957113468231637
9.33	4.957487503732202
9.34	4.957858621923224
9.35	4.958226842486388
9.36	4.958592184999835
9.370000000000001	4.958954668938412
9.38	4.9593143136739535
9.39	4.959671138475567
9.4	4.960025162509915
9.41	4.960376404841473
9.42	4.96072488443285
9.43	4.961070620145033
9.44	4.9614136307377095
9.450000000000001	4.961753934869538
9.46	4.962091551098435
9.47	4.962426497881882
9.48	4.962758793577205
9.49	4.963088456441877
9.5	4.9634155046338115
9.51	4.963739956211667
9.52	4.964061829135142
9.53	4.964381141265266
9.540000000000001	4.964697910364728
9.55	4.965012154098152
9.56	4.965323890032431
9.57	4.965633135636998
9.58	4.965939908284177
9.59	4.966244225249458
9.6	4.966546103711821
9.61	4.9668455607540505
9.620000000000001	4.967142613363045
9.63	4.967437278430129
9.64	4.9677295727513755
9.65	4.968019513027921
9.66	4.968307115866271
9.67	4.96859239777864
9.68	4.968875375183255
9.69	4.969156064404682
9.700000000000001	4.969434481674151
9.71	4.969710643129868
9.72	4.969984564817355
9.73	4.970256262689765
9.74	4.9705257526082045
9.75	4.970793050342068
9.76	4.971058171569455
9.77	4.971321131877123
9.78	4.97158194676138
9.790000000000001	4.971840631628042
9.8	4.972097201792846
9.81	4.9723516724818
9.82	4.972604058831495
9.83	4.972854375889455
9.84	4.973102638614455
9.85	4.973348861876863
9.86	4.973593060458978
9.870000000000001	4.973835249055359
9.88	4.974075442273156
9.89	4.974313654632455
9.9	4.974549900566614
9.91	4.9747841944225915
9.92	4.975016550461298
9.93	4.975246982857916
9.94	4.975475505702258
9.950000000000001	4.975702132999087
9.96	4.9759268786684645
9.97	4.976149756546095
9.98	4.976370780383656
9.99	4.976589963849141
10.	4.976807320527205

==> Figure_Data/stoploss/stop10.dat <==
0.	4.985269527186662
0.5	4.519641602726152
1.	4.045997937253997
1.5	3.5790584503919134
2.	3.123413015178426
2.5	2.693371771233665
3.	2.297986645810007
3.5	1.9513250332940795
4.	1.656317384157086
4.5	1.3927948112647865
5.	1.178476738992138
5.5	0.9979115604122817
6.	0.8369473749740828
6.5	0.7114763558052792
7.	0.5973168033121461
7.5	0.5103104325314965
8.	0.4292676562543399
8.5	0.36533217894542847
9.	0.31296912017012096
9.5	0.26681790320252174
10.	0.22994143607949902
10.5	0.19465688272069362
11.	0.16989040764777188
11.5	0.14917601533424968
12.	0.12709269300710915
12.5	0.11014921134056525
13.	0.09646066096834102
13.5	0.08305051684125897
14.	0.07143259837529656
14.5	0.06430653524016218
15.	0.05564949229298385

==> Figure_Data/stoploss/stop11.dat <==
0.	5.232528448763995
0.01	5.224723734680411
0.02	5.216919020596826
0.03	5.209114306513242
0.04	5.2013095924296575
0.05	5.193504878346073
0.06	5.185700164262489
0.07	5.177895450178904
0.08	5.170090736095321
0.09	5.162286022011736
0.1	5.154481307928152
0.11	5.1466765938445675
0.12	5.138871879760983
0.13	5.131067165677399
0.14	5.123262451593814
0.15	5.11545773751023
0.16	5.1076530234266455
0.17	5.099848309343061
0.18	5.092043595259477
0.19	5.084238881175892
0.2	5.076434167092308
0.21	5.0686294530087235
0.22	5.060824738925139
0.23	5.0530200248415555
0.24	5.045215310757971
0.25	5.037410596674387
0.26	5.029605882590802
0.27	5.021801168507218
0.28	5.0139964544236335
0.29	5.006191740340049
0.3	4.998387026256465
0.31	4.99058231217288
0.32	4.982777598089296
0.33	4.9749728840057115
0.34	4.967168169922127
0.35000000000000003	4.959363455838543
0.36	4.951558741754958
0.37	4.943754027671375
0.38	4.93594931358779
0.39	4.928144599504206
0.4	4.9203398854206215
0.41000000000000003	4.912535171337037
0.42	4.904730457253453
0.43	4.896925743169868
0.44	4.889121029086284
0.45	4.8813163150026995
0.46	4.873511600919115
0.47000000000000003	4.865706886835531
0.48	4.857902172751946
0.49	4.850097458668362
0.5	4.842292744584777
0.51	4.834488030501193
0.52	4.8266833164176095
0.53	4.818878602334025
0.54	4.811073888250441
0.55	4.803269174166856
0.56	4.795464460083272
0.5700000000000001	4.7876597459996875
0.58	4.779855031916103
0.59	4.772050317832519
0.6	4.764245603748934
0.61	4.75644088966535
0.62	4.748636175581765
0.63	4.740831461498181
0.64	4.733026747414597
0.65	4.725222033331012
0.66	4.717417319247428
0.67	4.709612605163844
0.68	4.701807891080259
0.6900000000000001	4.6940031769966755
0.7000000000000001	4.686198462913091
0.71	4.678393748829507
0.72	4.670589034745922
0.73	4.662784320662338
0.74	4.654979606578753
0.75	4.647174892495169
0.76	4.639370178411585
0.77	4.631565464328
0.78	4.623760750244416
0.79	4.615956036160831
0.8	4.608151322077247
0.81	4.600346607993663
0.8200000000000001	4.592541893910079
0.8300000000000001	4.584737179826494
0.84	4.57693246574291
0.85	4.569127751659326
0.86	4.561323037575741
0.87	4.553518323492157
0.88	4.545713609408573
0.89	4.537908895324988
0.9	4.530104181241404
0.91	4.522299467157819
0.92	4.514494753074235
0.93	4.506690038990651
0.9400000000000001	4.498885324907066
0.9500000000000001	4.491080610823482
0.96	4.483275896739897
0.97	4.475471182656314
0.98	4.467666468572729
0.99	4.459861754489145
1.	4.452057040405561
1.01	4.444252326321976
1.02	4.436447612238392
1.03	4.428642898154807
1.04	4.420838184071223
1.05	4.413033469987639
1.06	4.405228755904054
1.07	4.39742404182047
1.08	4.389619327736885
1.09	4.381814613653301
1.1	4.3740098995697165
1.11	4.366205185486132
1.12	4.358400471402549
1.1300000000000001	4.350595757318963
1.1400000000000001	4.34279104323538
1.1500000000000001	4.334986329151795
1.16	4.327181615068211
1.17	4.319376900984627
1.18	4.311572186901042
1.19	4.303767472817458
1.2	4.295962758733873
1.21	4.288158044650289
1.22	4.2803533305667045
1.23	4.27254861648312
1.24	4.264743902399536
1.25	4.256939188315952
1.26	4.249134474232367
1.27	4.241329760148783
1.28	4.233525046065199
1.29	4.225720331981615
1.3	4.21791561789803
1.31	4.210110903814446
1.32	4.202306189730861
1.33	4.194501475647277
1.34	4.1866967615636925
1.35	4.178892047480108
1.36	4.171087333396524
1.37	4.163282619312939
1.3800000000000001	4.155477905229355
1.3900000000000001	4.1476731911457705
1.4000000000000001	4.139868477062186
1.41	4.132063762978602
1.42	4.124259048895018
1.43	4.116454334811434
1.44	4.108649620727849
1.45	4.100844906644265
1.46	4.0930401925606805
1.47	4.085235478477096
1.48	4.077430764393512
1.49	4.069626050309927
1.5	4.061821336226343
1.51	4.0540166221427585
1.52	4.046211908059174
1.53	4.03840719397559
1.54	4.030602479892005
1.55	4.022797765808422
1.56	4.0149930517248364
1.57	4.007188337641253
1.58	3.999383623557668
1.59	3.991578909474084
1.6	3.9837741953904997
1.61	3.9759694813069153
1.62	3.968164767223331
1.6300000000000001	3.9603600531397465
1.6400000000000001	3.952555339056162
1.6500000000000001	3.9447506249725777
1.6600000000000001	3.9369459108889933
1.67	3.929141196805409
1.68	3.921336482721825
1.69	3.9135317686382405
1.7	3.905727054554656
1.71	3.8979223404710717
1.72	3.8901176263874877
1.73	3.8823129123039033
1.74	3.874508198220319
1.75	3.8667034841367345
1.76	3.85889877005315
1.77	3.8510940559695657
1.78	3.8432893418859813
1.79	3.835484627802397
1.8	3.8276799137188124
1.81	3.819875199635228
1.82	3.8120704855516436
1.83	3.804265771468059
1.84	3.796461057384475
1.85	3.788656343300891
1.86	3.7808516292173064
1.87	3.773046915133722
1.8800000000000001	3.7652422010501376
1.8900000000000001	3.7574374869665537
1.9000000000000001	3.7496327728829693
1.9100000000000001	3.741828058799385
1.92	3.7340233447158004
1.93	3.726218630632216
1.94	3.7184139165486316
1.95	3.710609202465047
1.96	3.702804488381463
1.97	3.6949997742978784
1.98	3.6871950602142944
1.99	3.67939034613071
2.	3.6715856320471256
2.0100000000000002	3.6637809179635408
2.02	3.655976203879957
2.0300000000000002	3.6481714897963724
2.04	3.6403667757127884
2.05	3.632562061629204
2.06	3.6247573475456196
2.07	3.616952633462035
2.08	3.609147919378451
2.09	3.6013432052948664
2.1	3.593538491211282
2.11	3.5857337771276976
2.12	3.577929063044113
2.13	3.570124348960529
2.14	3.5623196348769444
2.15	3.5545149207933604
2.16	3.546710206709776
2.17	3.538905492626192
2.18	3.531100778542607
2.19	3.523296064459023
2.2	3.515491350375439
2.21	3.5076866362918544
2.22	3.49988192220827
2.23	3.4920772081246856
2.24	3.484272494041101
2.25	3.4764677799575168
2.2600000000000002	3.4686630658739324
2.27	3.460858351790348
2.2800000000000002	3.4530536377067635
2.29	3.4452489236231796
2.3000000000000003	3.4374442095395947
2.31	3.4296394954560108
2.32	3.421834781372427
2.33	3.4140300672888424
2.34	3.406225353205258
2.35	3.3984206391216736
2.36	3.390615925038089
2.37	3.3828112109545048
2.38	3.3750064968709204
2.39	3.367201782787336
2.4	3.3593970687037515
2.41	3.351592354620167
2.42	3.343787640536583
2.43	3.3359829264529983
2.44	3.3281782123694144
2.45	3.32037349828583
2.46	3.312568784202246
2.47	3.304764070118661
2.48	3.296959356035077
2.49	3.2891546419514923
2.5	3.2813499278679084
2.5100000000000002	3.273545213784324
2.52	3.2657404997007395
2.5300000000000002	3.257935785617155
2.54	3.2501310715335707
2.5500000000000003	3.2423263574499863
2.56	3.234521643366402
2.57	3.226716929282818
2.58	3.2189122151992335
2.59	3.211107501115649
2.6	3.2033027870320647
2.61	3.1954980729484803
2.62	3.187693358864896
2.63	3.179888644781312
2.64	3.172083930697727
2.65	3.164279216614143
2.66	3.1564745025305587
2.67	3.1486697884469743
2.68	3.14086507436339
2.69	3.1330603602798055
2.7	3.125255646196221
2.71	3.117450932112637
2.72	3.1096462180290523
2.73	3.1018415039454683
2.74	3.094036789861884
2.75	3.0862320757782995
2.7600000000000002	3.078427361694715
2.77	3.0706226476111307
2.7800000000000002	3.0628179335275463
2.79	3.0550132194439623
2.8000000000000003	3.0472085053603775
2.81	3.0394037912767935
2.82	3.031599077193209
2.83	3.0237943631096247
2.84	3.0159896490260407
2.85	3.008184934942456
2.86	3.000380220858872
2.87	2.9925755067752875
2.88	2.984770792691703
2.89	2.9769660786081187
2.9	2.9691613645245343
2.91	2.96135665044095
2.92	2.953551936357366
2.93	2.945747222273781
2.94	2.937942508190197
2.95	2.9301377941066127
2.96	2.9223330800230283
2.97	2.914528365939444
2.98	2.9067236518558595
2.99	2.898918937772275
3.	2.8911142236886906
3.0100000000000002	2.8833095096051062
3.02	2.8755047955215223
3.0300000000000002	2.8677000814379374
3.04	2.8598953673543535
3.0500000000000003	2.852090653270769
3.06	2.8442859391871846
3.0700000000000003	2.8364812251036002
3.08	2.828676511020016
3.09	2.820871796936432
3.1	2.8130670828528475
3.11	2.805262368769263
3.12	2.7974576546856786
3.13	2.7896529406020942
3.14	2.78184822651851
3.15	2.774043512434926
3.16	2.766238798351341
3.17	2.758434084267757
3.18	2.7506293701841726
3.19	2.7428246561005882
3.2	2.735019942017004
3.21	2.7272152279334194
3.22	2.719410513849835
3.23	2.711605799766251
3.24	2.703801085682666
3.25	2.6959963715990822
3.2600000000000002	2.688191657515498
3.27	2.6803869434319134
3.2800000000000002	2.672582229348329
3.29	2.6647775152647446
3.3000000000000003	2.65697280118116
3.31	2.6491680870975762
3.3200000000000003	2.6413633730139914
3.33	2.6335586589304074
3.34	2.625753944846823
3.35	2.6179492307632386
3.36	2.6101445166796546
3.37	2.60233980259607
3.38	2.594535088512486
3.39	2.5867303744289014
3.4	2.578925660345317
3.41	2.5711209462617326
3.42	2.563316232178148
3.43	2.555511518094564
3.44	2.54770680401098
3.45	2.539902089927395
3.46	2.532097375843811
3.47	2.5242926617602266
3.48	2.516487947676642
3.49	2.508683233593058
3.5	2.5008785195094734
3.5100000000000002	2.493073805425889
3.52	2.4852690913423046
3.5300000000000002	2.47746437725872
3.54	2.469659663175136
3.5500000000000003	2.4618549490915513
3.56	2.4540502350079674
3.5700000000000003	2.446245520924383
3.58	2.4384408068407986
3.59	2.4306360927572146
3.6	2.4228313786736297
3.61	2.415026664590046
3.62	2.4072219505064614
3.63	2.399417236422877
3.64	2.3916125223392926
3.65	2.383807808255708
3.66	2.3760030941721237
3.67	2.36819838008854
3.68	2.360393666004955
3.69	2.352588951921371
3.7	2.3447842378377866
3.71	2.336979523754202
3.72	2.3291748096706177
3.73	2.3213700955870333
3.74	2.313565381503449
3.75	2.305760667419865
3.7600000000000002	2.29795595333628
3.77	2.290151239252696
3.7800000000000002	2.2823465251691117
3.79	2.2745418110855273
3.8000000000000003	2.266737097001943
3.81	2.2589323829183585
3.8200000000000003	2.251127668834774
3.83	2.24332295475119
3.84	2.2355182406676057
3.85	2.2277135265840213
3.86	2.219908812500437
3.87	2.2121040984168525
3.88	2.2042993843332686
3.89	2.1964946702496837
3.9	2.1886899561660997
3.91	2.1808852420825153
3.92	2.173080527998931
3.93	2.1652758139153465
3.94	2.157471099831762
3.95	2.1496663857481777
3.96	2.1418616716645937
3.97	2.134056957581009
3.98	2.126252243497425
3.99	2.11844752941384
4.	2.110642815330256
4.01	2.102838101246672
4.0200000000000005	2.095033387163087
4.03	2.087228673079503
4.04	2.0794239589959185
4.05	2.0716192449123345
4.0600000000000005	2.0638145308287497
4.07	2.0560098167451653
4.08	2.0482051026615813
4.09	2.040400388577997
4.1	2.032595674494413
4.11	2.024790960410828
4.12	2.0169862463272437
4.13	2.0091815322436597
4.14	2.0013768181600753
4.15	1.9935721040764904
4.16	1.9857673899929065
4.17	1.977962675909322
4.18	1.970157961825738
4.19	1.9623532477421533
4.2	1.9545485336585688
4.21	1.9467438195749849
4.22	1.9389391054914005
4.23	1.9311343914078156
4.24	1.9233296773242317
4.25	1.9155249632406472
4.26	1.9077202491570633
4.2700000000000005	1.8999155350734784
4.28	1.892110820989894
4.29	1.88430610690631
4.3	1.8765013928227257
4.3100000000000005	1.8686966787391408
4.32	1.8608919646555568
4.33	1.8530872505719724
4.34	1.8452825364883885
4.3500000000000005	1.8374778224048036
4.36	1.8296731083212192
4.37	1.8218683942376352
4.38	1.8140636801540508
4.39	1.8062589660704669
4.4	1.798454251986882
4.41	1.7906495379032976
4.42	1.7828448238197137
4.43	1.7750401097361292
4.44	1.7672353956525444
4.45	1.7594306815689604
4.46	1.751625967485376
4.47	1.743821253401792
4.48	1.7360165393182072
4.49	1.7282118252346228
4.5	1.7204071111510388
4.51	1.7126023970674544
4.5200000000000005	1.7047976829838696
4.53	1.6969929689002856
4.54	1.6891882548167012
4.55	1.6813835407331172
4.5600000000000005	1.6735788266495324
4.57	1.665774112565948
4.58	1.657969398482364
4.59	1.6501646843987796
4.6000000000000005	1.6423599703151948
4.61	1.6345552562316108
4.62	1.6267505421480264
4.63	1.6189458280644424
4.64	1.611141113980858
4.65	1.6033363998972732
4.66	1.5955316858136892
4.67	1.5877269717301048
4.68	1.5799222576465208
4.69	1.572117543562936
4.7	1.5643128294793516
4.71	1.5565081153957676
4.72	1.5487034013121832
4.73	1.5408986872285984
4.74	1.5330939731450144
4.75	1.52528925906143
4.76	1.517484544977846
4.7700000000000005	1.5096798308942612
4.78	1.5018751168106768
4.79	1.4940704027270928
4.8	1.4862656886435084
4.8100000000000005	1.4784609745599235
4.82	1.4706562604763396
4.83	1.4628515463927552
4.84	1.4550468323091712
4.8500000000000005	1.4472421182255863
4.86	1.439437404142002
4.87	1.431632690058418
4.88	1.4238279759748336
4.89	1.4160232618912496
4.9	1.4082185478076648
4.91	1.4004138337240803
4.92	1.3926091196404964
4.93	1.384804405556912
4.94	1.3769996914733271
4.95	1.3691949773897432
4.96	1.3613902633061588
4.97	1.3535855492225748
4.98	1.3457808351389895
4.99	1.3379761210554055
5.	1.3301714069718216
5.01	1.3223666928882372
5.0200000000000005	1.3145619788046523
5.03	1.306757264721068
5.04	1.298952550637484
5.05	1.2911478365538995
5.0600000000000005	1.2833431224703147
5.07	1.2755384083867307
5.08	1.2677336943031463
5.09	1.2599289802195623
5.1000000000000005	1.2521242661359775
5.11	1.244319552052393
5.12	1.2365148379688091
5.13	1.2287101238852252
5.14	1.2209054098016408
5.15	1.2131006957180555
5.16	1.205295981634472
5.17	1.1974912675508875
5.18	1.1896865534673031
5.19	1.1818818393837187
5.2	1.1740771253001343
5.21	1.16627241121655
5.22	1.1584676971329655
5.23	1.150662983049381
5.24	1.1478319925273344
5.25	1.1466861624776492
5.26	1.145542617809765
5.2700000000000005	1.1444013516931317
5.28	1.1432623573243916
5.29	1.1421256279272465
5.3	1.1409911567523194
5.3100000000000005	1.1398589370770256
5.32	1.1387289622054362
5.33	1.1376012254681478
5.34	1.136475720222151
5.3500000000000005	1.1353524398506991
5.36	1.1342313777631816
5.37	1.1331125273949898
5.38	1.1319958822073946
5.39	1.130881435687414
5.4	1.1297691813476909
5.41	1.1286591127263639
5.42	1.1275512233869434
5.43	1.1264455069181878
5.44	1.1253419569339784
5.45	1.1242405670731985
5.46	1.1231413309996086
5.47	1.1220442424017274
5.48	1.1209492949927087
5.49	1.1198564825102235
5.5	1.1187657987163393
5.51	1.1176772373974009
5.5200000000000005	1.1165907923639145
5.53	1.1155064574504279
5.54	1.114424226515416
5.55	1.113344093441163
5.5600000000000005	1.1122660521336485
5.57	1.1111900965224328
5.58	1.1101162205605417
5.59	1.1090444182243546
5.6000000000000005	1.1079746835134914
5.61	1.1069070104507004
5.62	1.1058413930817468
5.63	1.1047778254753031
5.64	1.1037163017228369
5.65	1.1026568159385037
5.66	1.1015993622590374
5.67	1.1005439348436414
5.68	1.099490527873882
5.69	1.0984391355535805
5.7	1.0973897521087086
5.71	1.0963423717872804
5.72	1.0952969888592496
5.73	1.0942535976164027
5.74	1.0932121923722575
5.75	1.092172767461958
5.76	1.091135317242172
5.7700000000000005	1.09009983609099
5.78	1.0890663184078222
5.79	1.0880347586132992
5.8	1.0870051511491692
5.8100000000000005	1.0859774904782007
5.82	1.0849517710840821
5.83	1.0839279874713226
5.84	1.0829061341651547
5.8500000000000005	1.081886205711436
5.86	1.0808681966765539
5.87	1.0798521016473257
5.88	1.0788379152309067
5.89	1.0778256320546913
5.9	1.0768152467662209
5.91	1.0758067540330871
5.92	1.0748001485428405
5.93	1.0737954250028945
5.94	1.072792578140435
5.95	1.0717916027023278
5.96	1.0707924934550241
5.97	1.0697952451844743
5.98	1.0687998526960323
5.99	1.0678063108143683
6.	1.0668146143833788
6.01	1.065824758266096
6.0200000000000005	1.0648367373446002
6.03	1.0638505465199317
6.04	1.062866180712003
6.05	1.0618836348595107
6.0600000000000005	1.0609029039198494
6.07	1.059923982869027
6.08	1.058946866701575
6.09	1.0579715504304665
6.1000000000000005	1.056998029087031
6.11	1.0560262977208692
6.12	1.0550563513997686
6.13	1.0540881852096216
6.140000000000001	1.0531217942543407
6.15	1.0521571736557782
6.16	1.0511943185536416
6.17	1.0502332241054144
6.18	1.0492738854862729
6.19	1.0483162978890064
6.2	1.0473604565239374
6.21	1.0464063566188404
6.22	1.0454539934188638
6.23	1.04450336218645
6.24	1.0435544582012568
6.25	1.0426072767600811
6.26	1.0416618131767788
6.2700000000000005	1.0407180627821873
6.28	1.039776020924052
6.29	1.0388356829669467
6.3	1.037897044292198
6.3100000000000005	1.036960100297811
6.32	1.0360248463983932
6.33	1.0350912780250796
6.34	1.0341593906254583
6.3500000000000005	1.0332291796634965
6.36	1.0323006406194686
6.37	1.0313737689898794
6.38	1.0304485602873954
6.390000000000001	1.0295250100407687
6.4	1.0286031137947678
6.41	1.027682867110104
6.42	1.0267642655633615
6.43	1.0258473047469263
6.44	1.024931980268914
6.45	1.0240182877531032
6.46	1.023106222838861
6.47	1.0221957811810791
6.48	1.0212869584500992
6.49	1.0203797503316492
6.5	1.0194741525267719
6.51	1.0185701607517585
6.5200000000000005	1.0176677707380797
6.53	1.0167669782323203
6.54	1.015867778996112
6.55	1.0149701688060642
6.5600000000000005	1.0140741434537026
6.57	1.0131796987454
6.58	1.0122868305023112
6.59	1.0113955345603087
6.6000000000000005	1.0105058067699186
6.61	1.009617642996255
6.62	1.0087310391189552
6.63	1.0078459910321194
6.640000000000001	1.0069624946442428
6.65	1.0060805458781563
6.66	1.005200140670961
6.67	1.0043212749739685
6.68	1.0034439447526364
6.69	1.0025681459865077
6.7	1.0016938746691497
6.71	1.000821126808092
6.72	0.9999498984247667
6.73	0.9990801855544466
6.74	0.9982119842461867
6.75	0.9973452905627638
6.76	0.9964801005806158
6.7700000000000005	0.9956164103897835
6.78	0.9947542160938528
6.79	0.993893513809894
6.8	0.9930342996684045
6.8100000000000005	0.992176569813251
6.82	0.9913203204016118
6.83	0.9904655476039189
6.84	0.9896122476038007
6.8500000000000005	0.9887604165980268
6.86	0.98791005079645
6.87	0.9870611464219499
6.88	0.9862136997103783
6.890000000000001	0.9853677069105022
6.9	0.9845231642839501
6.91	0.9836800681051546
6.92	0.9828384146612997
6.93	0.9819982002522659
6.94	0.9811594211905746
6.95	0.9803220738013361
6.96	0.9794861544221941
6.97	0.9786516594032743
6.98	0.9778185851071288
6.99	0.9769869279086859
7.	0.9761566841951961
7.01	0.975327850366179
7.0200000000000005	0.9745004228333728
7.03	0.9736743980206819
7.04	0.972849772364126
7.05	0.9720265423117865
7.0600000000000005	0.9712047043237592
7.07	0.9703842548721006
7.08	0.9695651904407783
7.09	0.968747507525621
7.1000000000000005	0.9679312026342688
7.11	0.967116272286123
7.12	0.9663027130122959
7.13	0.9654905213555639
7.140000000000001	0.9646796938703153
7.15	0.963870227122505
7.16	0.9630621176896027
7.17	0.9622553621605476
7.18	0.9614499571356989
7.19	0.9606458992267872
7.2	0.9598431850568693
7.21	0.9590418112602787
7.22	0.9582417744825804
7.23	0.9574430713805222
7.24	0.95664569862199
7.25	0.9558496528859604
7.26	0.9550549308624544
7.2700000000000005	0.9542615292524921
7.28	0.9534694447680471
7.29	0.9526786741320011
7.3	0.9518892140780972
7.3100000000000005	0.9511010613508977
7.32	0.950314212705737
7.33	0.9495286649086783
7.34	0.948744414736468
7.3500000000000005	0.9479614589764934
7.36	0.9471797944267385
7.37	0.9463994178957382
7.38	0.9456203262025379
7.390000000000001	0.9448425161766476
7.4	0.9440659846580016
7.41	0.9432907284969125
7.42	0.9425167445540319
7.43	0.9417440297003061
7.44	0.9409725808169335
7.45	0.9402023947953245
7.46	0.9394334685370578
7.47	0.9386657989538405
7.48	0.9378993829674657
7.49	0.9371342175097713
7.5	0.9363702995226005
7.51	0.9356076259577588
7.5200000000000005	0.9348461937769749
7.53	0.9340859999518603
7.54	0.9333270414638694
7.55	0.932569315304258
7.5600000000000005	0.9318128184740456
7.57	0.9310575479839747
7.58	0.930303500854471
7.59	0.929550674115605
7.6000000000000005	0.9287990648070533
7.61	0.9280486699780592
7.62	0.9272994866873936
7.63	0.9265515120033179
7.640000000000001	0.9258047430035444
7.65	0.9250591767751998
7.66	0.9243148104147847
7.67	0.9235716410281395
7.68	0.9228296657304043
7.69	0.9220888816459814
7.7	0.9213492859085006
7.71	0.920610875660779
7.72	0.9198736480547874
7.73	0.9191376002516108
7.74	0.9184027294214142
7.75	0.9176690327434053
7.76	0.9169365074057984
7.7700000000000005	0.9162051506057778
7.78	0.9154749595494645
7.79	0.914745931451878
7.8	0.914018063536902
7.8100000000000005	0.9132913530372488
7.82	0.9125657971944257
7.83	0.9118413932586972
7.84	0.9111181384890527
7.8500000000000005	0.9103960301531715
7.86	0.909675065527388
7.87	0.9089552418966566
7.88	0.9082365565545197
7.890000000000001	0.9075190068030721
7.9	0.9068025899529277
7.91	0.9060873033231859
7.92	0.9053731442413987
7.930000000000001	0.9046601100435365
7.94	0.9039481980739554
7.95	0.9032374056853647
7.96	0.9025277302387927
7.97	0.9018191691035562
7.98	0.9011117196572256
7.99	0.9004053792855945
8.	0.8997001453826466
8.01	0.8989960153505234
8.02	0.8982929865994926
8.03	0.897591056547917
8.040000000000001	0.8968902226222223
8.05	0.8961904822568647
8.06	0.8954918328943013
8.07	0.8947942719849585
8.08	0.8940977969872002
8.09	0.8934024053672971
8.1	0.8927080945993967
8.11	0.8920148621654929
8.120000000000001	0.8913227055553934
8.13	0.8906316222666925
8.14	0.8899416098047388
8.15	0.8892526656826056
8.16	0.8885647874210614
8.17	0.8878779725485398
8.18	0.887192218601111
8.19	0.88650752312245
8.2	0.8858238836638093
8.21	0.8851412977839893
8.22	0.8844597630493092
8.23	0.8837792770335767
8.24	0.8830998373180622
8.25	0.8824214414914671
8.26	0.8817440871498967
8.27	0.8810677718968318
8.28	0.8803924933431004
8.290000000000001	0.8797182491068497
8.3	0.8790450368135169
8.31	0.8783728540958029
8.32	0.8777016985936443
8.33	0.8770315679541847
8.34	0.8763624598317478
8.35	0.8756943718878105
8.36	0.8750273017909759
8.370000000000001	0.8743612472169443
8.38	0.8736962058484884
8.39	0.8730321753754251
8.4	0.8723691534945893
8.41	0.8717071379098066
8.42	0.8710461263318684
8.43	0.8703861164785036
8.44	0.8697271060743533
8.45	0.8690690928509444
8.46	0.8684120745466639
8.47	0.8677560489067332
8.48	0.8671010136831808
8.49	0.8664469666348183
8.5	0.865793905527215
8.51	0.8651418281326705
8.52	0.8644907322301905
8.53	0.8638406156054627
8.540000000000001	0.8631914760508304
8.55	0.8625433113652666
8.56	0.861896119354352
8.57	0.8612498978302472
8.58	0.8606046446116702
8.59	0.8599603575238701
8.6	0.8593170343986045
8.61	0.8586746730741142
8.620000000000001	0.858033271395098
8.63	0.8573928272126912
8.64	0.8567533383844389
8.65	0.8561148027742737
8.66	0.855477218252491
8.67	0.8548405826957267
8.68	0.8542048939869323
8.69	0.8535701500153514
8.700000000000001	0.8529363486764969
8.71	0.852303487872129
8.72	0.8516715655102286
8.73	0.8510405795049776
8.74	0.8504105277767344
8.75	0.8497814082520119
8.76	0.8491532188634529
8.77	0.8485259575498096
8.78	0.8478996222559205
8.790000000000001	0.8472742109326871
8.8	0.846649721537052
8.81	0.8460261520319772
8.82	0.8454035003864214
8.83	0.8447817645753182
8.84	0.8441609425795531
8.85	0.8435410323859437
8.86	0.8429220319872165
8.870000000000001	0.8423039393819851
8.88	0.8416867525747292
8.89	0.8410704695757738
8.9	0.8404550884012656
8.91	0.8398406070731539
8.92	0.8392270236191687
8.93	0.8386143360727993
8.94	0.8380025424732737
8.950000000000001	0.8373916408655367
8.96	0.8367816293002313
8.97	0.8361725058336754
8.98	0.8355642685278426
8.99	0.8349569154503413
9.	0.8343504446743947
9.01	0.8337448542788192
9.02	0.8331401423480054
9.03	0.8325363069718973
9.040000000000001	0.8319333462459725
9.05	0.8313312582712217
9.06	0.8307300411541292
9.07	0.8301296930066528
9.08	0.8295302119462046
9.09	0.8289315960956295
9.1	0.8283338435831883
9.11	0.8277369525425367
9.120000000000001	0.8271409211127052
9.13	0.8265457474380815
9.14	0.82595142966839
9.15	0.8253579659586725
9.16	0.8247653544692701
9.17	0.8241735933658034
9.18	0.8235826808191544
9.19	0.8229926150054462
9.200000000000001	0.8224033941060249
9.21	0.821815016307443
9.22	0.821227479801437
9.23	0.820640782784911
9.24	0.8200549234599191
9.25	0.8194699000336455
9.26	0.8188857107183862
9.27	0.8183023537315318
9.28	0.8177198272955486
9.290000000000001	0.8171381296379613
9.3	0.8165572589913338
9.31	0.8159772135932525
9.32	0.8153979916863081
9.33	0.8148195915180775
9.34	0.8142420113411061
9.35	0.813665249412891
9.36	0.813089303995863
9.370000000000001	0.8125141733573685
9.38	0.8119398557696534
9.39	0.8113663495098449
9.4	0.8107936528599343
9.41	0.8102217641067601
9.42	0.8096506815419909
9.43	0.8090804034621089
9.44	0.8085109281683915
9.450000000000001	0.8079422539668958
9.46	0.8073743791684418
9.47	0.8068073020885945
9.48	0.8062410210476483
9.49	0.8056755343706099
9.5	0.8051108403871825
9.51	0.8045469374317483
9.52	0.8039838238433525
9.53	0.8034214979656878
9.540000000000001	0.8028599581470774
9.55	0.8022992027404582
9.56	0.8017392301033662
9.57	0.8011800385979196
9.58	0.8006216265908028
9.59	0.8000639924532503
9.6	0.7995071345610316
9.61	0.7989510512944351
9.620000000000001	0.7983957410382518
9.63	0.7978412021817609
9.64	0.7972874331187131
9.65	0.7967344322473154
9.66	0.7961821979702156
9.67	0.7956307286944877
9.68	0.7950800228316155
9.69	0.794530078797478
9.700000000000001	0.7939808950123336
9.71	0.7934324699008061
9.72	0.7928848018918684
9.73	0.792337889418828
9.74	0.7917917309193122
9.75	0.7912463248352537
9.76	0.7907016696128742
9.77	0.7901577637026708
9.78	0.7896146055594019
9.790000000000001	0.7890721936420713
9.8	0.7885305264139135
9.81	0.7879896023423814
9.82	0.787449419899129
9.83	0.7869099775599985
9.84	0.7863712738050057
9.85	0.7858333071183261
9.86	0.7852960759882804
9.870000000000001	0.7847595789073197
9.88	0.7842238143720124
9.89	0.78368878088303
9.9	0.7831544769451323
9.91	0.7826209010671539
9.92	0.7820880517619913
9.93	0.7815559275465875
9.94	0.7810245269419196
9.950000000000001	0.7804938484729833
9.96	0.7799638906687821
9.97	0.7794346520623108
9.98	0.7789061311905434
9.99	0.7783783265944197
10.	0.7778512368188317
10.01	0.7773248604126098
10.02	0.7767991959285095
10.03	0.7762742419231993
10.040000000000001	0.7757499969572461
10.05	0.7752264595951024
10.06	0.7747036284050938
10.07	0.7741815019594054
10.08	0.7736600788340687
10.09	0.7731393576089489
10.1	0.7726193368677323
10.11	0.772100015197913
10.120000000000001	0.7715813911907802
10.13	0.7710634634414052
10.14	0.7705462305486298
10.15	0.7700296911150523
10.16	0.7695138437470153
10.17	0.7689986870545941
10.18	0.768484219651583
10.19	0.7679704401554837
10.200000000000001	0.7674573471874918
10.21	0.7669449393724864
10.22	0.766433215339016
10.23	0.7659221737192863
10.24	0.76541181314915
10.25	0.7649021322680926
10.26	0.7643931297192206
10.27	0.7638848041492503
10.28	0.7633771542084956
10.290000000000001	0.7628701785508556
10.3	0.7623638758338026
10.31	0.761858244718371
10.32	0.7613532838691452
10.33	0.7608489919542473
10.34	0.7603453676453257
10.35	0.759842409617544
10.36	0.759340116549569
10.370000000000001	0.7588384871235586
10.38	0.7583375200251509
10.39	0.7578372139434527
10.4	0.7573375675710278
10.41	0.7568385796038855
10.42	0.75634024874147
10.43	0.7558425736866482
10.44	0.755345553145699
10.450000000000001	0.7548491858283014
10.46	0.7543534704475251
10.47	0.7538584057198169
10.48	0.7533639903649911
10.49	0.7528702231062188
10.5	0.7523771026700159
10.51	0.7518846277862326
10.52	0.7513927971880422
10.53	0.750901609611931
10.540000000000001	0.750411063797687
10.55	0.7499211584883885
10.56	0.7494318924303948
10.57	0.7489432643733341
10.58	0.7484552730700937
10.59	0.7479679172768089
10.6	0.7474811957528528
10.61	0.7469951072608259
10.620000000000001	0.7465096505665447
10.63	0.7460248244390325
10.64	0.745540627650508
10.65	0.7450570589763758
10.66	0.7445741171952147
10.67	0.7440918010887693
10.68	0.7436101094419386
10.69	0.7431290410427656
10.700000000000001	0.7426485946824269
10.71	0.7421687691552251
10.72	0.741689563258575
10.73	0.7412109757929962
10.74	0.740733005562102
10.75	0.7402556513725898
10.76	0.7397789120342307
10.77	0.7393027863598604
10.78	0.7388272731653683
10.790000000000001	0.7383523712696896
10.8	0.7378780794947923
10.81	0.7374043966656708
10.82	0.7369313216103344
10.83	0.7364588531597978
10.84	0.7359869901480715
10.85	0.7355157314121528
10.86	0.7350450757920157
10.870000000000001	0.7345750221306013
10.88	0.7341055692738089
10.89	0.7336367160704859
10.9	0.7331684613724184
10.91	0.7327008040343226
10.92	0.7322337429138345
10.93	0.7317672768715018
10.94	0.7313014047707728
10.950000000000001	0.7308361254779888
10.96	0.7303714378623749
10.97	0.7299073407960296
10.98	0.7294438331539161
10.99	0.7289809138138544
11.	0.7285185816565108
11.01	0.7280568355653894
11.02	0.7275956744268227
11.03	0.727135097129964
11.040000000000001	0.7266751025667775
11.05	0.726215689632028
11.06	0.725756857223275
11.07	0.7252986042408623
11.08	0.7248409295879085
11.09	0.7243838321702993
11.1	0.723927310896679
11.11	0.7234713646784411
11.120000000000001	0.7230159924297197
11.13	0.722561193067381
11.14	0.7221069655110155
11.15	0.7216533086829279
11.16	0.7212002215081295
11.17	0.7207477029143301
11.18	0.7202957518319292
11.19	0.7198443671940064
11.200000000000001	0.7193935479363145
11.21	0.7189432929972716
11.22	0.7184936013179506
11.23	0.7180444718420725
11.24	0.717595903515998
11.25	0.7171478952887193
11.26	0.7167004461118506
11.27	0.7162535549396218
11.28	0.715807220728869
11.290000000000001	0.7153614424390276
11.3	0.7149162190321227
11.31	0.7144715494727618
11.32	0.7140274327281279
11.33	0.7135838677679692
11.34	0.7131408535645928
11.35	0.7126983890928561
11.36	0.7122564733301597
11.370000000000001	0.7118151052564385
11.38	0.7113742838541539
11.39	0.7109340081082871
11.4	0.7104942770063303
11.41	0.7100550895382788
11.42	0.7096164446966239
11.43	0.7091783414763454
11.44	0.708740778874903
11.450000000000001	0.708303755892229
11.46	0.7078672715307216
11.47	0.7074313247952357
11.48	0.7069959146930767
11.49	0.7065610402339916
11.5	0.7061267004301638
11.51	0.7056928942962029
11.52	0.7052596208491388
11.53	0.704826879108414
11.540000000000001	0.7043946680958767
11.55	0.7039629868357722
11.56	0.7035318343547362
11.57	0.7031012096817882
11.58	0.7026711118483233
11.59	0.7022415398881049
11.6	0.7018124928372577
11.61	0.7013839697342612
11.620000000000001	0.7009559696199414
11.63	0.7005284915374639
11.64	0.7001015345323277
11.65	0.6996750976523567
11.66	0.6992491799476934
11.67	0.6988237804707919
11.68	0.6983988982764109
11.69	0.6979745324216063
11.700000000000001	0.697550681965724
11.71	0.6971273459703946
11.72	0.696704523499524
11.73	0.6962822136192883
11.74	0.6958604153981262
11.75	0.6954391279067329
11.76	0.6950183502180521
11.77	0.6945980814072702
11.78	0.6941783205518083
11.790000000000001	0.6937590667313179
11.8	0.6933403190276712
11.81	0.692922076524956
11.82	0.6925043383094693
11.83	0.6920871034697099
11.84	0.6916703710963715
11.85	0.6912541402823369
11.86	0.6908384101226719
11.870000000000001	0.6904231797146166
11.88	0.6900084481575811
11.89	0.6895942145531382
11.9	0.6891804780050161
11.91	0.6887672376190934
11.92	0.6883544925033911
11.93	0.6879422417680681
11.94	0.6875304845254127
11.950000000000001	0.6871192198898375
11.96	0.6867084469778735
11.97	0.686298164908162
11.98	0.68588837280145
11.99	0.6854790697805828
12.	0.685070254970499
12.01	0.6846619274982226
12.02	0.6842540864928583
12.030000000000001	0.6838467310855841
12.040000000000001	0.6834398604096464
12.05	0.6830334736003526
12.06	0.6826275697950656
12.07	0.682222148133198
12.08	0.6818172077562054
12.09	0.6814127478075803
12.1	0.6810087674328466
12.11	0.6806052657795537
12.120000000000001	0.6802022419972696
12.13	0.6797996952375753
12.14	0.6793976246540601
12.15	0.6789960294023132
12.16	0.6785949086399199
12.17	0.6781942615264547
12.18	0.6777940872234761
12.19	0.6773943848945202
12.200000000000001	0.6769951537050944
12.21	0.6765963928226734
12.22	0.6761981014166911
12.23	0.6758002786585365
12.24	0.6754029237215472
12.25	0.6750060357810045
12.26	0.6746096140141263
12.27	0.6742136576000627
12.280000000000001	0.6738181657198891
12.290000000000001	0.6734231375566025
12.3	0.6730285722951138
12.31	0.6726344691222429
12.32	0.6722408272267142
12.33	0.6718476457991492
12.34	0.6714549240320624
12.35	0.6710626611198545
12.36	0.6706708562588087
12.370000000000001	0.6702795086470834
12.38	0.6698886174847072
12.39	0.6694981819735748
12.4	0.6691082013174396
12.41	0.6687186747219093
12.42	0.66832960139444
12.43	0.6679409805443324
12.44	0.6675528113827242
12.450000000000001	0.6671650931225855
12.46	0.6667778249787152
12.47	0.6663910061677333
12.48	0.6660046359080762
12.49	0.6656187134199927
12.5	0.6652332379255378
12.51	0.6648482086485671
12.52	0.6644636248147324
12.530000000000001	0.6640794856514756
12.540000000000001	0.6636957903880251
12.55	0.6633125382553887
12.56	0.6629297284863499
12.57	0.6625473603154622
12.58	0.6621654329790441
12.59	0.6617839457151737
12.6	0.6614028977636839
12.61	0.6610222883661583
12.620000000000001	0.660642116765924
12.63	0.6602623822080483
12.64	0.659883083939334
12.65	0.6595042212083124
12.66	0.6591257932652402
12.67	0.6587477993620939
12.68	0.6583702387525652
12.69	0.6579931106920552
12.700000000000001	0.6576164144376705
12.71	0.657240149248218
12.72	0.6568643143841999
12.73	0.6564889091078085
12.74	0.6561139326829223
12.75	0.6557393843751007
12.76	0.655365263451579
12.77	0.6549915691812636
12.780000000000001	0.6546183008347277
12.790000000000001	0.6542454576842066
12.8	0.6538730390035924
12.81	0.6535010440684289
12.82	0.653129472155909
12.83	0.6527583225448673
12.84	0.6523875945157773
12.85	0.6520172873507458
12.86	0.6516474003335094
12.870000000000001	0.6512779327494284
12.88	0.6509088838854827
12.89	0.6505402530302684
12.9	0.6501720394739916
12.91	0.6498042425084644
12.92	0.6494368614271003
12.93	0.6490698955249109
12.94	0.6487033440984994
12.950000000000001	0.6483372064460567
12.96	0.6479714818673586
12.97	0.6476061696637587
12.98	0.6472412691381858
12.99	0.6468767795951386
13.	0.6465127003406821
13.01	0.6461490306824423
13.02	0.6457857699296022
13.030000000000001	0.6454229173928974
13.040000000000001	0.6450604723846121
13.05	0.644698434218574
13.06	0.6443368022101503
13.07	0.6439755756762443
13.08	0.6436147539352893
13.09	0.6432543363072458
13.1	0.6428943221135962
13.11	0.6425347106773419
13.120000000000001	0.6421755013229976
13.13	0.6418166933765874
13.14	0.6414582861656419
13.15	0.6411002790191921
13.16	0.6407426712677661
13.17	0.6403854622433849
13.18	0.6400286512795592
13.19	0.639672237711283
13.200000000000001	0.6393162208750311
13.21	0.6389606001087554
13.22	0.6386053747518794
13.23	0.6382505441452946
13.24	0.6378961076313567
13.25	0.6375420645538821
13.26	0.6371884142581421
13.27	0.6368351560908606
13.280000000000001	0.6364822894002091
13.290000000000001	0.6361298135358037
13.3	0.6357777278486991
13.31	0.635426031691387
13.32	0.6350747244177908
13.33	0.6347238053832618
13.34	0.6343732739445752
13.35	0.6340231294599262
13.36	0.6336733712889272
13.370000000000001	0.6333239987926017
13.38	0.632975011333382
13.39	0.6326264082751053
13.4	0.632278188983009
13.41	0.6319303528237276
13.42	0.6315828991652882
13.43	0.6312358273771076
13.44	0.6308891368299876
13.450000000000001	0.6305428268961112
13.46	0.6301968969490401
13.47	0.629851346363709
13.48	0.6295061745164231
13.49	0.6291613807848541
13.5	0.6288169645480366
13.51	0.6284729251863639
13.52	0.6281292620815844
13.530000000000001	0.6277859746167984
13.540000000000001	0.6274430621764542
13.55	0.6271005241463438
13.56	0.6267583599135997
13.57	0.6264165688666922
13.58	0.6260751503954236
13.59	0.6257341038909267
13.6	0.6253934287456592
13.61	0.6250531243534027
13.620000000000001	0.6247131901092562
13.63	0.6243736254096345
13.64	0.6240344296522641
13.65	0.6236956022361793
13.66	0.6233571425617188
13.67	0.6230190500305223
13.68	0.6226813240455276
13.69	0.6223439640109655
13.700000000000001	0.6220069693323573
13.71	0.6216703394165123
13.72	0.621334073671522
13.73	0.6209981715067583
13.74	0.6206626323328696
13.75	0.6203274555617778
13.76	0.6199926406066739
13.77	0.6196581868820151
13.780000000000001	0.6193240938035217
13.790000000000001	0.6189903607881734
13.8	0.6186569872542056
13.81	0.6183239726211065
13.82	0.6179913163096138
13.83	0.6176590177417107
13.84	0.617327076340623
13.85	0.6169954915308157
13.86	0.6166642627379902
13.870000000000001	0.6163333893890799
13.88	0.6160028709122473
13.89	0.6156727067368817
13.9	0.6153428962935943
13.91	0.615013439014216
13.92	0.6146843343317937
13.93	0.6143555816805878
13.94	0.6140271804960675
13.950000000000001	0.6136991302149087
13.96	0.6133714302749912
13.97	0.6130440801153938
13.98	0.6127170791763926
13.99	0.612390426899457
14.	0.6120641227272474
14.01	0.6117381661036109
14.02	0.6114125564735788
14.030000000000001	0.6110872932833634
14.040000000000001	0.6107623759803551
14.05	0.6104378040131185
14.06	0.6101135768313899
14.07	0.6097896938860743
14.08	0.6094661546292418
14.09	0.6091429585141246
14.1	0.6088201049951143
14.11	0.6084975935277589
14.120000000000001	0.6081754235687588
14.13	0.6078535945759647
14.14	0.6075321060083745
14.15	0.6072109573261297
14.16	0.6068901479905128
14.17	0.606569677463944
14.18	0.6062495452099788
14.19	0.6059297506933042
14.200000000000001	0.6056102933797362
14.21	0.605291172736217
14.22	0.6049723882308116
14.23	0.6046539393327047
14.24	0.6043358255121983
14.25	0.6040180462407091
14.26	0.603700600990764
14.27	0.6033834892359986
14.280000000000001	0.603066710451154
14.290000000000001	0.602750264112074
14.3	0.6024341496957014
14.31	0.6021183666800759
14.32	0.6018029145443313
14.33	0.6014877927686924
14.34	0.6011730008344713
14.35	0.6008585382240662
14.36	0.6005444044209577
14.370000000000001	0.6002305989097055
14.38	0.5999171211759464
14.39	0.5996039707063913
14.4	0.5992911469888219
14.41	0.5989786495120885
14.42	0.5986664777661068
14.43	0.5983546312418558
14.44	0.5980431094313742
14.450000000000001	0.5977319118277574
14.46	0.5974210379251568
14.47	0.5971104872187741
14.48	0.5968002592048612
14.49	0.5964903533807153
14.5	0.5961807692446783
14.51	0.5958715062961324
14.52	0.595562564035498
14.530000000000001	0.5952539419642311
14.540000000000001	0.5949456395848208
14.55	0.5946376564007863
14.56	0.5943299919166738
14.57	0.5940226456380551
14.58	0.5937156170715239
14.59	0.5934089057246934
14.6	0.5931025111061934
14.61	0.592796432725669
14.620000000000001	0.592490670093776
14.63	0.5921852227221797
14.64	0.591880090123552
14.65	0.5915752718115684
14.66	0.5912707673009062
14.67	0.5909665761072407
14.68	0.5906626977472439
14.69	0.5903591317385816
14.700000000000001	0.5900558775999096
14.71	0.5897529348508739
14.72	0.589450303012105
14.73	0.5891479816052174
14.74	0.5888459701528064
14.75	0.5885442681784462
14.76	0.5882428752066863
14.77	0.58794179076305
14.780000000000001	0.5876410143740309
14.790000000000001	0.5873405455670921
14.8	0.5870403838706619
14.81	0.5867405288141319
14.82	0.5864409799278557
14.83	0.5861417367431445
14.84	0.5858427987922663
14.85	0.5855441656084421
14.86	0.5852458367258452
14.870000000000001	0.5849478116795969
14.88	0.584650090005765
14.89	0.5843526712413619
14.9	0.5840555549243411
14.91	0.5837587405935958
14.92	0.5834622277889552
14.93	0.5831660160511841
14.94	0.5828701049219787
14.950000000000001	0.5825744939439648
14.96	0.5822791826606961
14.97	0.5819841706166514
14.98	0.5816894573572315
14.99	0.5813950424287581
15.	0.5811009253784708

==> Figure_Data/stoploss/stop2.dat <==
0.	0.
0.01	0.01
0.02	0.02
0.03	0.03
0.04	0.04
0.05	0.05
0.06	0.06
0.07	0.07
0.08	0.08
0.09	0.09
0.1	0.1
0.11	0.11
0.12	0.12
0.13	0.13
0.14	0.14
0.15	0.15
0.16	0.16
0.17	0.17
0.18	0.18
0.19	0.19
0.2	0.2
0.21	0.21
0.22	0.22
0.23	0.23
0.24	0.24
0.25	0.25
0.26	0.26
0.27	0.27
0.28	0.28
0.29	0.29
0.3	0.3
0.31	0.31
0.32	0.32
0.33	0.33
0.34	0.34
0.35000000000000003	0.35000000000000003
0.36	0.36
0.37	0.37
0.38	0.38
0.39	0.39
0.4	0.4
0.41000000000000003	0.41000000000000003
0.42	0.42
0.43	0.43
0.44	0.44
0.45	0.45
0.46	0.46
0.47000000000000003	0.47000000000000003
0.48	0.48
0.49	0.49
0.5	0.5
0.51	0.51
0.52	0.52
0.53	0.53
0.54	0.54
0.55	0.55
0.56	0.56
0.5700000000000001	0.5700000000000001
0.58	0.58
0.59	0.59
0.6	0.6
0.61	0.61
0.62	0.62
0.63	0.63
0.64	0.64
0.65	0.65
0.66	0.66
0.67	0.67
0.68	0.68
0.6900000000000001	0.6900000000000001
0.7000000000000001	0.7000000000000001
0.71	0.71
0.72	0.72
0.73	0.73
0.74	0.74
0.75	0.75
0.76	0.76
0.77	0.77
0.78	0.78
0.79	0.79
0.8	0.8
0.81	0.81
0.8200000000000001	0.8200000000000001
0.8300000000000001	0.8300000000000001
0.84	0.84
0.85	0.85
0.86	0.86
0.87	0.87
0.88	0.88
0.89	0.89
0.9	0.9
0.91	0.91
0.92	0.92
0.93	0.93
0.9400000000000001	0.9400000000000001
0.9500000000000001	0.9500000000000001
0.96	0.96
0.97	0.97
0.98	0.98
0.99	0.99
1.	1.
1.01	1.01
1.02	1.02
1.03	1.03
1.04	1.04
1.05	1.05
1.06	1.06
1.07	1.07
1.08	1.08
1.09	1.09
1.1	1.1
1.11	1.11
1.12	1.12
1.1300000000000001	1.1300000000000001
1.1400000000000001	1.1400000000000001
1.1500000000000001	1.1500000000000001
1.16	1.16
1.17	1.17
1.18	1.18
1.19	1.19
1.2	1.2
1.21	1.21
1.22	1.22
1.23	1.23
1.24	1.24
1.25	1.25
1.26	1.26
1.27	1.27
1.28	1.28
1.29	1.29
1.3	1.3
1.31	1.31
1.32	1.32
1.33	1.33
1.34	1.34
1.35	1.35
1.36	1.36
1.37	1.37
1.3800000000000001	1.3800000000000001
1.3900000000000001	1.3900000000000001
1.4000000000000001	1.4000000000000001
1.41	1.41
1.42	1.42
1.43	1.43
1.44	1.44
1.45	1.45
1.46	1.46
1.47	1.47
1.48	1.48
1.49	1.49
1.5	1.5
1.51	1.51
1.52	1.52
1.53	1.53
1.54	1.54
1.55	1.55
1.56	1.56
1.57	1.57
1.58	1.58
1.59	1.59
1.6	1.6
1.61	1.61
1.62	1.62
1.6300000000000001	1.6300000000000001
1.6400000000000001	1.6400000000000001
1.6500000000000001	1.6500000000000001
1.6600000000000001	1.6600000000000001
1.67	1.67
1.68	1.68
1.69	1.69
1.7	1.7
1.71	1.71
1.72	1.72
1.73	1.73
1.74	1.74
1.75	1.75
1.76	1.76
1.77	1.77
1.78	1.78
1.79	1.79
1.8	1.8
1.81	1.81
1.82	1.82
1.83	1.83
1.84	1.84
1.85	1.85
1.86	1.86
1.87	1.87
1.8800000000000001	1.8800000000000001
1.8900000000000001	1.8900000000000001
1.9000000000000001	1.9000000000000001
1.9100000000000001	1.9100000000000001
1.92	1.92
1.93	1.93
1.94	1.94
1.95	1.95
1.96	1.96
1.97	1.97
1.98	1.98
1.99	1.99
2.	2.
2.0100000000000002	2.0100000000000002
2.02	2.02
2.0300000000000002	2.0300000000000002
2.04	2.04
2.05	2.05
2.06	2.06
2.07	2.07
2.08	2.08
2.09	2.09
2.1	2.1
2.11	2.11
2.12	2.12
2.13	2.13
2.14	2.14
2.15	2.15
2.16	2.16
2.17	2.17
2.18	2.18
2.19	2.19
2.2	2.2
2.21	2.21
2.22	2.22
2.23	2.23
2.24	2.24
2.25	2.25
2.2600000000000002	2.2600000000000002
2.27	2.27
2.2800000000000002	2.2800000000000002
2.29	2.29
2.3000000000000003	2.3000000000000003
2.31	2.31
2.32	2.32
2.33	2.33
2.34	2.34
2.35	2.35
2.36	2.36
2.37	2.37
2.38	2.38
2.39	2.39
2.4	2.4
2.41	2.41
2.42	2.42
2.43	2.43
2.44	2.44
2.45	2.45
2.46	2.46
2.47	2.47
2.48	2.48
2.49	2.49
2.5	2.5
2.5100000000000002	2.5100000000000002
2.52	2.52
2.5300000000000002	2.5300000000000002
2.54	2.54
2.5500000000000003	2.5500000000000003
2.56	2.56
2.57	2.57
2.58	2.58
2.59	2.59
2.6	2.6
2.61	2.61
2.62	2.62
2.63	2.63
2.64	2.64
2.65	2.65
2.66	2.66
2.67	2.67
2.68	2.68
2.69	2.69
2.7	2.7
2.71	2.71
2.72	2.72
2.73	2.73
2.74	2.74
2.75	2.75
2.7600000000000002	2.7600000000000002
2.77	2.77
2.7800000000000002	2.7800000000000002
2.79	2.79
2.8000000000000003	2.8000000000000003
2.81	2.81
2.82	2.82
2.83	2.83
2.84	2.84
2.85	2.85
2.86	2.86
2.87	2.87
2.88	2.88
2.89	2.89
2.9	2.9
2.91	2.91
2.92	2.92
2.93	2.93
2.94	2.94
2.95	2.95
2.96	2.96
2.97	2.97
2.98	2.98
2.99	2.99
3.	3.
3.0100000000000002	3.0100000000000002
3.02	3.02
3.0300000000000002	3.0300000000000002
3.04	3.04
3.0500000000000003	3.0500000000000003
3.06	3.06
3.0700000000000003	3.0700000000000003
3.08	3.08
3.09	3.09
3.1	3.1
3.11	3.11
3.12	3.12
3.13	3.13
3.14	3.14
3.15	3.15
3.16	3.16
3.17	3.17
3.18	3.18
3.19	3.19
3.2	3.2
3.21	3.21
3.22	3.22
3.23	3.23
3.24	3.24
3.25	3.25
3.2600000000000002	3.2600000000000002
3.27	3.27
3.2800000000000002	3.2800000000000002
3.29	3.29
3.3000000000000003	3.3000000000000003
3.31	3.31
3.3200000000000003	3.3200000000000003
3.33	3.33
3.34	3.34
3.35	3.35
3.36	3.36
3.37	3.37
3.38	3.38
3.39	3.39
3.4	3.4
3.41	3.41
3.42	3.42
3.43	3.43
3.44	3.44
3.45	3.45
3.46	3.46
3.47	3.47
3.48	3.48
3.49	3.49
3.5	3.5
3.5100000000000002	3.5100000000000002
3.52	3.52
3.5300000000000002	3.5300000000000002
3.54	3.54
3.5500000000000003	3.5500000000000003
3.56	3.56
3.5700000000000003	3.5700000000000003
3.58	3.58
3.59	3.59
3.6	3.6
3.61	3.61
3.62	3.62
3.63	3.63
3.64	3.64
3.65	3.65
3.66	3.66
3.67	3.67
3.68	3.68
3.69	3.69
3.7	3.7
3.71	3.71
3.72	3.72
3.73	3.73
3.74	3.74
3.75	3.75
3.7600000000000002	3.7600000000000002
3.77	3.77
3.7800000000000002	3.7800000000000002
3.79	3.79
3.8000000000000003	3.8000000000000003
3.81	3.81
3.8200000000000003	3.8200000000000003
3.83	3.83
3.84	3.84
3.85	3.85
3.86	3.86
3.87	3.87
3.88	3.88
3.89	3.89
3.9	3.9
3.91	3.91
3.92	3.92
3.93	3.93
3.94	3.94
3.95	3.95
3.96	3.96
3.97	3.97
3.98	3.98
3.99	3.99
4.	4.
4.01	4.01
4.0200000000000005	4.0200000000000005
4.03	4.03
4.04	4.04
4.05	4.05
4.0600000000000005	4.0600000000000005
4.07	4.07
4.08	4.08
4.09	4.09
4.1	4.1
4.11	4.11
4.12	4.113544886258172
4.13	4.113544974907336
4.14	4.1135450635565
4.15	4.113545152205663
4.16	4.113545240854827
4.17	4.1135453295039905
4.18	4.113545418153154
4.19	4.113545506802319
4.2	4.113545595451482
4.21	4.113545684100646
4.22	4.113545772749809
4.23	4.113545861398974
4.24	4.113545950048137
4.25	4.113546038697301
4.26	4.113546127346464
4.2700000000000005	4.113546215995628
4.28	4.1135463046447915
4.29	4.113546393293955
4.3	4.11354648194312
4.3100000000000005	4.113546570592283
4.32	4.113546659241447
4.33	4.11354674789061
4.34	4.113546836539774
4.3500000000000005	4.113546925188938
4.36	4.113547013838102
4.37	4.113547102487265
4.38	4.113547191136429
4.39	4.1135472797855925
4.4	4.113547368434756
4.41	4.11354745708392
4.42	4.113547545733084
4.43	4.113547634382248
4.44	4.113547723031411
4.45	4.113547811680575
4.46	4.113547900329738
4.47	4.113547988978903
4.48	4.113548077628066
4.49	4.11354816627723
4.5	4.1135482549263935
4.51	4.113548343575557
4.5200000000000005	4.1135484322247216
4.53	4.113548520873885
4.54	4.113548609523049
4.55	4.113548698172212
4.5600000000000005	4.113548786821376
4.57	4.113548875470539
4.58	4.113548964119703
4.59	4.113549052768867
4.6000000000000005	4.113549141418031
4.61	4.1135492300671945
4.62	4.113549318716358
4.63	4.113549407365522
4.64	4.113549496014686
4.65	4.11354958466385
4.66	4.113549673313013
4.67	4.113549761962177
4.68	4.11354985061134
4.69	4.113549939260504
4.7	4.1135500279096675
4.71	4.113550116558832
4.72	4.1135502052079955
4.73	4.113550293857159
4.74	4.113550382506323
4.75	4.113550471155486
4.76	4.113550559804651
4.7700000000000005	4.113550648453814
4.78	4.113550737102978
4.79	4.113550825752141
4.8	4.113550914401305
4.8100000000000005	4.113551003050469
4.82	4.113551091699633
4.83	4.1135511803487965
4.84	4.11355126899796
4.8500000000000005	4.113551357647124
4.86	4.113551446296287
4.87	4.113551534945451
4.88	4.113551623594615
4.89	4.113551712243779
4.9	4.113551800892942
4.91	4.113551889542106
4.92	4.1135519781912695
4.93	4.113552066840434
4.94	4.1135521554895975
4.95	4.113552244138761
4.96	4.113552332787925
4.97	4.113552421437088
4.98	4.113552510086252
4.99	4.113552598735415
5.	4.11355268738458
5.01	4.121779792759349
5.0200000000000005	4.130006898134118
5.03	4.138234003508887
5.04	4.146461108883656
5.05	4.154688214258425
5.0600000000000005	4.1629153196331945
5.07	4.171142425007964
5.08	4.179369530382733
5.09	4.187596635757502
5.1000000000000005	4.195823741132272
5.11	4.204050846507041
5.12	4.212277951881809
5.13	4.220505057256578
5.14	4.228732162631347
5.15	4.236959268006117
5.16	4.245186373380887
5.17	4.253413478755655
5.18	4.261640584130424
5.19	4.269867689505194
5.2	4.278094794879963
5.21	4.286321900254732
5.22	4.294549005629501
5.23	4.30277611100427
5.24	4.3110032163790395
5.25	4.319230321753809
5.26	4.327457427128578
5.2700000000000005	4.335684532503347
5.28	4.343911637878116
5.29	4.352138743252885
5.3	4.360365848627654
5.3100000000000005	4.368592954002424
5.32	4.376820059377193
5.33	4.3850471647519615
5.34	4.393274270126731
5.3500000000000005	4.401501375501501
5.36	4.40972848087627
5.37	4.417955586251039
5.38	4.426182691625807
5.39	4.434409797000576
5.4	4.442636902375346
5.41	4.450864007750115
5.42	4.4590911131248845
5.43	4.467318218499654
5.44	4.475545323874423
5.45	4.483772429249192
5.46	4.491999534623961
5.47	4.50022663999873
5.48	4.508453745373499
5.49	4.516680850748268
5.5	4.524907956123037
5.51	4.5331350614978065
5.5200000000000005	4.5413621668725765
5.53	4.549589272247345
5.54	4.557816377622114
5.55	4.566043482996883
5.5600000000000005	4.574270588371653
5.57	4.582497693746422
5.58	4.590724799121191
5.59	4.5989519044959595
5.6000000000000005	4.6071790098707295
5.61	4.615406115245499
5.62	4.623633220620268
5.63	4.631860325995037
5.64	4.640087431369805
5.65	4.648314536744575
5.66	4.656541642119344
5.67	4.664768747494113
5.68	4.672995852868882
5.69	4.6812229582436515
5.7	4.689450063618421
5.71	4.69767716899319
5.72	4.705904274367959
5.73	4.714131379742729
5.74	4.722358485117497
5.75	4.730585590492266
5.76	4.738812695867035
5.7700000000000005	4.747039801241805
5.78	4.7552669066165745
5.79	4.763494011991344
5.8	4.771721117366112
5.8100000000000005	4.779948222740882
5.82	4.788175328115651
5.83	4.79640243349042
5.84	4.804629538865189
5.8500000000000005	4.812856644239958
5.86	4.821083749614727
5.87	4.8293108549894965
5.88	4.837537960364266
5.89	4.845765065739035
5.9	4.853992171113804
5.91	4.862219276488573
5.92	4.870446381863342
5.93	4.878673487238111
5.94	4.886900592612881
5.95	4.8951276979876495
5.96	4.903354803362419
5.97	4.911581908737188
5.98	4.919809014111958
5.99	4.928036119486727
6.	4.936263224861495
6.01	4.944490330236264
6.0200000000000005	4.952717435611034
6.03	4.960944540985803
6.04	4.969171646360572
6.05	4.9773987517353415
6.0600000000000005	4.985625857110111
6.07	4.99385296248488
6.08	5
6.09	5
6.1000000000000005	5
6.11	5
6.12	5
6.13	5
6.140000000000001	5
6.15	5
6.16	5
6.17	5
6.18	5
6.19	5
6.2	5
6.21	5
6.22	5
6.23	5
6.24	5
6.25	5
6.26	5
6.2700000000000005	5
6.28	5
6.29	5
6.3	5
6.3100000000000005	5
6.32	5
6.33	5
6.34	5
6.3500000000000005	5
6.36	5
6.37	5
6.38	5
6.390000000000001	5
6.4	5
6.41	5
6.42	5
6.43	5
6.44	5
6.45	5
6.46	5
6.47	5
6.48	5
6.49	5
6.5	5
6.51	5
6.5200000000000005	5
6.53	5
6.54	5
6.55	5
6.5600000000000005	5
6.57	5
6.58	5
6.59	5
6.6000000000000005	5
6.61	5
6.62	5
6.63	5
6.640000000000001	5
6.65	5
6.66	5
6.67	5
6.68	5
6.69	5
6.7	5
6.71	5
6.72	5
6.73	5
6.74	5
6.75	5
6.76	5
6.7700000000000005	5
6.78	5
6.79	5
6.8	5
6.8100000000000005	5
6.82	5
6.83	5
6.84	5
6.8500000000000005	5
6.86	5
6.87	5
6.88	5
6.890000000000001	5
6.9	5
6.91	5
6.92	5
6.93	5
6.94	5
6.95	5
6.96	5
6.97	5
6.98	5
6.99	5
7.	5
7.01	5
7.0200000000000005	5
7.03	5
7.04	5
7.05	5
7.0600000000000005	5
7.07	5
7.08	5
7.09	5
7.1000000000000005	5
7.11	5
7.12	5
7.13	5
7.140000000000001	5
7.15	5
7.16	5
7.17	5
7.18	5
7.19	5
7.2	5
7.21	5
7.22	5
7.23	5
7.24	5
7.25	5
7.26	5
7.2700000000000005	5
7.28	5
7.29	5
7.3	5
7.3100000000000005	5
7.32	5
7.33	5
7.34	5
7.3500000000000005	5
7.36	5
7.37	5
7.38	5
7.390000000000001	5
7.4	5
7.41	5
7.42	5
7.43	5
7.44	5
7.45	5
7.46	5
7.47	5
7.48	5
7.49	5
7.5	5
7.51	5
7.5200000000000005	5
7.53	5
7.54	5
7.55	5
7.5600000000000005	5
7.57	5
7.58	5
7.59	5
7.6000000000000005	5
7.61	5
7.62	5
7.63	5
7.640000000000001	5
7.65	5
7.66	5
7.67	5
7.68	5
7.69	5
7.7	5
7.71	5
7.72	5
7.73	5
7.74	5
7.75	5
7.76	5
7.7700000000000005	5
7.78	5
7.79	5
7.8	5
7.8100000000000005	5
7.82	5
7.83	5
7.84	5
7.8500000000000005	5
7.86	5
7.87	5
7.88	5
7.890000000000001	5
7.9	5
7.91	5
7.92	5
7.930000000000001	5
7.94	5
7.95	5
7.96	5
7.97	5
7.98	5
7.99	5
8.	5
8.01	5
8.02	5
8.03	5
8.040000000000001	5
8.05	5
8.06	5
8.07	5
8.08	5
8.09	5
8.1	5
8.11	5
8.120000000000001	5
8.13	5
8.14	5
8.15	5
8.16	5
8.17	5
8.18	5
8.19	5
8.2	5
8.21	5
8.22	5
8.23	5
8.24	5
8.25	5
8.26	5
8.27	5
8.28	5
8.290000000000001	5
8.3	5
8.31	5
8.32	5
8.33	5
8.34	5
8.35	5
8.36	5
8.370000000000001	5
8.38	5
8.39	5
8.4	5
8.41	5
8.42	5
8.43	5
8.44	5
8.45	5
8.46	5
8.47	5
8.48	5
8.49	5
8.5	5
8.51	5
8.52	5
8.53	5
8.540000000000001	5
8.55	5
8.56	5
8.57	5
8.58	5
8.59	5
8.6	5
8.61	5
8.620000000000001	5
8.63	5
8.64	5
8.65	5
8.66	5
8.67	5
8.68	5
8.69	5
8.700000000000001	5
8.71	5
8.72	5
8.73	5
8.74	5
8.75	5
8.76	5
8.77	5
8.78	5
8.790000000000001	5
8.8	5
8.81	5
8.82	5
8.83	5
8.84	5
8.85	5
8.86	5
8.870000000000001	5
8.88	5
8.89	5
8.9	5
8.91	5
8.92	5
8.93	5
8.94	5
8.950000000000001	5
8.96	5
8.97	5
8.98	5
8.99	5
9.	5
9.01	5
9.02	5
9.03	5
9.040000000000001	5
9.05	5
9.06	5
9.07	5
9.08	5
9.09	5
9.1	5
9.11	5
9.120000000000001	5
9.13	5
9.14	5
9.15	5
9.16	5
9.17	5
9.18	5
9.19	5
9.200000000000001	5
9.21	5
9.22	5
9.23	5
9.24	5
9.25	5
9.26	5
9.27	5
9.28	5
9.290000000000001	5
9.3	5
9.31	5
9.32	5
9.33	5
9.34	5
9.35	5
9.36	5
9.370000000000001	5
9.38	5
9.39	5
9.4	5
9.41	5
9.42	5
9.43	5
9.44	5
9.450000000000001	5
9.46	5
9.47	5
9.48	5
9.49	5
9.5	5
9.51	5
9.52	5
9.53	5
9.540000000000001	5
9.55	5
9.56	5
9.57	5
9.58	5
9.59	5
9.6	5
9.61	5
9.620000000000001	5
9.63	5
9.64	5
9.65	5
9.66	5
9.67	5
9.68	5
9.69	5
9.700000000000001	5
9.71	5
9.72	5
9.73	5
9.74	5
9.75	5
9.76	5
9.77	5
9.78	5
9.790000000000001	5
9.8	5
9.81	5
9.82	5
9.83	5
9.84	5
9.85	5
9.86	5
9.870000000000001	5
9.88	5
9.89	5
9.9	5
9.91	5
9.92	5
9.93	5
9.94	5
9.950000000000001	5
9.96	5
9.97	5
9.98	5
9.99	5
10.	5

==> Figure_Data/stoploss/stop3.dat <==
0.	2.8168602989185305
0.01	2.8149685181086648
0.02	2.8130633390949678
0.03	2.8111447276706514
0.04	2.8092126500711276
0.05	2.8072670729778206
0.06	2.8053079635219347
0.07	2.8033352892882095
0.08	2.8013490183186334
0.09	2.7993491191161333
0.1	2.7973355606482313
0.11	2.795308312350671
0.12	2.793267344131018
0.13	2.791212626372219
0.14	2.7891441299361355
0.15	2.7870618261670446
0.16	2.784965686895109
0.17	2.782855684439802
0.18	2.780731791613318
0.19	2.77859398172393
0.2	2.776442228579325
0.21	2.774276506489903
0.22	2.772096790272035
0.23	2.769903055251284
0.24	2.7676952772656067
0.25	2.765473432668497
0.26	2.763237498332105
0.27	2.7609874516503154
0.28	2.7587232705417923
0.29	2.7564449334529812
0.3	2.7541524193610707
0.31	2.7518457077769263
0.32	2.749524778747974
0.33	2.7471896128610482
0.34	2.7448401912452036
0.35000000000000003	2.742476495574482
0.36	2.740098508070641
0.37	2.7377062115058437
0.38	2.7352995892053036
0.39	2.7328786250498904
0.4	2.7304433034786975
0.41000000000000003	2.7279936094915573
0.42	2.725529528651531
0.43	2.7230510470873375
0.44	2.720558151495751
0.45	2.7180508291439547
0.46	2.715529067871848
0.47000000000000003	2.712992856094308
0.48	2.710442182803417
0.49	2.7078770375706323
0.5	2.705297410548926
0.51	2.7027032924748595
0.52	2.700094674670647
0.53	2.6974715490461323
0.54	2.694833908100753
0.55	2.692181744925444
0.56	2.6895150532044987
0.5700000000000001	2.6868338272173826
0.58	2.684138061840501
0.59	2.6814277525489274
0.6	2.6787028954180685
0.61	2.6759634871253
0.62	2.6732095249515466
0.63	2.670441006782815
0.64	2.6676579311116804
0.65	2.6648602970387256
0.66	2.662048104273934
0.67	2.6592213531380318
0.68	2.656380044563783
0.6900000000000001	2.653524180097235
0.7000000000000001	2.650653761898922
0.71	2.647768792745008
0.72	2.644869276028394
0.73	2.6419552157597708
0.74	2.6390266165686165
0.75	2.636083483704158
0.76	2.6331258230362757
0.77	2.630153641056352
0.78	2.627166944878092
0.79	2.6241657422382696
0.8	2.621150041497438
0.81	2.618119851640593
0.8200000000000001	2.6150751822777765
0.8300000000000001	2.6120160436446387
0.84	2.608942446602945
0.85	2.6058544026410404
0.86	2.602751923874249
0.87	2.5996350230452467
0.88	2.59650371352436
0.89	2.5933580093098296
0.9	2.5901979250280247
0.91	2.5870234759335924
0.92	2.5838346779095764
0.93	2.5806315474674704
0.9400000000000001	2.577414101747234
0.9500000000000001	2.57418235851724
0.96	2.5709363361741975
0.97	2.5676760537430017
0.98	2.564401530876548
0.99	2.5611127878554854
1.	2.557809845587932
1.01	2.5544927256091308
1.02	2.5511614500810555
1.03	2.5478160417919775
1.04	2.5444565241559705
1.05	2.54108292121237
1.06	2.537695257625185
1.07	2.5342935586824598
1.08	2.530877850295583
1.09	2.5274481589985487
1.1	2.524004511947171
1.11	2.5205469369182456
1.12	2.517075462308662
1.1300000000000001	2.513590117134475
1.1400000000000001	2.5100909310299127
1.1500000000000001	2.5065779342463483
1.16	2.503051157651216
1.17	2.4995106327268877
1.18	2.49595639156948
1.19	2.492388466887644
1.2	2.488806892001281
1.21	2.4852117008402215
1.22	2.4816029279428546
1.23	2.4779806084547102
1.24	2.474344778126993
1.25	2.4706954733150677
1.26	2.467032730976902
1.27	2.4633565886714535
1.28	2.459667084557025
1.29	2.4559642573895526
1.3	2.452248146520869
1.31	2.4485187918969014
1.32	2.444776234055839
1.33	2.4410205141262433
1.34	2.437251673825121
1.35	2.433469755455946
1.36	2.429674801906637
1.37	2.4258668566474957
1.3800000000000001	2.422045963729094
1.3900000000000001	2.418212167780117
1.4000000000000001	2.4143655140051674
1.41	2.410506048182519
1.42	2.406633816661835
1.43	2.40274886636183
1.44	2.3988512447679056
1.45	2.3949409999297293
1.46	2.391018180458774
1.47	2.387082835525823
1.48	2.3831350148584214
1.49	2.3791747687382947
1.5	2.3752021479987198
1.51	2.371217204021861
1.52	2.367219988736058
1.53	2.363210554613079
1.54	2.359188954665332
1.55	2.355155242443034
1.56	2.3511094720313435
1.57	2.347051698047451
1.58	2.342981975637636
1.59	2.3389003604742737
1.6	2.3348069087528187
1.61	2.330701677188738
1.62	2.3265847230144128
1.6300000000000001	2.322456103975999
1.6400000000000001	2.3183158783302593
1.6500000000000001	2.314164104841343
1.6600000000000001	2.3100008427775465
1.67	2.3058261519080276
1.68	2.3016400924994853
1.69	2.297442725312807
1.7	2.2932341115996784
1.71	2.2890143130991656
1.72	2.2847833920342464
1.73	2.2805414111083304
1.74	2.276288433501728
1.75	2.2720245228680933
1.76	2.2677497433308345
1.77	2.263464159479491
1.78	2.2591678363660783
1.79	2.2548608395014025
1.8	2.250543234851342
1.81	2.2462150888331003
1.82	2.241876468311429
1.83	2.237527440594816
1.84	2.2331680734316492
1.85	2.2287984309699165
1.86	2.2244185898381006
1.87	2.220028615107946
1.8800000000000001	2.2156285762484393
1.8900000000000001	2.211218543148849
1.9000000000000001	2.206798586114722
1.9100000000000001	2.2023687758638486
1.92	2.1979291835222052
1.93	2.1934798806198677
1.94	2.1890209390869018
1.95	2.184552431249223
1.96	2.1800744298244457
1.97	2.17558700791769
1.98	2.1710902390173787
1.99	2.1665841969910034
2.	2.16206895608087
2.0100000000000002	2.1575445908998256
2.02	2.153011176426957
2.0300000000000002	2.1484687880032682
2.04	2.1439175013273464
2.05	2.1393573924509925
2.06	2.1347885377748423
2.07	2.130211014043965
2.08	2.125624898343438
2.09	2.121030268093911
2.1	2.1164272010471428
2.11	2.11181577528153
2.12	2.1071960691976064
2.13	2.1025681615135317
2.14	2.0979321362400087
2.15	2.093288062766082
2.16	2.0886360257056396
2.17	2.083976105001937
2.18	2.0793083808930573
2.19	2.074632933907302
2.2	2.0699498448585714
2.21	2.0652591948417367
2.22	2.0605610652279838
2.23	2.055855537660162
2.24	2.051142694048109
2.25	2.0464226165639685
2.2600000000000002	2.0416953876374966
2.27	2.0369610899513506
2.2800000000000002	2.032219806436379
2.29	2.0274716202668905
2.3000000000000003	2.0227166148559217
2.31	2.0179548738504893
2.32	2.0131864811268363
2.33	2.00841152078567
2.34	2.0036300771473905
2.35	1.9988422347473183
2.36	1.9940480783309031
2.37	1.989247692848936
2.38	1.9844411634527523
2.39	1.979628575489428
2.4	1.9748100144969731
2.41	1.969985566199515
2.42	1.965155316502487
2.43	1.9603193514878026
2.44	1.9554777574090327
2.45	1.9506306206865782
2.46	1.9457780279028383
2.47	1.9409200657973809
2.48	1.9360568212621059
2.49	1.931188381336409
2.5	1.9263148332023512
2.5100000000000002	1.9214362641798142
2.52	1.9165527617216684
2.5300000000000002	1.9116644134089353
2.54	1.9067713069459515
2.5500000000000003	1.9018735301555345
2.56	1.8969711709741497
2.57	1.8920643174470804
2.58	1.8871530577235998
2.59	1.8822374800521435
2.6	1.877317672775489
2.61	1.8723937243259379
2.62	1.8674657232205014
2.63	1.8625337580560883
2.64	1.8575979175047055
2.65	1.852658290308651
2.66	1.8477149652757279
2.67	1.8427680312744517
2.68	1.8378175772292706
2.69	1.8328636921157937
2.7	1.8279064649560197
2.71	1.8229459848135818
2.72	1.817982340788995
2.73	1.8130156220149132
2.74	1.8080459176513974
2.75	1.8030733168811883
2.7600000000000002	1.798097908904994
2.77	1.793119782936784
2.7800000000000002	1.7881390281990968
2.79	1.783155733918352
2.8000000000000003	1.7781699893201808
2.81	1.773181883624766
2.82	1.7681915060421898
2.83	1.7631989457677975
2.84	1.7582042919775733
2.85	1.753207633823531
2.86	1.7482090604291103
2.87	1.7432086608845971
2.88	1.7382065242425497
2.89	1.7332027395132463
2.9	1.728197395660136
2.91	1.7231905815953186
2.92	1.7181823861750318
2.93	1.713172898195152
2.94	1.7081622063867195
2.95	1.7031503994114678
2.96	1.6981375658573874
2.97	1.6931237942342843
2.98	1.6881091729693734
2.99	1.6830937904028858
3.	1.678077734783685
3.0100000000000002	1.6730610942649122
3.02	1.6680439568996461
3.0300000000000002	1.6630264106365804
3.04	1.6580085433157177
3.0500000000000003	1.6529904426640947
3.06	1.6479721962915108
3.0700000000000003	1.642953891686288
3.08	1.6379356162110499
3.09	1.6329174570985143
3.1	1.6278995014473163
3.11	1.6228818362178454
3.12	1.6178645482281069
3.13	1.6128477241496035
3.14	1.607831450503242
3.15	1.602815813655258
3.16	1.597800899813165
3.17	1.59278679502173
3.18	1.5877735851589634
3.19	1.5827613559321398
3.2	1.577750192873838
3.21	1.572740181338011
3.22	1.5677314064960677
3.23	1.562723953332993
3.24	1.5577179066434825
3.25	1.5527133510281061
3.2600000000000002	1.5477103708894953
3.27	1.5427090504285543
3.2800000000000002	1.5377094736407022
3.29	1.5327117243121307
3.3000000000000003	1.5277158860160975
3.31	1.5227220421092411
3.3200000000000003	1.5177302757279203
3.33	1.5127406697845824
3.34	1.5077533069641598
3.35	1.5027682697204878
3.36	1.4977856402727554
3.37	1.4928055006019791
3.38	1.4878279324475054
3.39	1.482853017303541
3.4	1.4778808364157126
3.41	1.4729114707776478
3.42	1.4679450011275945
3.43	1.4629815079450574
3.44	1.458021071447473
3.45	1.453063771586904
3.46	1.4481096880467703
3.47	1.4431589002386034
3.48	1.4382114872988319
3.49	1.4332675280855962
3.5	1.4283271011755934
3.5100000000000002	1.4233902848609454
3.52	1.4184571571461089
3.5300000000000002	1.4135277957448023
3.54	1.408602278076969
3.5500000000000003	1.4036806812657712
3.56	1.398763082134609
3.5700000000000003	1.393849557204176
3.58	1.3889401826895382
3.59	1.3840350344972516
3.6	1.3791341882225003
3.61	1.374237719146274
3.62	1.3693457022325723
3.63	1.3644582121256392
3.64	1.3595753231472296
3.65	1.354697109293909
3.66	1.349823644234379
3.67	1.344955001306837
3.68	1.3400912535163712
3.69	1.3352324735323766
3.7	1.3303787336860136
3.71	1.3255301059676896
3.72	1.3206866620245783
3.73	1.3158484731581659
3.74	1.3110156103218313
3.75	1.3061881441184584
3.7600000000000002	1.3013661447980758
3.77	1.2965496822555385
3.7800000000000002	1.291738826028227
3.79	1.2869336452937912
3.8000000000000003	1.2821342088679182
3.81	1.2773405852021376
3.8200000000000003	1.2725528423816532
3.83	1.2677710481232105
3.84	1.2629952697729971
3.85	1.2582255743045692
3.86	1.2534620283168207
3.87	1.2487046980319698
3.88	1.2439536492935945
3.89	1.2392089475646852
3.9	1.2344706579257396
3.91	1.2297388450728846
3.92	1.225013573316032
3.93	1.2202949065770672
3.94	1.2155829083880676
3.95	1.2108776418895546
3.96	1.2061791698287785
3.97	1.2014875545580355
3.98	1.1968028580330128
3.99	1.192125141811172
4.	1.187454467050161
4.01	1.1827908945062555
4.0200000000000005	1.1781344845328399
4.03	1.173485297078913
4.04	1.168843391687626
4.05	1.1642088274948608
4.0600000000000005	1.1595816632278277
4.07	1.1549619572037062
4.08	1.1503497673283067
4.09	1.1457451510947778
4.1	1.1411481655823283
4.11	1.1365588674549978
4.12	1.1319773129604445
4.13	1.1274035579287744
4.14	1.1228376577713974
4.15	1.1182796674799151
4.16	1.113729641625042
4.17	1.109187634355553
4.18	1.1046536993972706
4.19	1.1001278900520735
4.2	1.095610259196942
4.21	1.091100859283035
4.22	1.0865997423347946
4.23	1.0821069599490796
4.24	1.0776225632943401
4.25	1.073146603109809
4.26	1.0686791297047327
4.2700000000000005	1.0642201929576303
4.28	1.0597698423155824
4.29	1.0553281267935504
4.3	1.0508950949737264
4.3100000000000005	1.0464707950049108
4.32	1.0420552746019265
4.33	1.0376485810450513
4.34	1.0332507611794917
4.3500000000000005	1.0288618614148801
4.36	1.0244819277248027
4.37	1.0201110056463545
4.38	1.0157491402797298
4.39	1.0113963762878353
4.4	1.0070527578959338
4.41	1.0027183288913217
4.42	0.9983931326230241
4.43	0.9940772120015343
4.44	0.9897706094985649
4.45	0.9854733671468413
4.46	0.9811855265399144
4.47	0.9769071288320056
4.48	0.972638214737877
4.49	0.968378824532735
4.5	0.9641289980521536
4.51	0.9598887746920296
4.5200000000000005	0.9556581934085686
4.53	0.9514372927182886
4.54	0.9472261106980624
4.55	0.9430246849851767
4.5600000000000005	0.9388330527774253
4.57	0.9346512508332235
4.58	0.930479315471754
4.59	0.9263172825731353
4.6000000000000005	0.9221651875786167
4.61	0.9180230654908033
4.62	0.9138909508738999
4.63	0.9097688778539877
4.64	0.9056568801193218
4.65	0.9015549909206555
4.66	0.897463243071592
4.67	0.8933816689489549
4.68	0.8893103004931926
4.69	0.8852491692087997
4.7	0.8811983061647659
4.71	0.8771577419950504
4.72	0.8731275068990785
4.73	0.8691076306422628
4.74	0.8650981425565492
4.75	0.8610990715409873
4.76	0.857110446062317
4.7700000000000005	0.8531322941555932
4.78	0.8491646434248163
4.79	0.8452075210435998
4.8	0.8412609537558516
4.8100000000000005	0.8373249678764855
4.82	0.8333995892921443
4.83	0.8294848434619584
4.84	0.8255807554183175
4.8500000000000005	0.8216873497676633
4.86	0.8178046506913137
4.87	0.813932681946295
4.88	0.8100714668662082
4.89	0.8062210283621061
4.9	0.8023813889233983
4.91	0.7985525706187756
4.92	0.794734595097149
4.93	0.7909274835886206
4.94	0.7871312569054616
4.95	0.7833459354431218
4.96	0.7795715391812504
4.97	0.7758080876847421
4.98	0.7720556001047989
4.99	0.7683140951800125
5.	0.764583591237468
5.01	0.7608641061938607
5.0200000000000005	0.7571556575566392
5.03	0.7534582624251582
5.04	0.749771937491859
5.05	0.7460966990434583
5.0600000000000005	0.742432562962165
5.07	0.7387795447269059
5.08	0.7351376594145721
5.09	0.731506921701287
5.1000000000000005	0.7278873458636814
5.11	0.724278945780198
5.12	0.7206817349323997
5.13	0.7170957264063067
5.14	0.7135209328937384
5.15	0.7099573666936809
5.16	0.7064050397136653
5.17	0.7028639634711604
5.18	0.6993341490949877
5.19	0.6958156073267423
5.2	0.6923083485222382
5.21	0.6888123826529603
5.22	0.6853277193075398
5.23	0.681854367693232
5.24	0.6783923366374233
5.25	0.6749416345891401
5.26	0.6715022694067978
5.2700000000000005	0.6680742492180516
5.28	0.6646575811290527
5.29	0.6612522720908016
5.3	0.6578583286837105
5.3100000000000005	0.6544757571191987
5.32	0.6511045632412988
5.33	0.6477447525282736
5.34	0.6443963300942531
5.3500000000000005	0.6410593006908705
5.36	0.6377336687089248
5.37	0.6344194381800429
5.38	0.6311166127783611
5.39	0.6278251958222143
5.4	0.6245451902758369
5.41	0.6212765987510768
5.42	0.6180194235091149
5.43	0.6147736664622032
5.44	0.6115393291754037
5.45	0.6083164128683473
5.46	0.6051049184169935
5.47	0.6019048463554088
5.48	0.5987161968775454
5.49	0.5955389698390376
5.5	0.5923731647590036
5.51	0.5892187808218536
5.5200000000000005	0.5860758168791145
5.53	0.582944271451254
5.54	0.5798241427295213
5.55	0.5767154285777896
5.5600000000000005	0.5736181265344121
5.57	0.5705322338140824
5.58	0.567457747309702
5.59	0.5643946635942603
5.6000000000000005	0.5613429789227148
5.61	0.5583026892338872
5.62	0.5552737901523547
5.63	0.5522562769903621
5.64	0.5492501447497286
5.65	0.5462553881237675
5.66	0.5432720014992115
5.67	0.5402999789581393
5.68	0.5373393142799178
5.69	0.5343900009431378
5.7	0.5314520321275666
5.71	0.5285254007160973
5.72	0.5256100992967097
5.73	0.5227061201644306
5.74	0.5198134553233048
5.75	0.5169320964883651
5.76	0.5140620350876106
5.7700000000000005	0.5112032622639892
5.78	0.50835576887738
5.79	0.5055195455065871
5.8	0.5026945824513295
5.8100000000000005	0.4998808697342404
5.82	0.49707839710286666
5.83	0.49428715403167295
5.84	0.4915071297240487
5.8500000000000005	0.48873831311431815
5.86	0.4859806928697546
5.87	0.48323425739259224
5.88	0.4804989948220483
5.89	0.4777748930363412
5.9	0.4750619396547136
5.91	0.4723601220394566
5.92	0.469669427297937
5.93	0.46698984228462437
5.94	0.46432135360312154
5.95	0.4616639476081959
5.96	0.4590176104078102
5.97	0.45638232786515903
5.98	0.4537580856006993
5.99	0.45114214265132313
6.	0.44854266318671987
6.01	0.4459514530827574
6.0200000000000005	0.4433712233521739
6.03	0.4408019584322876
6.04	0.43824364252989917
6.05	0.4356962596233273
6.0600000000000005	0.43315979346444805
6.07	0.4306342275807279
6.08	0.42811954527726226
6.09	0.4256157296388089
6.1000000000000005	0.42312276353182293
6.11	0.42064062960649035
6.12	0.41816931029875903
6.13	0.4157087878323729
6.140000000000001	0.413259044220898
6.15	0.410820061269754
6.16	0.4083918205782387
6.17	0.40597430354155456
6.18	0.40356749135283154
6.19	0.4011713650051477
6.2	0.3987859052935495
6.21	0.3964110928170666
6.22	0.39404690798072955
6.23	0.3916933309975782
6.24	0.3893503418906745
6.25	0.38701792049510664
6.26	0.3846960464599943
6.2700000000000005	0.38238469925048935
6.28	0.3800838581497731
6.29	0.37779350226105207
6.3	0.37551361050954735
6.3100000000000005	0.3732441616444854
6.32	0.37098513424107876
6.33	0.3687365067025105
6.34	0.3664982572619079
6.3500000000000005	0.3642703639843178
6.36	0.36205280476867474
6.37	0.3598455573497651
6.38	0.3576485993001904
6.390000000000001	0.35546190803232014
6.4	0.3532854608002481
6.41	0.35111923470173584
6.42	0.3489632066801592
6.43	0.34681735352644355
6.44	0.34468165188099964
6.45	0.34255607823565104
6.46	0.3404406089355568
6.47	0.33833522018113255
6.48	0.33623988802996085
6.49	0.3341545883987013
6.5	0.3320792970649917
6.51	0.33001398966934653
6.5200000000000005	0.32795864171704675
6.53	0.3259132285800284
6.54	0.32387772549876
6.55	0.3218521075841182
6.5600000000000005	0.31983634981925735
6.57	0.3178304270614694
6.58	0.31583431404404355
6.59	0.31384798537811326
6.6000000000000005	0.3118714155545029
6.61	0.30990457894556445
6.62	0.3079474498070079
6.63	0.30600000227972896
6.640000000000001	0.30406221039162357
6.65	0.3021340480594034
6.66	0.300215489090398
6.67	0.2983065071843551
6.68	0.29640707593523025
6.69	0.2945171688329733
6.7	0.2926367592653049
6.71	0.29076582051948613
6.72	0.28890432578408476
6.73	0.28705224815072816
6.74	0.2852095606158551
6.75	0.28337623608245505
6.76	0.28155224736180534
6.7700000000000005	0.2797375671751952
6.78	0.27793216815564753
6.79	0.2761360228496295
6.8	0.2743491037187572
6.8100000000000005	0.272571383141493
6.82	0.2708028334148332
6.83	0.2690434267559904
6.84	0.26729313530406607
6.8500000000000005	0.2655519311217167
6.86	0.26381978619681135
6.87	0.2620966724440801
6.88	0.26038256170675755
6.890000000000001	0.2586774257582145
6.9	0.25698123630358494
6.91	0.2552939649813815
6.92	0.25361558336510664
6.93	0.2519460629648514
6.94	0.25028537522888916
6.95	0.2486334915452592
6.96	0.24699038324334263
6.97	0.24535602159542966
6.98	0.2437303778182786
6.99	0.24211342307466643
7.	0.24050512847492952
7.01	0.23890546507849902
7.0200000000000005	0.23731440389542313
7.03	0.23573191588788517
7.04	0.23415797197170948
7.05	0.232592543017861
7.0600000000000005	0.231035599853935
7.07	0.2294871132656377
7.08	0.22794705399825965
7.09	0.22641539275813807
7.1000000000000005	0.22489210021411285
7.11	0.2233771469989711
7.12	0.22187050371088513
7.13	0.22037214091484006
7.140000000000001	0.21888202914405236
7.15	0.21740013890138105
7.16	0.2159264406607274
7.17	0.2144609048684285
7.18	0.21300350194463893
7.19	0.21155420228470595
7.2	0.21011297626053338
7.21	0.20867979422193786
7.22	0.20725462649799592
7.23	0.20583744339838098
7.24	0.2044282152146926
7.25	0.2030269122217743
7.26	0.2016335046790258
7.2700000000000005	0.20024796283170193
7.28	0.1988702569122062
7.29	0.19750035714137218
7.3	0.19613823372973732
7.3100000000000005	0.19478385687880717
7.32	0.19343719678231042
7.33	0.1920982236274441
7.34	0.19076690759611067
7.3500000000000005	0.18944321886614524
7.36	0.18812712761253284
7.37	0.1868186040086182
7.38	0.18551761822730428
7.390000000000001	0.1842241404422431
7.4	0.18293814082901663
7.41	0.18165958956630826
7.42	0.1803884568370652
7.43	0.17912471282965226
7.44	0.17786832773899486
7.45	0.17661927176771458
7.46	0.17537751512725366
7.47	0.17414302803899223
7.48	0.17291578073535413
7.49	0.17169574346090527
7.5	0.17048288647344162
7.51	0.16927718004506898
7.5200000000000005	0.16807859446327195
7.53	0.16688710003197577
7.54	0.16570266707259698
7.55	0.16452526592508632
7.5600000000000005	0.16335486694896117
7.57	0.16219144052433027
7.58	0.16103495705290788
7.59	0.1598853869590197
7.6000000000000005	0.1587427006905992
7.61	0.15760686872017454
7.62	0.15647786154584767
7.63	0.15535564969226254
7.640000000000001	0.15424020371156522
7.65	0.15313149418435498
7.66	0.152029491720626
7.67	0.15093416696069994
7.68	0.14984549057615024
7.69	0.14876343327071576
7.7	0.14768796578120755
7.71	0.14661905887840468
7.72	0.14555668336794259
7.73	0.14450081009119145
7.74	0.14345140992612618
7.75	0.14240845378818764
7.76	0.1413719126311339
7.7700000000000005	0.1403417574478844
7.78	0.1393179592713533
7.79	0.1383004891752761
7.8	0.1372893182750251
7.8100000000000005	0.13628441772841854
7.82	0.13528575873651874
7.83	0.13429331254442323
7.84	0.13330705044204613
7.8500000000000005	0.13232694376489135
7.86	0.13135296389481688
7.87	0.1303850822607907
7.88	0.12942327033963788
7.890000000000001	0.12846749965677892
7.9	0.12751774178696007
7.91	0.12657396835497486
7.92	0.12563615103637674
7.930000000000001	0.12470426155818404
7.94	0.12377827169957561
7.95	0.12286351162604436
7.96	0.12194387822274948
7.97	0.12103541842984074
7.98	0.12013274590846806
7.99	0.11923583270876227
8.	0.11834465093701586
8.01	0.11745917275632096
8.02	0.1165793703871988
8.03	0.11570521610822115
8.040000000000001	0.11483668225662402
8.05	0.11397374122891261
8.06	0.11311636548145818
8.07	0.11226452753108779
8.08	0.11141819995566507
8.09	0.11057735539466342
8.1	0.1097419665497311
8.11	0.10891200618524893
8.120000000000001	0.10808744712887908
8.13	0.1072682622721077
8.14	0.1064544245707775
8.15	0.10564590704561456
8.16	0.10484268278274686
8.17	0.10404472493421414
8.18	0.10325200671847151
8.19	0.10246450142088454
8.2	0.10168218239421722
8.21	0.1009050230591118
8.22	0.10013299690456205
8.23	0.09936607748837811
8.24	0.09860423843764453
8.25	0.09784745344917054
8.26	0.09709569628993317
8.27	0.0963489407975131
8.28	0.09560716088052282
8.290000000000001	0.09487033051902825
8.3	0.09413842376496262
8.31	0.09341141474253287
8.32	0.09268927764862016
8.33	0.09197198675317182
8.34	0.09125951639958733
8.35	0.09055184100509665
8.36	0.089848935061132
8.370000000000001	0.08915077313369238
8.38	0.08845732986370165
8.39	0.08776857996735894
8.4	0.08708449823648307
8.41	0.0864050595388502
8.42	0.08573023881852374
8.43	0.08506001109617903
8.44	0.08439435146941998
8.45	0.08373323511309025
8.46	0.08307663727957688
8.47	0.08242453329910832
8.48	0.08177689858004536
8.49	0.08113370860916554
8.5	0.08049493895194172
8.51	0.07986056525281383
8.52	0.07923056323545458
8.53	0.07860490870302826
8.540000000000001	0.07798357753844447
8.55	0.07736654570460454
8.56	0.07675378924464228
8.57	0.07614528428215869
8.58	0.07554100702145031
8.59	0.07494093374773188
8.6	0.0743450408273527
8.61	0.07375330470800728
8.620000000000001	0.07316570191893981
8.63	0.07258220907114335
8.64	0.0720028028575523
8.65	0.07142746005322977
8.66	0.07085615751554937
8.67	0.0702888721843703
8.68	0.06972558108220824
8.69	0.06916626131439907
8.700000000000001	0.06861089006925845
8.71	0.06805944461823507
8.72	0.0675119023160579
8.73	0.06696824060087982
8.74	0.06642843699441377
8.75	0.06589246910206499
8.76	0.06536031461305714
8.77	0.0648319513005536
8.78	0.06430735702177331
8.790000000000001	0.06378650971810151
8.8	0.0632693874151952
8.81	0.06275596822308373
8.82	0.062246230336264224
8.83	0.06174015203379173
8.84	0.06123771167936489
8.85	0.06073888772140617
8.86	0.060243658693137525
8.870000000000001	0.059752003212651
8.88	0.05926389998297492
8.89	0.058779327792134545
8.9	0.05829826551320863
8.91	0.05782069210438143
8.92	0.05734658660898916
8.93	0.05687592815556296
8.94	0.05640869595786643
8.950000000000001	0.055944869314929056
8.96	0.0554844276110753
8.97	0.05502735031594844
8.98	0.05457361698453124
8.99	0.054123207257161146
9.	0.053676100859541866
9.01	0.05323227760275017
9.02	0.05279171738323905
9.03	0.05235440018283586
9.040000000000001	0.05192030606873727
9.05	0.05148941519349911
9.06	0.051061707795023024
9.07	0.05063716419653839
9.08	0.05021576480658063
9.09	0.049797490118965525
9.1	0.0493823207127594
9.11	0.0489702372522457
9.120000000000001	0.048561220486887484
9.13	0.04815525125128631
9.14	0.047752310465137296
9.15	0.04735237913318018
9.16	0.046955438345147454
9.17	0.0465614692757077
9.18	0.04617045318440663
9.19	0.04578237141560332
9.200000000000001	0.04539720539840383
9.21	0.045014936646590994
9.22	0.044635546758550394
9.23	0.04425901741719374
9.24	0.04388533038987805
9.25	0.04351446752832206
9.26	0.043146410768518946
9.27	0.04278114213064617
9.28	0.04241864371897155
9.290000000000001	0.0420588977217568
9.3	0.041701886411157255
9.31	0.04134759214311915
9.32	0.04099599735727323
9.33	0.04064708457682554
9.34	0.04030083640844536
9.35	0.03995723554214998
9.36	0.039616264751186535
9.370000000000001	0.03927790689191103
9.38	0.03894214490366453
9.39	0.03860896180864636
9.4	0.0382783407117846
9.41	0.03795026480060397
9.42	0.03762471734509061
9.43	0.03730168169755477
9.44	0.03698114129249009
9.450000000000001	0.03666307964643092
9.46	0.03634748035780683
9.47	0.036034327106794224
9.48	0.0357236036551662
9.49	0.03541529384613907
9.5	0.0351093816042171
9.51	0.03480585093503451
9.52	0.03450468592519516
9.53	0.034205870742109776
9.540000000000001	0.033909389633831194
9.55	0.03361522692888685
9.56	0.033323367036109525
9.57	0.03303379444446539
9.58	0.032746493722880285
9.59	0.03246144952006348
9.6	0.032178646564329616
9.61	0.03189806966341839
9.620000000000001	0.03161970370431222
9.63	0.03134353365305187
9.64	0.03106954455455019
9.65	0.03079772153240357
9.66	0.030528049788702095
9.67	0.03026051460383687
9.68	0.029995101336306514
9.69	0.029731795422520885
9.700000000000001	0.0294705823766037
9.71	0.02921144779019283
9.72	0.028954377332239323
9.73	0.028699356748804323
9.74	0.028446371862854442
9.75	0.028195408574055583
9.76	0.027946452858564882
9.77	0.027699490768821326
9.78	0.027454508433334454
9.790000000000001	0.027211492056471956
9.8	0.026970427918245197
9.81	0.02673130237409383
9.82	0.02649410185466847
9.83	0.026258812865612206
9.84	0.0260254219873406
9.85	0.025793915874820342
9.86	0.025564281257346482
9.870000000000001	0.02533650493831844
9.88	0.02511057379501463
9.89	0.024886474778365832
9.9	0.024664194912727273
9.91	0.024443721295649673
9.92	0.024225041097648725
9.93	0.024008141561973888
9.94	0.02379301000437553
9.950000000000001	0.023579633812871384
9.96	0.023368000447511576
9.97	0.02315809744014284
9.98	0.022949912394171525
9.99	0.02274343298432557
10.	0.022538646956415668

==> Figure_Data/stoploss/stop4.dat <==
0.	3
0.01	3
0.02	3
0.03	3
0.04	3
0.05	3
0.06	3
0.07	3
0.08	3
0.09	3
0.1	3
0.11	3
0.12	3
0.13	3
0.14	3
0.15	3
0.16	3
0.17	3
0.18	3
0.19	3
0.2	3
0.21	3
0.22	3
0.23	3
0.24	3
0.25	3
0.26	3
0.27	3
0.28	3
0.29	3
0.3	3
0.31	3
0.32	3
0.33	3
0.34	3
0.35000000000000003	3
0.36	3
0.37	3
0.38	3
0.39	3
0.4	3
0.41000000000000003	3
0.42	3
0.43	3
0.44	3
0.45	3
0.46	3
0.47000000000000003	3
0.48	3
0.49	3
0.5	3
0.51	3
0.52	3
0.53	3
0.54	3
0.55	3
0.56	3
0.5700000000000001	3
0.58	3
0.59	3
0.6	3
0.61	3
0.62	3
0.63	3
0.64	3
0.65	3
0.66	3
0.67	3
0.68	3
0.6900000000000001	3
0.7000000000000001	3
0.71	3
0.72	3
0.73	3
0.74	3
0.75	3
0.76	3
0.77	3
0.78	3
0.79	3
0.8	3
0.81	3
0.8200000000000001	3
0.8300000000000001	3
0.84	3
0.85	3
0.86	3
0.87	3
0.88	3
0.89	3
0.9	3
0.91	3
0.92	3
0.93	3
0.9400000000000001	3
0.9500000000000001	3
0.96	3
0.97	3
0.98	3
0.99	3
1.	3
1.01	3
1.02	3
1.03	3
1.04	3
1.05	3
1.06	3
1.07	3
1.08	3
1.09	3
1.1	3
1.11	3
1.12	2.995299674459834
1.1300000000000001	2.9880471972692515
1.1400000000000001	2.980829756200362
1.1500000000000001	2.973647097979997
1.16	2.9664989717703074
1.17	2.9593851291395614
1.18	2.952305324033365
1.19	2.9452593127462907
1.2	2.9382468538939155
1.21	2.9312677083852585
1.22	2.924321639395599
1.23	2.9174084123396966
1.24	2.9105277948453794
1.25	2.903679556727506
1.26	2.8968634699622986
1.27	2.8900793086620338
1.28	2.8833268490500874
1.29	2.876605869436332
1.3	2.869916150192874
1.31	2.863257473730127
1.32	2.8566296244732268
1.33	2.85003238883876
1.34	2.843465555211825
1.35	2.8369289139234057
1.36	2.8304222572280517
1.37	2.8239453792818754
1.3800000000000001	2.817498076120842
1.3900000000000001	2.8110801456393566
1.4000000000000001	2.8046913875691515
1.41	2.7983316034584487
1.42	2.7920005966514148
1.43	2.7856981722678884
1.44	2.7794241371833865
1.45	2.773178300009376
1.46	2.766960471073815
1.47	2.7607704624019482
1.48	2.7546080876973655
1.49	2.748473162323316
1.5	2.742365503284262
1.51	2.736284929207688
1.52	2.7302312603261427
1.53	2.7242043184595257
1.54	2.7182039269976093
1.55	2.7122299108827774
1.56	2.7062820965930103
1.57	2.7003603121250803
1.58	2.6944643869779714
1.59	2.6885941521365146
1.6	2.6827494400552374
1.61	2.676930084642426
1.62	2.6711359212443884
1.6300000000000001	2.665366786629928
1.6400000000000001	2.6596225189750125
1.6500000000000001	2.6539029578476443
1.6600000000000001	2.648207944192927
1.67	2.642537320318315
1.68	2.6368909298790646
1.69	2.631268617863862
1.7	2.625670230580639
1.71	2.6200956156425685
1.72	2.6145446219542348
1.73	2.6090170996979865
1.74	2.603512900320457
1.75	2.5980318765192543
1.76	2.592573882229822
1.77	2.587138772612462
1.78	2.5817264040395256
1.79	2.576336634082761
1.8	2.5709693215008156
1.81	2.565624326226904
1.82	2.560301509356618
1.83	2.5550007331358984
1.84	2.549721860949149
1.85	2.5444647573074994
1.86	2.5392292878372142
1.87	2.534015319268245
1.8800000000000001	2.5288227194229194
1.8900000000000001	2.523651357204772
1.9000000000000001	2.5185011025875155
1.9100000000000001	2.513371826604138
1.92	2.50826340133614
1.93	2.503175699902901
1.94	2.4981085964511727
1.95	2.4930619661447038
1.96	2.488035685153987
1.97	2.48302963064613
1.98	2.4780436807748503
1.99	2.4730777146705907
2.	2.4681316124307484
2.0100000000000002	2.4681316124307475
2.02	2.4681316124307475
2.0300000000000002	2.4681316124307475
2.04	2.4681316124307475
2.05	2.4681316124307475
2.06	2.4681316124307475
2.07	2.4681316124307475
2.08	2.4681316124307475
2.09	2.4681316124307475
2.1	2.4681316124307475
2.11	2.4681316124307475
2.12	2.4681316124307475
2.13	2.4681316124307475
2.14	2.4681316124307475
2.15	2.4681316124307475
2.16	2.4681316124307475
2.17	2.4681316124307475
2.18	2.4681316124307475
2.19	2.4681316124307475
2.2	2.4681316124307475
2.21	2.4681316124307475
2.22	2.4681316124307475
2.23	2.4681316124307475
2.24	2.4681316124307475
2.25	2.4681316124307475
2.2600000000000002	2.4681316124307475
2.27	2.4681316124307475
2.2800000000000002	2.4681316124307475
2.29	2.4681316124307475
2.3000000000000003	2.4681316124307475
2.31	2.4681316124307475
2.32	2.4681316124307475
2.33	2.4681316124307475
2.34	2.4681316124307475
2.35	2.4681316124307475
2.36	2.4681316124307475
2.37	2.4681316124307475
2.38	2.4681316124307475
2.39	2.4681316124307475
2.4	2.4681316124307475
2.41	2.4681316124307475
2.42	2.4681316124307475
2.43	2.4681316124307475
2.44	2.4681316124307475
2.45	2.4681316124307475
2.46	2.4681316124307475
2.47	2.4681316124307475
2.48	2.4681316124307475
2.49	2.4681316124307475
2.5	2.4681316124307475
2.5100000000000002	2.4681316124307475
2.52	2.4681316124307475
2.5300000000000002	2.4681316124307475
2.54	2.4681316124307475
2.5500000000000003	2.4681316124307475
2.56	2.4681316124307475
2.57	2.4681316124307475
2.58	2.4681316124307475
2.59	2.4681316124307475
2.6	2.4681316124307475
2.61	2.4681316124307475
2.62	2.4681316124307475
2.63	2.4681316124307475
2.64	2.4681316124307475
2.65	2.4681316124307475
2.66	2.4681316124307475
2.67	2.4681316124307475
2.68	2.4681316124307475
2.69	2.4681316124307475
2.7	2.4681316124307475
2.71	2.4681316124307475
2.72	2.4681316124307475
2.73	2.4681316124307475
2.74	2.4681316124307475
2.75	2.4681316124307475
2.7600000000000002	2.4681316124307475
2.77	2.4681316124307475
2.7800000000000002	2.4681316124307475
2.79	2.4681316124307475
2.8000000000000003	2.4681316124307475
2.81	2.4681316124307475
2.82	2.4681316124307475
2.83	2.4681316124307475
2.84	2.4681316124307475
2.85	2.4681316124307475
2.86	2.4681316124307475
2.87	2.4681316124307475
2.88	2.4681316124307475
2.89	2.4681316124307475
2.9	2.4681316124307475
2.91	2.4681316124307475
2.92	2.4681316124307475
2.93	2.4681316124307475
2.94	2.4681316124307475
2.95	2.4681316124307475
2.96	2.4681316124307475
2.97	2.4681316124307475
2.98	2.4681316124307475
2.99	2.4681316124307475
3.	2.4681316124307475
3.0100000000000002	2.4681316124307475
3.02	2.4681316124307475
3.0300000000000002	2.4681316124307475
3.04	2.4681316124307475
3.0500000000000003	2.4681316124307475
3.06	2.4681316124307475
3.0700000000000003	2.4681316124307475
3.08	2.466051544571099
3.09	2.45782443919633
3.1	2.4495973338215604
3.11	2.4413702284467917
3.12	2.433143123072022
3.13	2.424916017697253
3.14	2.416688912322484
3.15	2.408461806947715
3.16	2.4002347015729457
3.17	2.3920075961981766
3.18	2.383780490823407
3.19	2.3755533854486384
3.2	2.367326280073869
3.21	2.3590991746991
3.22	2.3508720693243306
3.23	2.3426449639495615
3.24	2.3344178585747923
3.25	2.326190753200023
3.2600000000000002	2.317963647825254
3.27	2.309736542450485
3.2800000000000002	2.3015094370757154
3.29	2.2932823317009468
3.3000000000000003	2.285055226326177
3.31	2.276828120951408
3.3200000000000003	2.268601015576639
3.33	2.26037391020187
3.34	2.252146804827101
3.35	2.2439196994523316
3.36	2.2356925940775625
3.37	2.2274654887027934
3.38	2.2192383833280243
3.39	2.211011277953255
3.4	2.202784172578486
3.41	2.1945570672037165
3.42	2.186329961828948
3.43	2.1781028564541782
3.44	2.169875751079409
3.45	2.16164864570464
3.46	2.153421540329871
3.47	2.1451944349551018
3.48	2.1369673295803326
3.49	2.128740224205563
3.5	2.1205131188307944
3.5100000000000002	2.112286013456025
3.52	2.104058908081256
3.5300000000000002	2.0958318027064866
3.54	2.0876046973317175
3.5500000000000003	2.0793775919569484
3.56	2.0711504865821793
3.5700000000000003	2.06292338120741
3.58	2.054696275832641
3.59	2.046469170457872
3.6	2.038242065083103
3.61	2.0300149597083337
3.62	2.021787854333564
3.63	2.0135607489587954
3.64	2.005333643584026
3.65	1.9971065382092568
3.66	1.9888794328344876
3.67	1.9806523274597185
3.68	1.9724252220849494
3.69	1.9641981167101803
3.7	1.9559710113354112
3.71	1.947743905960642
3.72	1.9395168005858725
3.73	1.9312896952111038
3.74	1.9230625898363343
3.75	1.9148354844615652
3.7600000000000002	1.906608379086796
3.77	1.898381273712027
3.7800000000000002	1.8901541683372578
3.79	1.8819270629624887
3.8000000000000003	1.8736999575877191
3.81	1.8654728522129504
3.8200000000000003	1.8572457468381809
3.83	1.8490186414634118
3.84	1.840791536088643
3.85	1.8325644307138735
3.86	1.8243373253391049
3.87	1.8161102199643353
3.88	1.8078831145895662
3.89	1.799656009214797
3.9	1.791428903840028
3.91	1.7832017984652588
3.92	1.7749746930904897
3.93	1.7667475877157202
3.94	1.7585204823409515
3.95	1.750293376966182
3.96	1.7420662715914128
3.97	1.7338391662166437
3.98	1.7256120608418746
3.99	1.7173849554671055
4.	1.7091578500923363
4.01	1.7009307447175672
4.0200000000000005	1.6927036393427977
4.03	1.6844765339680285
4.04	1.6762494285932599
4.05	1.6680223232184908
4.0600000000000005	1.6597952178437212
4.07	1.651568112468952
4.08	1.643341007094183
4.09	1.6351139017194138
4.1	1.6268867963446452
4.11	1.6186596909698752
4.12	1.6104325855951065
4.13	1.6022054802203374
4.14	1.5939783748455683
4.15	1.5857512694707987
4.16	1.5775241640960296
4.17	1.569297058721261
4.18	1.5610699533464918
4.19	1.5528428479717218
4.2	1.5446157425969531
4.21	1.536388637222184
4.22	1.5281615318474149
4.23	1.5199344264726453
4.24	1.5117073210978762
4.25	1.5034802157231075
4.26	1.4952531103483384
4.2700000000000005	1.4870260049735688
4.28	1.4787988995987997
4.29	1.4705717942240306
4.3	1.4623446888492615
4.3100000000000005	1.454117583474492
4.32	1.4458904780997228
4.33	1.4376633727249541
4.34	1.429436267350185
4.3500000000000005	1.4212091619754155
4.36	1.4129820566006464
4.37	1.4047549512258772
4.38	1.3965278458511086
4.39	1.3883007404763394
4.4	1.3800736351015699
4.41	1.3718465297268008
4.42	1.3636194243520317
4.43	1.3553923189772625
4.44	1.347165213602493
4.45	1.3389381082277239
4.46	1.3307110028529552
4.47	1.322483897478186
4.48	1.3142567921034165
4.49	1.3060296867286474
4.5	1.2978025813538783
4.51	1.2895754759791096
4.5200000000000005	1.2813483706043396
4.53	1.273121265229571
4.54	1.2648941598548018
4.55	1.2566670544800327
4.5600000000000005	1.2484399491052631
4.57	1.240212843730494
4.58	1.231985738355725
4.59	1.2237586329809562
4.6000000000000005	1.2155315276061862
4.61	1.2073044222314175
4.62	1.1990773168566484
4.63	1.1908502114818793
4.64	1.1826231061071106
4.65	1.1743960007323406
4.66	1.1661688953575715
4.67	1.1579417899828028
4.68	1.1497146846080337
4.69	1.1414875792332642
4.7	1.133260473858495
4.71	1.125033368483726
4.72	1.1168062631089573
4.73	1.1085791577341872
4.74	1.1003520523594186
4.75	1.0921249469846495
4.76	1.0838978416098803
4.7700000000000005	1.0756707362351108
4.78	1.0674436308603417
4.79	1.0592165254855725
4.8	1.0509894201108039
4.8100000000000005	1.0427623147360339
4.82	1.0345352093612652
4.83	1.026308103986496
4.84	1.018080998611727
4.8500000000000005	1.0098538932369574
4.86	1.0016267878621883
4.87	0.9933996824874196
4.88	0.9851725771126505
4.89	0.9769454717378814
4.9	0.9687183663631114
4.91	0.9604912609883431
4.92	0.952264155613574
4.93	0.9440370502388049
4.94	0.9358099448640349
4.95	0.9275828394892658
4.96	0.9193557341144967
4.97	0.9111286287397284
4.98	0.9029015233649584
4.99	0.8946744179901893
5.	0.8864473126154202
5.01	0.8835023049323129
5.0200000000000005	0.8805768006113449
5.03	0.877670606549921
5.04	0.8747835321862705
5.05	0.8719153894577905
5.0600000000000005	0.869065992760216
5.07	0.866235158907577
5.08	0.863422707092942
5.09	0.8606284588499229
5.1000000000000005	0.8578522380149226
5.11	0.8550938706901164
5.12	0.8523531852071349
5.13	0.8496300120914576
5.14	0.8469241840274716
5.15	0.84423553582421
5.16	0.8415639043817282
5.17	0.8389091286581266
5.18	0.8362710496371892
5.19	0.8336495102966334
5.2	0.8310443555769569
5.21	0.82845543235086
5.22	0.8258825893932491
5.23	0.8233256773517836
5.24	0.8207845487179819
5.25	0.8182590577988498
5.26	0.8157490606890373
5.2700000000000005	0.8132544152435052
5.28	0.8107749810506891
5.29	0.8083106194061588
5.3	0.8058611932867458
5.3100000000000005	0.8034265673251544
5.32	0.8010066077850184
5.33	0.7986011825364149
5.34	0.7962101610318149
5.3500000000000005	0.7938334142824658
5.36	0.791470814835197
5.37	0.7891222367496323
5.38	0.7867875555758171
5.39	0.7844666483322303
5.4	0.7821593934841944
5.41	0.7798656709226572
5.42	0.7775853619433513
5.43	0.7753183492263154
5.44	0.7730645168157735
5.45	0.7708237501003659
5.46	0.768595935793717
5.47	0.7663809619153494
5.48	0.7641787177719142
5.49	0.7619890939387568
5.5	0.7598119822417889
5.51	0.7576472757396756
5.5200000000000005	0.7554948687063243
5.53	0.7533546566136715
5.54	0.7512265361147633
5.55	0.7491104050271158
5.5600000000000005	0.7470061623163655
5.57	0.7449137080801853
5.58	0.7428329435324752
5.59	0.7407637709878166
5.6000000000000005	0.7387060938461835
5.61	0.7366598165779118
5.62	0.7346248447089118
5.63	0.7326010848061328
5.64	0.7305884444632585
5.65	0.7285868322866469
5.66	0.7265961578814921
5.67	0.7246163318382185
5.68	0.7226472657190929
5.69	0.720688872045057
5.7	0.7187410642827735
5.71	0.7168037568318762
5.72	0.7148768650124362
5.73	0.7129603050526169
5.74	0.7110539940765404
5.75	0.7091578500923363
5.76	0.7072717919803887
5.7700000000000005	0.705395739481767
5.78	0.7035296131868415
5.79	0.7016733345240797
5.8	0.699826825749016
5.8100000000000005	0.6979900099334018
5.82	0.6961628109545187
5.83	0.6943451534846635
5.84	0.6925369629807974
5.8500000000000005	0.6907381656743534
5.86	0.6889486885612077
5.87	0.6871684593917986
5.88	0.6853974066614078
5.89	0.6836354596005814
5.9	0.681882548165708
5.91	0.6801386030297344
5.92	0.6784035555730259
5.93	0.6766773378743668
5.94	0.6749598827020966
5.95	0.6732511235053829
5.96	0.6715509944056215
5.97	0.6698594301879753
5.98	0.6681763662930305
5.99	0.6665017388085868
6.	0.6648354844615654
6.01	0.6631775406100403
6.0200000000000005	0.6615278452353885
6.03	0.659886336934556
6.04	0.6582529549124411
6.05	0.6566276389743855
6.0600000000000005	0.6550103295187836
6.07	0.6534009675297939
6.08	0.6517994945701621
6.09	0.6502058527741471
6.1000000000000005	0.6486199848405514
6.11	0.6470418340258545
6.12	0.645471344137442
6.13	0.64390845952694
6.140000000000001	0.642353125083638
6.15	0.6408052862280147
6.16	0.6392648889053513
6.17	0.6377318795794392
6.18	0.6362062052263784
6.19	0.6346878133284631
6.2	0.6331766518681576
6.21	0.6316726693221523
6.22	0.6301758146555123
6.23	0.628686037315901
6.24	0.6272032872278918
6.25	0.6257275147873557
6.26	0.6242586708559299
6.2700000000000005	0.6227967067555648
6.28	0.6213415742631451
6.29	0.6198932256051892
6.3	0.6184516134526189
6.3100000000000005	0.6170166909156058
6.32	0.6155884115384864
6.33	0.6141667292947486
6.34	0.6127515985820879
6.3500000000000005	0.6113429742175311
6.36	0.6099408114326289
6.37	0.6085450658687096
6.38	0.6071556935722059
6.390000000000001	0.6057726509900367
6.4	0.6043958949650594
6.41	0.6030253827315786
6.42	0.6016610719109189
6.43	0.6003029205070568
6.44	0.598950886902311
6.45	0.5976049298530925
6.46	0.5962650084857087
6.47	0.5949310822922287
6.48	0.5936031111263976
6.49	0.5922810551996127
6.5	0.590964875076947
6.51	0.5896545316732288
6.5200000000000005	0.5883499862491729
6.53	0.5870512004075631
6.54	0.585758136089485
6.55	0.5844707555706068
6.5600000000000005	0.5831890214575135
6.57	0.5819128966840835
6.58	0.5806423445079174
6.59	0.5793773285068108
6.6000000000000005	0.5781178125752741
6.61	0.576863760921098
6.62	0.5756151380619612
6.63	0.5743719088220869
6.640000000000001	0.5731340383289356
6.65	0.5719014920099487
6.66	0.5706742355893265
6.67	0.5694522350848525
6.68	0.5682354568047567
6.69	0.5670238673446185
6.7	0.565817433584311
6.71	0.5646161226849811
6.72	0.5634199020860725
6.73	0.5622287395023808
6.74	0.5610426029211522
6.75	0.5598614605992129
6.76	0.5586852810601389
6.7700000000000005	0.5575140330914595
6.78	0.5563476857418956
6.79	0.5551862083186351
6.8	0.5540295703846377
6.8100000000000005	0.5528777417559795
6.82	0.5517306924992244
6.83	0.5505883929288325
6.84	0.5494508136045995
6.8500000000000005	0.5483179253291259
6.86	0.5471896991453213
6.87	0.5460661063339345
6.88	0.5449471184111192
6.890000000000001	0.5438327071260248
6.9	0.5427228444584207
6.91	0.5416175026163464
6.92	0.540516654033793
6.93	0.5394202713684101
6.94	0.5383283274992431
6.95	0.5372407955244973
6.96	0.5361576487593268
6.97	0.5350788607336543
6.98	0.5340044051900122
6.99	0.5329342560814151
7.	0.5318683875692524
7.01	0.5308067740212099
7.0200000000000005	0.5297493900092155
7.03	0.5286962103074078
7.04	0.5276472098901314
7.05	0.5266023639299527
7.0600000000000005	0.5255616477957038
7.07	0.5245250370505447
7.08	0.5234925074500514
7.09	0.5224640349403264
7.1000000000000005	0.5214395956561295
7.11	0.5204191659190336
7.12	0.5194027222355979
7.13	0.5183902412955677
7.140000000000001	0.5173816999700898
7.15	0.5163770753099537
7.16	0.5153763445438491
7.17	0.5143794850766463
7.18	0.5133864744876953
7.19	0.5123972905291446
7.2	0.5114119111242812
7.21	0.510430314365885
7.22	0.5094524785146096
7.23	0.5084783819973732
7.24	0.5075080034057751
7.25	0.506541321494526
7.26	0.5055783151798977
7.2700000000000005	0.50461896353819
7.28	0.5036632458042161
7.29	0.5027111413698038
7.3	0.5017626297823135
7.3100000000000005	0.5008176907431754
7.32	0.49987630410644013
7.33	0.49893844987734737
7.34	0.4980041082109104
7.3500000000000005	0.497073259410516
7.36	0.49614588392654135
7.37	0.49522196235498345
7.38	0.4943014754361082
7.390000000000001	0.4933844040531097
7.4	0.49247072923078916
7.41	0.4915604321342443
7.42	0.4906534940675759
7.43	0.489749896472608
7.44	0.48884962092762146
7.45	0.48795264914610303
7.46	0.48705896297550566
7.47	0.4861685443960259
7.48	0.48528137551939077
7.49	0.48439743858766143
7.5	0.48351671597204754
7.51	0.4826391901717353
7.5200000000000005	0.4817648438127286
7.53	0.48089365964670183
7.54	0.4800256205498668
7.55	0.4791607095218488
7.5600000000000005	0.4782989096845794
7.57	0.47744020428119593
7.58	0.47658457667495724
7.59	0.4757320103481684
7.6000000000000005	0.474882488901118
7.61	0.4740359960510271
7.62	0.47319251563100734
7.63	0.4723520315890341
7.640000000000001	0.4715145279869257
7.65	0.47067998899933833
7.66	0.4698483989127671
7.67	0.4690197421245611
7.68	0.4681940031419475
7.69	0.46737116658106514
7.7	0.46655121716601083
7.71	0.4657341397278916
7.72	0.464919919203892
7.73	0.4641085406363458
7.74	0.4632999891718225
7.75	0.4624942500602194
7.76	0.4616913086538648
7.7700000000000005	0.46089115040663114
7.78	0.46009376087305554
7.79	0.45929912570747183
7.8	0.45850723066314847
7.8100000000000005	0.45771806159143913
7.82	0.4569316044409384
7.83	0.4561478452566486
7.84	0.45536677017915433
7.8500000000000005	0.45458836544380526
7.86	0.45381261737990813
7.87	0.4530395124099252
7.88	0.452269037048684
7.890000000000001	0.4515011779025911
7.9	0.45073592166885784
7.91	0.4499732551347312
7.92	0.4492131651767334
7.930000000000001	0.44845563875990924
7.94	0.44770066293708094
7.95	0.4469482248481112
7.96	0.44619831171917135
7.97	0.44545091086202043
7.98	0.4447060096732879
7.99	0.44396359563376653
8.	0.4432236563077102
8.01	0.4424861793421401
8.02	0.4417511524661564
8.03	0.44101856349025903
8.040000000000001	0.4402884003056724
8.05	0.4395606508836795
8.06	0.4388353032749606
8.07	0.43811234560893925
8.08	0.4373917660931351
8.09	0.4366735530125224
8.1	0.4359576947288954
8.11	0.4352441796802392
8.120000000000001	0.434532996380108
8.13	0.4338241334170083
8.14	0.4331175794537885
8.15	0.4324133232270344
8.16	0.431711353546471
8.17	0.4310116592943698
8.18	0.43031422942496145
8.19	0.42961905296385483
8.2	0.4289261190074616
8.21	0.42823541672242527
8.22	0.42754693534505805
8.23	0.42686066418078034
8.24	0.4261765926035675
8.25	0.42549471005540185
8.26	0.42481500604572864
8.27	0.4241374701509189
8.28	0.42346209201373597
8.290000000000001	0.4227888613428078
8.3	0.422117767912105
8.31	0.42144880156042175
8.32	0.4207819521908641
8.33	0.42011720977034145
8.34	0.4194545643290633
8.35	0.4187940059600412
8.36	0.4181355248185946
8.370000000000001	0.41747911112186203
8.38	0.4168247551483168
8.39	0.4161724472372866
8.4	0.41552217778847833
8.41	0.4148739372615073
8.42	0.41422771617543014
8.43	0.4135835051082833
8.44	0.4129412946966245
8.45	0.4123010756350794
8.46	0.4116628386758918
8.47	0.41102657462847936
8.48	0.41039227435899095
8.49	0.4097599287898708
8.5	0.4091295288994249
8.51	0.40850106572139194
8.52	0.40787453034451865
8.53	0.4072499139121381
8.540000000000001	0.4066272076217525
8.55	0.40600640272462
8.56	0.40538749052534473
8.57	0.4047704623814705
8.58	0.4041553097030792
8.59	0.40354202395239175
8.6	0.40293059664337294
8.61	0.4023210193413406
8.620000000000001	0.4017132836625772
8.63	0.4011073812739459
8.64	0.4005033038925092
8.65	0.3999010432851521
8.66	0.39930059126820744
8.67	0.3987019397070857
8.68	0.39810508051590743
8.69	0.39751000565713923
8.700000000000001	0.396916707141233
8.71	0.3963251770262684
8.72	0.39573540741759844
8.73	0.39514739046749797
8.74	0.3945611183748162
8.75	0.3939765833846313
8.76	0.3933937777879085
8.77	0.39281269392116125
8.78	0.39223332416611534
8.790000000000001	0.3916556609493757
8.8	0.3910796967420972
8.81	0.39050542405965655
8.82	0.3899328354613286
8.83	0.38936192354996507
8.84	0.38879268097167563
8.85	0.38822510041551267
8.86	0.3876591746131577
8.870000000000001	0.38709489633861155
8.88	0.3865322584078868
8.89	0.38597125367870266
8.9	0.3854118750501828
8.91	0.38485411546255593
8.92	0.3842979678968586
8.93	0.38374342537464096
8.94	0.38319048095767455
8.950000000000001	0.38263912774766345
8.96	0.3820893588859571
8.97	0.3815411675532656
8.98	0.3809945469693784
8.99	0.3804494903928843
9.	0.37990599112089446
9.01	0.3793640424887677
9.02	0.3788236378698378
9.03	0.37828477067514393
9.040000000000001	0.3777474343531621
9.05	0.3772116223895406
9.06	0.3766773283068359
9.07	0.376144545664252
9.08	0.3756132680573816
9.09	0.3750834891179494
9.1	0.37455520251355795
9.11	0.37402840194743486
9.120000000000001	0.37350308115818276
9.13	0.37297923391953175
9.14	0.37245685404009266
9.15	0.3719359353631134
9.16	0.3714164717662376
9.17	0.3708984571612638
9.18	0.3703818854939083
9.19	0.3698667507435691
9.200000000000001	0.36935304692309184
9.21	0.36884076807853833
9.22	0.36832990828895584
9.23	0.3678204616661495
9.24	0.36731242235445605
9.25	0.3668057845305188
9.26	0.3663005424030663
9.27	0.3657966902126908
9.28	0.3652942222316294
9.290000000000001	0.36479313276354747
9.3	0.36429341614332345
9.31	0.36379506673683465
9.32	0.36329807894074606
9.33	0.36280244718230037
9.34	0.36230816591910925
9.35	0.3618152296389472
9.36	0.36132363285954644
9.370000000000001	0.36083337012839367
9.38	0.36034443602252864
9.39	0.3598568251483439
9.4	0.35937053214138664
9.41	0.35888555166616215
9.42	0.3584018784159382
9.43	0.35791950711255205
9.44	0.357438432506218
9.450000000000001	0.35695864937533706
9.46	0.35648015252630844
9.47	0.35600293679334155
9.48	0.3555269970382702
9.49	0.3550523281503687
9.5	0.35457892504616817
9.51	0.35410678266927587
9.52	0.35363589599019435
9.53	0.3531662600061437
9.540000000000001	0.35269786974088346
9.55	0.3522307202445379
9.56	0.3517648065934208
9.57	0.35130012388986276
9.58	0.35083666726203977
9.59	0.35037443186380257
9.6	0.34991341287450806
9.61	0.34945360549885174
9.620000000000001	0.3489950049667009
9.63	0.34853760653293075
9.64	0.34808140547725935
9.65	0.3476263971040865
9.66	0.34717257674233176
9.67	0.3467199397452753
9.68	0.3462684814903987
9.69	0.3458181973792278
9.700000000000001	0.34536908283717677
9.71	0.34492113331339314
9.72	0.3444743442806038
9.73	0.3440287112349627
9.74	0.3435842296958994
9.75	0.34314089520596924
9.76	0.34269870333070385
9.77	0.3422576496584635
9.78	0.34181772980029074
9.790000000000001	0.341378939389764
9.8	0.340941274082854
9.81	0.34050472955777994
9.82	0.3400693015148672
9.83	0.3396349856764063
9.84	0.33920177778651295
9.85	0.3387696736109887
9.86	0.3383386689371834
9.870000000000001	0.3379087595738578
9.88	0.3374799413510484
9.89	0.3370522101199317
9.9	0.33662556175269126
9.91	0.3361999921423845
9.92	0.3357754972028108
9.93	0.33535207286838103
9.94	0.3349297150939876
9.950000000000001	0.33450841985487556
9.96	0.3340881831465152
9.97	0.33366900098447444
9.98	0.3332508694042934
9.99	0.3328337844613594
10.	0.3324177422307827

==> Figure_Data/stoploss/stop5.dat <==
0.	4.108384781972209
0.01	4.103101347633347
0.02	4.09780107235212
0.03	4.0924839885956725
0.04	4.087150129344035
0.05	4.0817995280899595
0.06	4.0764322188387645
0.07	4.071048236108134
0.08	4.065647614927913
0.09	4.060230390839863
0.1	4.054796599897407
0.11	4.049346278665338
0.12	4.043879464219523
0.13	4.038396194146561
0.14	4.032896514842375
0.15	4.0273804483295965
0.16	4.021848042008155
0.17	4.016299335503869
0.18	4.010734368951283
0.19	4.005153182993192
0.2	3.999555818780148
0.21	3.9939423179699296
0.22	3.988312722727002
0.23	3.9826670757219396
0.24	3.9770054201308342
0.25	3.971327799634674
0.26	3.965634258418696
0.27	3.9599248411717207
0.28	3.954199593085449
0.29	3.9484585598537527
0.3	3.942701787671921
0.31	3.9369293232358964
0.32	3.9311412137414763
0.33	3.925337506883496
0.34	3.9195182508549786
0.35000000000000003	3.9136834943462704
0.36	3.9078332865441414
0.37	3.901967677130861
0.38	3.8960867162832593
0.39	3.890190454671748
0.4	3.8842789434593206
0.41000000000000003	3.8783522343005385
0.42	3.872410379340472
0.43	3.866453431213628
0.44	3.86048144304285
0.45	3.854494468438194
0.46	3.848492561495771
0.47000000000000003	3.8424757767965727
0.48	3.8364441694052642
0.49	3.830397794868959
0.5	3.8243367092159524
0.51	3.818260968954451
0.52	3.812170631071261
0.53	3.806065753030447
0.54	3.799946392771985
0.55	3.793812608710361
0.56	3.7876644597331723
0.5700000000000001	3.7815020051996777
0.58	3.775325304939345
0.59	3.7691344192503426
0.6	3.7629294088980467
0.61	3.7567103351134694
0.62	3.7504772595917197
0.63	3.744230244490384
0.64	3.737969352427919
0.65	3.731694646481997
0.66	3.725406190187839
0.67	3.7191040475365047
0.68	3.7127882829731793
0.6900000000000001	3.7064589613954118
0.7000000000000001	3.700116148151341
0.71	3.693759909037896
0.72	3.6873903102989565
0.73	3.6810074186235044
0.74	3.6746113011437473
0.75	3.6682020254331933
0.76	3.661779659504763
0.77	3.6553442718087097
0.78	3.648895931230809
0.79	3.6424347070902283
0.8	3.635960669137525
0.81	3.629473887552578
0.8200000000000001	3.622974432942508
0.8300000000000001	3.6164623763395602
0.84	3.6099377891989657
0.85	3.603400743396779
0.86	3.596851311227689
0.87	3.5902895654028013
0.88	3.583715579047408
0.89	3.577129425698712
0.9	3.5705311793035452
0.91	3.5639209142160473
0.92	3.5572987051953335
0.93	3.550664627403127
0.9400000000000001	3.5440187564013685
0.9500000000000001	3.5373611681498067
0.96	3.5306919390035545
0.97	3.5240111457106336
0.98	3.5173188654094836
0.99	3.5106151756264525
1.	3.503900154273258
1.01	3.4971738796444365
1.02	3.49043643041475
1.03	3.48368788563659
1.04	3.4769283247373375
1.05	3.470157827516718
1.06	3.4633764741441144
1.07	3.4565843451558775
1.08	3.449781521452592
1.09	3.4429680842963375
1.1	3.4361441153079126
1.11	3.42930969646405
1.12	3.4224649100945896
1.1300000000000001	3.415609838879655
1.1400000000000001	3.4087445658467805
1.1500000000000001	3.4018691743680423
1.16	3.394983748157138
1.17	3.388088371266474
1.18	3.3811831280842166
1.19	3.3742681033313104
1.2	3.3673433820584986
1.21	3.360409049643314
1.22	3.3534651917870284
1.23	3.3465118945116172
1.24	3.3395492441566734
1.25	3.332577327376314
1.26	3.3255962311360676
1.27	3.31860604270973
1.28	3.311606849676215
1.29	3.3045987399163756
1.3	3.2975818016098057
1.31	3.290556123231628
1.32	3.2835217935492587
1.33	3.276478901619144
1.34	3.2694275367835033
1.35	3.262367788667026
1.36	3.25529974717356
1.37	3.24822350248279
1.3800000000000001	3.241139145046885
1.3900000000000001	3.2340467655871343
1.4000000000000001	3.2269464550905664
1.41	3.2198383048065473
1.42	3.2127224062433606
1.43	3.2055988511647784
1.44	3.198467731586604
1.45	3.1913291397732073
1.46	3.1841831682340342
1.47	3.1770299097201136
1.48	3.169869457220535
1.49	3.1627019039589137
1.5	3.1555273433898496
1.51	3.148345869195355
1.52	3.141157575281279
1.53	3.1339625557737163
1.54	3.126760905015394
1.55	3.119552717562052
1.56	3.112338088178804
1.57	3.1051171118364875
1.58	3.097889883707996
1.59	3.090656499164607
1.6	3.0834170537722843
1.61	3.0761716432879767
1.62	3.068920363655902
1.6300000000000001	3.0616633110038145
1.6400000000000001	3.054400581639263
1.6500000000000001	3.047132272045843
1.6600000000000001	3.039858478879425
1.67	3.0325792989643796
1.68	3.02529482928979
1.69	3.0180051670056547
1.7	3.0107104094190738
1.71	3.003410653990436
1.72	2.996105998329581
1.73	2.988796540191962
1.74	2.9814823774748014
1.75	2.9741636082132223
1.76	2.9668403305763924
1.77	2.9595126428636367
1.78	2.952180643500558
1.79	2.944844431035144
1.8	2.9375041041338608
1.81	2.9301597615777517
1.82	2.9228115022585133
1.83	2.9154594251745745
1.84	2.9081036294271714
1.85	2.900744214216398
1.86	2.8933812788372744
1.87	2.8860149226757956
1.8800000000000001	2.8786452452049676
1.8900000000000001	2.8712723459808616
1.9000000000000001	2.8638963246386306
1.9100000000000001	2.856517280888554
1.92	2.8491353145120537
1.93	2.8417505253577184
1.94	2.834363013337316
1.95	2.8269728784218096
1.96	2.819580220637366
1.97	2.8121851400613638
1.98	2.8047877368183864
1.99	2.797388111076237
2.	2.7899863630419235
2.0100000000000002	2.7825825929576626
2.02	2.7751769010968723
2.0300000000000002	2.7677693877601635
2.04	2.760360153271328
2.05	2.7529492979733403
2.06	2.745536922224332
2.07	2.738123126393597
2.08	2.7307080108575703
2.09	2.723291675995822
2.1	2.7158742221870518
2.11	2.7084557498050685
2.12	2.7010363592147963
2.13	2.6936161507682606
2.14	2.6861952248005885
2.15	2.678773681625998
2.16	2.671351621533809
2.17	2.663929144784436
2.18	2.6565063516054
2.19	2.649083342187337
2.2	2.6416602166800023
2.21	2.6342370751882953
2.22	2.626814017768275
2.23	2.619391144423181
2.24	2.6119685550994722
2.25	2.6045463496828476
2.2600000000000002	2.597124627994293
2.27	2.5897034897861184
2.2800000000000002	2.58228303473802
2.29	2.5748633624531196
2.3000000000000003	2.56744457245404
2.31	2.5600267641789665
2.32	2.55261003697772
2.33	2.5451944901078534
2.34	2.5377802227307216
2.35	2.530367333907593
2.36	2.522955922595753
2.37	2.5155460876446103
2.38	2.5081379277918314
2.39	2.5007315416594595
2.4	2.493327027750065
2.41	2.485924484442909
2.42	2.4785240099900108
2.43	2.471125702512467
2.44	2.463729659996523
2.45	2.4563359802897957
2.46	2.4489447610974664
2.47	2.4415560999785
2.48	2.4341700943418583
2.49	2.4267868414427416
2.5	2.419406438378828
2.5100000000000002	2.412028982086531
2.52	2.404654569337278
2.5300000000000002	2.3972832967337805
2.54	2.3899152607063363
2.5500000000000003	2.382550557509135
2.56	2.3751892832165784
2.57	2.367831533719618
2.58	2.3604774047221015
2.59	2.353126991737135
2.6	2.3457803900834606
2.61	2.338437694881845
2.62	2.331099001051491
2.63	2.323764403306454
2.64	2.3164339961520795
2.65	2.309107873881453
2.66	2.3017861305718688
2.67	2.294468860081317
2.68	2.287156156044976
2.69	2.2798481118717326
2.7	2.2725448207407144
2.71	2.2652463755978376
2.72	2.2579528691523767
2.73	2.250664393873542
2.74	2.243381041987088
2.75	2.236102905471928
2.7600000000000002	2.2288300760567754
2.77	2.2215626452167916
2.7800000000000002	2.2143007041702663
2.79	2.207044343875311
2.8000000000000003	2.19979365502656
2.81	2.1925487280519156
2.82	2.185309653109281
2.83	2.1780765200833425
2.84	2.1708494185823515
2.85	2.1636284379349355
2.86	2.1564136665477145
2.87	2.1492051944679926
2.88	2.142003109518244
2.89	2.1348074998770854
2.9	2.1276184534278495
2.91	2.120436057755526
2.92	2.113260400143708
2.93	2.1060915675715672
2.94	2.0989296467108525
2.95	2.0917747239229016
2.96	2.084626885255687
2.97	2.0774862164408736
2.98	2.070352802890899
2.99	2.063226729696089
3.	2.056108081621775
3.0100000000000002	2.048996943105455
3.02	2.0418933982539587
3.0300000000000002	2.0347975308406534
3.04	2.027709424302657
3.0500000000000003	2.0206291617380887
3.06	2.0135568259033296
3.0700000000000003	2.006492499210319
3.08	1.9994362637238672
3.09	1.9923882011589917
3.1	1.9853483928782858
3.11	1.9783169198893011
3.12	1.9712938628419607
3.13	1.9642793020259954
3.14	1.9572733173684036
3.15	1.9502759884309355
3.16	1.9432873944076092
3.17	1.9363076141222368
3.18	1.929336726025994
3.19	1.922374808194999
3.2	1.9154219383279276
3.21	1.9084781937436501
3.22	1.901543651378889
3.23	1.8946183881586212
3.24	1.8877024794974067
3.25	1.8807960015500969
3.2600000000000002	1.873899029701972
3.27	1.8670116389448683
3.2800000000000002	1.8601339038749953
3.29	1.8532658986907755
3.3000000000000003	1.846407697190723
3.31	1.8395593727713322
3.3200000000000003	1.8327209984250072
3.33	1.8258926464175036
3.34	1.8190743895727717
3.35	1.8122662993333387
3.36	1.8054684470550133
3.37	1.7986809036795322
3.38	1.791903739732648
3.39	1.7851370253222352
3.4	1.7783808301364343
3.41	1.7716352234418158
3.42	1.7649002740815734
3.43	1.7581760504737476
3.44	1.7514626206094692
3.45	1.7447600520512427
3.46	1.7380684119312404
3.47	1.7313877669496414
3.48	1.7247181833729828
3.49	1.718059727032552
3.5	1.7114124633227965
3.5100000000000002	1.7047764571997666
3.52	1.6981517731795837
3.5300000000000002	1.6915384753369382
3.54	1.6849366273036144
3.5500000000000003	1.6783462922670398
3.56	1.6717675329688704
3.5700000000000003	1.6652004117035948
3.58	1.658644990317172
3.59	1.6521013302056948
3.6	1.645569492314083
3.61	1.6390495371348008
3.62	1.632541524706605
3.63	1.6260455146133252
3.64	1.6195615659826585
3.65	1.6130897374850106
3.66	1.6066300873323476
3.67	1.6001826732770867
3.68	1.5937475526110139
3.69	1.587324782164223
3.7	1.5809144183040873
3.71	1.57451651693426
3.72	1.5681311334937051
3.73	1.561758322955741
3.74	1.5553981398271355
3.75	1.549050638147209
3.7600000000000002	1.5427158714869735
3.77	1.5363938929483005
3.7800000000000002	1.5300847551631147
3.79	1.523788510292614
3.8000000000000003	1.5175052100265167
3.81	1.511234905582345
3.8200000000000003	1.5049776477047225
3.83	1.4987334866647082
3.84	1.4925024722591576
3.85	1.4862846538101075
3.86	1.480080080164191
3.87	1.4738887996920784
3.88	1.4677108602879492
3.89	1.4615463093689818
3.9	1.4553951938748857
3.91	1.4492575602674433
3.92	1.443133454530094
3.93	1.4370229221675341
3.94	1.430926008205354
3.95	1.4248427571896898
3.96	1.4187732131869124
3.97	1.4127174197833425
3.98	1.4066754200849811
3.99	1.4006427128125074
4.	1.394632971824944
4.01	1.3886326070717214
4.0200000000000005	1.3826462036402745
4.03	1.3766738022320435
4.04	1.3707154430671364
4.05	1.3647711658842594
4.0600000000000005	1.358841009940667
4.07	1.3529250140121278
4.08	1.3470232163929388
4.09	1.3411356548959383
4.1	1.33526236685257
4.11	1.329403389112953
4.12	1.3235587580459884
4.13	1.3177285095394882
4.14	1.3119126790003262
4.15	1.3061113013546222
4.16	1.3003244110479395
4.17	1.2945520420455199
4.18	1.2887942278325326
4.19	1.2830510014143575
4.2	1.2773223953168815
4.21	1.271608441586833
4.22	1.265909171792131
4.23	1.2602246170222564
4.24	1.2545548078886635
4.25	1.2488997745251893
4.26	1.2432595465885163
4.2700000000000005	1.2376341532586328
4.28	1.2320236232393342
4.29	1.2264279847587418
4.3	1.22084726556984
4.3100000000000005	1.2152814929510487
4.32	1.2097306937068073
4.33	1.2041948941681873
4.34	1.1986741201935258
4.3500000000000005	1.1931683971690852
4.36	1.1876777500097306
4.37	1.1822022031596289
4.38	1.1767417805929825
4.39	1.171296505814762
4.4	1.1658664018614902
4.41	1.1604514913020174
4.42	1.1550517962383449
4.43	1.1496673383064495
4.44	1.144298138677148
4.45	1.1389442180569653
4.46	1.1336055966890328
4.47	1.1282822943540138
4.48	1.1229743303710324
4.49	1.117681723598642
4.5	1.1124044924357985
4.51	1.1071426548228684
4.5200000000000005	1.1018962282426408
4.53	1.0966652297213788
4.54	1.0914496758298702
4.55	1.0862495826845133
4.5600000000000005	1.08106496594842
4.57	1.0758958408325245
4.58	1.070742222096737
4.59	1.0656041240510878
4.6000000000000005	1.0604815605569131
4.61	1.0553745450280476
4.62	1.0502830904320364
4.63	1.0452072092913713
4.64	1.0401469136847399
4.65	1.035102215248296
4.66	1.030073125176944
4.67	1.0250596542256445
4.68	1.02006181271074
4.69	1.0150796105112887
4.7	1.0101130570704262
4.71	1.0051621613967363
4.72	1.000226932065648
4.73	0.9953073772208341
4.74	0.9904035045756441
4.75	0.9855153214145385
4.76	0.980642834594551
4.7700000000000005	0.9757860505467586
4.78	0.9709449752777712
4.79	0.9661196143712374
4.8	0.9613099729893617
4.8100000000000005	0.9565160558744447
4.82	0.9517378673504289
4.83	0.9469754113244697
4.84	0.9422286912885108
4.8500000000000005	0.9374977103208849
4.86	0.9327824710879187
4.87	0.9280829758455587
4.88	0.9233992264410129
4.89	0.9187312243143966
4.9	0.9140789705004048
4.91	0.9094424656299864
4.92	0.9048217099320418
4.93	0.9002167032351256
4.94	0.8956274449691686
4.95	0.8910539341672084
4.96	0.8864961694671345
4.97	0.8819541491134479
4.98	0.8774278709590283
4.99	0.8729173324669168
5.	0.8684225307121105
5.01	0.8639434623833688
5.0200000000000005	0.85948012378503
5.03	0.8550325108388404
5.04	0.8506006190857947
5.05	0.8461844436879866
5.0600000000000005	0.8417839794304742
5.07	0.8373992207231483
5.08	0.8330301616026197
5.09	0.8286767957341106
5.1000000000000005	0.8243391164133617
5.11	0.820017116568544
5.12	0.8157107887621835
5.13	0.811420125193096
5.14	0.8071451176983282
5.15	0.8028857577551141
5.16	0.7986420364828324
5.17	0.7944139446449786
5.18	0.7902014726511482
5.19	0.7860046105590193
5.2	0.7818233480763521
5.21	0.7776576745629932
5.22	0.7735075790328907
5.23	0.7693730501561091
5.24	0.7652540762608675
5.25	0.7611506453355653
5.26	0.757062745030833
5.2700000000000005	0.7529903626615794
5.28	0.748933485209052
5.29	0.7448920993229006
5.3	0.7408661913232465
5.3100000000000005	0.7368557472027654
5.32	0.7328607526287668
5.33	0.7288811929452874
5.34	0.7249170531751871
5.3500000000000005	0.7209683180222494
5.36	0.7170349718732955
5.37	0.7131169988002877
5.38	0.709214382562459
5.39	0.7053271066084291
5.4	0.7014551540783399
5.41	0.6975985078059839
5.42	0.6937571503209463
5.43	0.6899310638507465
5.44	0.6861202303229874
5.45	0.6823246313675057
5.46	0.6785442483185253
5.47	0.674779062216824
5.48	0.671029053811887
5.49	0.6672942035640829
5.5	0.6635744916468274
5.51	0.6598698979487595
5.5200000000000005	0.6561804020759177
5.53	0.6525059833539184
5.54	0.6488466208301399
5.55	0.6452022932759033
5.5600000000000005	0.641572979188665
5.57	0.6379586567941996
5.58	0.6343593040487976
5.59	0.6307748986414542
5.6000000000000005	0.6272054179960665
5.61	0.6236508392736316
5.62	0.6201111393744393
5.63	0.6165862949402816
5.64	0.6130762823566419
5.65	0.6095810777549084
5.66	0.6061006570145673
5.67	0.6026349957654131
5.68	0.5991840693897492
5.69	0.595747853024594
5.7	0.5923263215638868
5.71	0.5889194496606888
5.72	0.5855272117293951
5.73	0.5821495819479326
5.74	0.5787865342599712
5.75	0.5754380423771231
5.76	0.5721040797811504
5.7700000000000005	0.5687846197261656
5.78	0.565479635240836
5.79	0.5621890991305857
5.8	0.558912983979792
5.8100000000000005	0.5556512621539909
5.82	0.5524039058020686
5.83	0.5491708868584619
5.84	0.5459521770453521
5.8500000000000005	0.5427477478748571
5.86	0.5395575706512242
5.87	0.5363816164730159
5.88	0.5332198562353025
5.89	0.5300722606318394
5.9	0.5269388001572579
5.91	0.523819445109237
5.92	0.5207141655906867
5.93	0.517622931511918
5.94	0.5145457125928182
5.95	0.5114914089207931
5.96	0.5084331981740529
5.97	0.5053978411815346
5.98	0.5023763763673001
5.99	0.49936877253157425
6.	0.4963749982971163
6.01	0.49339502211137237
6.0200000000000005	0.4904288122486153
6.03	0.48747633681208996
6.04	0.4845375637361454
6.05	0.4816124607883677
6.0600000000000005	0.47870099557171103
6.07	0.475803135526616
6.08	0.4729188479331337
6.09	0.47004809991303564
6.1000000000000005	0.46719085843192715
6.11	0.4643470903013512
6.12	0.46151676218088555
6.13	0.45869984058024393
6.140000000000001	0.4558962918613589
6.15	0.4531060822404729
6.16	0.4503291777902126
6.17	0.44756554444166696
6.18	0.4448151479864524
6.19	0.4420779540787789
6.2	0.43935392823750563
6.21	0.4366430358481912
6.22	0.4339452421651421
6.23	0.43126051231345025
6.24	0.42858881129102855
6.25	0.42593010397063497
6.26	0.42328435510189866
6.2700000000000005	0.4206515293133297
6.28	0.4180315911143324
6.29	0.41542450489720395
6.3	0.4128302349391314
6.3100000000000005	0.4102487454041803
6.32	0.4076800003452766
6.33	0.4051239637061829
6.34	0.40258059932346435
6.3500000000000005	0.4000498709284537
6.36	0.3975317421492025
6.37	0.39502617651243016
6.38	0.39253313744546364
6.390000000000001	0.3900525882781701
6.4	0.38758449224488206
6.41	0.38512881248631586
6.42	0.3826855120514825
6.43	0.38025455389959
6.44	0.377835900901939
6.45	0.37542951584381073
6.46	0.37303536142634586
6.47	0.3706534002684185
6.48	0.3682835949084984
6.49	0.365925907806509
6.5	0.3635803013456738
6.51	0.3612467378343587
6.5200000000000005	0.3589251795079013
6.53	0.356615588530438
6.54	0.3543179269967166
6.55	0.35203215693390544
6.5600000000000005	0.3497582403033916
6.57	0.3474961390025719
6.58	0.34524581486663386
6.59	0.3430072296703302
6.6000000000000005	0.34078034512974364
6.61	0.3385651229040431
6.62	0.33636152459723084
6.63	0.3341695117598822
6.640000000000001	0.33198904589087463
6.65	0.32982008843911037
6.66	0.3276626008052275
6.67	0.3255165443433047
6.68	0.3233818803625543
6.69	0.32125857012900844
6.7	0.31914657486719955
6.71	0.31704585576181954
6.72	0.3149563739593855
6.73	0.31287809056988436
6.74	0.3108109666684161
6.75	0.3087549632968223
6.76	0.3067100414653088
6.7700000000000005	0.3046761621540569
6.78	0.30265328631482724
6.79	0.3006413748725528
6.8	0.29864038872692233
6.8100000000000005	0.29665028875395677
6.82	0.29467103580757187
6.83	0.29270259072113647
6.84	0.2907449143090166
6.8500000000000005	0.28879796736811386
6.86	0.28686171067939137
6.87	0.2849361050093904
6.88	0.2830211111117409
6.890000000000001	0.28111668972865667
6.9	0.2792228015924263
6.91	0.2773394074268904
6.92	0.27546646794891105
6.93	0.2736039438698319
6.94	0.2717517958969269
6.95	0.26990998473484096
6.96	0.26807847108701877
6.97	0.26625721565712707
6.98	0.2644461791504628
6.99	0.26264532227535575
7.	0.2608546057445579
7.01	0.2590739902766251
7.0200000000000005	0.2573034365972877
7.03	0.25554290544081193
7.04	0.25379235755135154
7.05	0.25205175368428767
7.0600000000000005	0.2503210546075626
7.07	0.24860022110299887
7.08	0.24688921396761265
7.09	0.24518799401491437
7.1000000000000005	0.24349652207620126
7.11	0.2418147590018379
7.12	0.2401426656625294
7.13	0.2384802029505822
7.140000000000001	0.23682733178115656
7.15	0.23518401309350798
7.16	0.23355020785221997
7.17	0.2319258770484251
7.18	0.23031098170101771
7.19	0.22870548285785597
7.2	0.22710934159695337
7.21	0.2255225190276616
7.22	0.22394497629184268
7.23	0.22237667456503063
7.24	0.22081757505758468
7.25	0.21926763901583085
7.26	0.21772682772319485
7.2700000000000005	0.2161951025013243
7.28	0.2146724247112018
7.29	0.21315875575424714
7.3	0.21165405707341023
7.3100000000000005	0.21015829015425408
7.32	0.2086714165260275
7.33	0.20719339776272888
7.34	0.20572419548415852
7.3500000000000005	0.2042637713569631
7.36	0.2028120870956682
7.37	0.20136910446370276
7.38	0.199934785274413
7.390000000000001	0.19850909139206582
7.4	0.19709198473284434
7.41	0.19568342726583138
7.42	0.194283381013985
7.43	0.1928918080551033
7.44	0.1915086705227799
7.45	0.19013393060734946
7.46	0.18876755055682393
7.47	0.1874094926778188
7.48	0.1860597193364697
7.49	0.18471819295933967
7.5	0.18338487603431636
7.51	0.1820597311115003
7.5200000000000005	0.1807427208040827
7.53	0.17943380778921483
7.54	0.17813295480886698
7.55	0.17684012467067817
7.5600000000000005	0.17555528024879688
7.57	0.17427838448471128
7.58	0.17300940038807125
7.59	0.17174829103750006
7.6000000000000005	0.17049501958139784
7.61	0.16924954923873345
7.62	0.16801184329983018
7.63	0.1667818651271393
7.640000000000001	0.16555957815600614
7.65	0.16434494589542598
7.66	0.16313793192879156
7.67	0.1619384999146303
7.68	0.16074661358733391
7.69	0.15956223675787698
7.7	0.15838533331452814
7.71	0.15721586722355135
7.72	0.15605380252989845
7.73	0.1548991033578923
7.74	0.15375173391190156
7.75	0.15261165847700595
7.76	0.15147884141965304
7.7700000000000005	0.15035324718830603
7.78	0.14923484031408257
7.79	0.14812358541138512
7.8	0.1470194471785218
7.8100000000000005	0.14592239039831978
7.82	0.14483237993872838
7.83	0.14374938075341506
7.84	0.14267335788235141
7.8500000000000005	0.1416042764523919
7.86	0.14054210167784253
7.87	0.13948679886102255
7.88	0.13843833339281644
7.890000000000001	0.13739667075321818
7.9	0.13636177651186665
7.91	0.13533361632857321
7.92	0.13431215595384002
7.930000000000001	0.13329736122937125
7.94	0.1322891980885752
7.95	0.13128763255705805
7.96	0.13029263075311037
7.97	0.12930415888818456
7.98	0.12832218326736433
7.99	0.12734667028982688
8.	0.1263775864492959
8.01	0.12541489833448752
8.02	0.12445857262954767
8.03	0.12350857611448207
8.040000000000001	0.12256487566557778
8.05	0.12162743825581764
8.06	0.12069623095528599
8.07	0.11977122093156758
8.08	0.11885237545013824
8.09	0.11793966187474782
8.1	0.11703304791521672
8.11	0.11613250063339384
8.120000000000001	0.11523798794230414
8.13	0.11434947760247259
8.14	0.11346693747449993
8.15	0.11259033551940162
8.16	0.11171963979893804
8.17	0.11085481847593771
8.18	0.10999583981461367
8.19	0.10914267218087204
8.2	0.10829528404261357
8.21	0.10745364397002824
8.22	0.10661772063588265
8.23	0.10578748281580003
8.24	0.10496289938853365
8.25	0.10414393933623313
8.26	0.10333057174470357
8.27	0.10252276580365825
8.28	0.10172049080696394
8.290000000000001	0.10092371615287976
8.3	0.10013241134428952
8.31	0.0993465459889264
8.32	0.09856608979959208
8.33	0.09779101259436851
8.34	0.09702128429682347
8.35	0.09625687493620948
8.36	0.09549775464765575
8.370000000000001	0.09474389367235467
8.38	0.09399526235774136
8.39	0.09325183115766603
8.4	0.09251357063256184
8.41	0.09178045144960496
8.42	0.09105244438286894
8.43	0.0903295203134731
8.44	0.08961165022972434
8.45	0.08889880522725326
8.46	0.08819095650914392
8.47	0.08748807538605802
8.48	0.08679013327635249
8.49	0.08609710170619184
8.5	0.08540895230965406
8.51	0.08472565682883128
8.52	0.08404718711392413
8.53	0.08337351512333059
8.540000000000001	0.08270461292372924
8.55	0.0820404526901568
8.56	0.08138100670607995
8.57	0.08072624736346175
8.58	0.08007614716282252
8.59	0.07943067871329525
8.6	0.07878981473267566
8.61	0.07815352804746657
8.620000000000001	0.07752179159291742
8.63	0.07689457841305852
8.64	0.07627186166072902
8.65	0.07565361459760127
8.66	0.07503981059419902
8.67	0.07443042312991059
8.68	0.07382542579299725
8.69	0.07322479228059661
8.700000000000001	0.07262849639872049
8.71	0.07203651206224902
8.72	0.07144881329491809
8.73	0.07086537422930393
8.74	0.07028616910680144
8.75	0.06971117227759842
8.76	0.06914035820064493
8.77	0.06857370144361809
8.78	0.06801117668288204
8.790000000000001	0.06745275870344367
8.8	0.0668984223989034
8.81	0.06634814277140196
8.82	0.06580189493156205
8.83	0.06525965409842642
8.84	0.06472139559939108
8.85	0.06418709487013408
8.86	0.06365672745454043
8.870000000000001	0.06313026900462253
8.88	0.06260769528043669
8.89	0.06208898214999471
8.9	0.0615741055891726
8.91	0.06106304168161422
8.92	0.060555766618631324
8.93	0.06005225669909961
8.94	0.05955248832935078
8.950000000000001	0.059056438023060646
8.96	0.05856408240113378
8.97	0.05807539819158348
8.98	0.05759036222940902
8.99	0.05710895145646855
9.	0.05663114292134806
9.01	0.0561569137792284
9.02	0.055686241291745486
9.03	0.055219102826850164
9.040000000000001	0.05475547585866286
9.05	0.05429533796732515
9.06	0.05383866683884796
9.07	0.05338544026495596
9.08	0.05293563614292942
9.09	0.052489232475441704
9.1	0.05204620737039455
9.11	0.051606539040749064
9.120000000000001	0.05117020580435448
9.13	0.050737186083772985
9.14	0.050307458406101895
9.15	0.04988100140279264
9.16	0.04945779380946651
9.17	0.04903781446572768
9.18	0.04862104231497317
9.19	0.04820745640419963
9.200000000000001	0.04779703588380759
9.21	0.04738976000740286
9.22	0.046985608131594594
9.23	0.04658455971579122
9.24	0.046186594321993395
9.25	0.04579169161458393
9.26	0.045399831360115675
9.27	0.045010993427096205
9.28	0.044625157785770204
9.290000000000001	0.044242304507899205
9.3	0.04386241376653893
9.31	0.043485465835814016
9.32	0.04311144109069016
9.33	0.042740320006744256
9.34	0.04237208315993176
9.35	0.042006711226352
9.36	0.04164418498201087
9.370000000000001	0.04128448530258164
9.38	0.04092759316316308
9.39	0.040573489638035906
9.4	0.040222155900416494
9.41	0.039873573222208955
9.42	0.03952772297375473
9.43	0.03918458662358047
9.44	0.03884414573814355
9.450000000000001	0.03850638198157569
9.46	0.03817127711542494
9.47	0.03783881299839503
9.48	0.03750897158608359
9.49	0.03718173493071803
9.5	0.036857085180889544
9.51	0.03653500458128582
9.52	0.036215475472421294
9.53	0.03589848029036619
9.540000000000001	0.03558400156647365
9.55	0.035272021927105116
9.56	0.034962524093354305
9.57	0.034655490880769274
9.58	0.034350905199073176
9.59	0.034048750051883236
9.6	0.033749008536428475
9.61	0.03345166384326555
9.620000000000001	0.03315669925599358
9.63	0.032864098150967226
9.64	0.03257384399700841
9.65	0.03228592035511694
9.66	0.03200031087817929
9.67	0.03171699931067651
9.68	0.031435969488390794
9.69	0.031157205338110488
9.700000000000001	0.03088069087733411
9.71	0.030606410213973246
9.72	0.030334347546054127
9.73	0.03006448716141797
9.74	0.029796813437420522
9.75	0.029531310840630213
9.76	0.029267963926525347
9.77	0.029006757339190368
9.78	0.028747675811010894
9.790000000000001	0.028490704162367975
9.8	0.028235827301331333
9.81	0.02798303022335163
9.82	0.02773229801095182
9.83	0.02748361583341772
9.84	0.0272369689464877
9.85	0.026992342692041517
9.86	0.02674972249778821
9.870000000000001	0.026509093876953615
9.88	0.026270442427966657
9.89	0.02603375383414523
9.9	0.025799013863381338
9.91	0.02556620836782546
9.92	0.025335323283570046
9.93	0.025106344630333125
9.94	0.02487925851114053
9.950000000000001	0.024654051112007764
9.96	0.024430708701621562
9.97	0.02420921763102061
9.98	0.023989564333275856
9.99	0.023771735323170434
10.	0.023555717196878902

==> Figure_Data/stoploss/stop6.dat <==
0.	4.11355268738458
0.01	4.11355268738458
0.02	4.11355268738458
0.03	4.11355268738458
0.04	4.11355268738458
0.05	4.11355268738458
0.06	4.11355268738458
0.07	4.11355268738458
0.08	4.11355268738458
0.09	4.11355268738458
0.1	4.11355268738458
0.11	4.11355268738458
0.12	4.11355268738458
0.13	4.11355268738458
0.14	4.11355268738458
0.15	4.11355268738458
0.16	4.11355268738458
0.17	4.11355268738458
0.18	4.11355268738458
0.19	4.11355268738458
0.2	4.11355268738458
0.21	4.11355268738458
0.22	4.11355268738458
0.23	4.11355268738458
0.24	4.11355268738458
0.25	4.11355268738458
0.26	4.11355268738458
0.27	4.11355268738458
0.28	4.11355268738458
0.29	4.11355268738458
0.3	4.11355268738458
0.31	4.11355268738458
0.32	4.11355268738458
0.33	4.11355268738458
0.34	4.11355268738458
0.35000000000000003	4.11355268738458
0.36	4.11355268738458
0.37	4.11355268738458
0.38	4.11355268738458
0.39	4.11355268738458
0.4	4.11355268738458
0.41000000000000003	4.11355268738458
0.42	4.11355268738458
0.43	4.11355268738458
0.44	4.11355268738458
0.45	4.11355268738458
0.46	4.11355268738458
0.47000000000000003	4.11355268738458
0.48	4.11355268738458
0.49	4.11355268738458
0.5	4.11355268738458
0.51	4.11355268738458
0.52	4.11355268738458
0.53	4.11355268738458
0.54	4.11355268738458
0.55	4.11355268738458
0.56	4.11355268738458
0.5700000000000001	4.11355268738458
0.58	4.11355268738458
0.59	4.11355268738458
0.6	4.11355268738458
0.61	4.11355268738458
0.62	4.11355268738458
0.63	4.11355268738458
0.64	4.11355268738458
0.65	4.11355268738458
0.66	4.11355268738458
0.67	4.11355268738458
0.68	4.11355268738458
0.6900000000000001	4.11355268738458
0.7000000000000001	4.11355268738458
0.71	4.11355268738458
0.72	4.11355268738458
0.73	4.11355268738458
0.74	4.11355268738458
0.75	4.11355268738458
0.76	4.11355268738458
0.77	4.11355268738458
0.78	4.11355268738458
0.79	4.11355268738458
0.8	4.11355268738458
0.81	4.11355268738458
0.8200000000000001	4.11355268738458
0.8300000000000001	4.11355268738458
0.84	4.11355268738458
0.85	4.11355268738458
0.86	4.11355268738458
0.87	4.11355268738458
0.88	4.11355268738458
0.89	4.11355268738458
0.9	4.11355268738458
0.91	4.11355268738458
0.92	4.11355268738458
0.93	4.11355268738458
0.9400000000000001	4.11355268738458
0.9500000000000001	4.11355268738458
0.96	4.11355268738458
0.97	4.11355268738458
0.98	4.11355268738458
0.99	4.11355268738458
1.	4.11355268738458
1.01	4.11355268738458
1.02	4.11355268738458
1.03	4.11355268738458
1.04	4.11355268738458
1.05	4.11355268738458
1.06	4.11355268738458
1.07	4.11355268738458
1.08	4.111472619524931
1.09	4.103245514150162
1.1	4.095018408775393
1.11	4.086791303400624
1.12	4.0785641980258545
1.1300000000000001	4.070337092651085
1.1400000000000001	4.062109987276315
1.1500000000000001	4.053882881901546
1.16	4.045655776526778
1.17	4.037428671152009
1.18	4.029201565777239
1.19	4.02097446040247
1.2	4.012747355027701
1.21	4.0045202496529315
1.22	3.9962931442781624
1.23	3.9880660389033933
1.24	3.979838933528624
1.25	3.971611828153855
1.26	3.963384722779086
1.27	3.955157617404317
1.28	3.9469305120295477
1.29	3.9387034066547786
1.3	3.9304763012800095
1.31	3.9222491959052403
1.32	3.9140220905304712
1.33	3.9057949851557017
1.34	3.8975678797809326
1.35	3.8893407744061634
1.36	3.8811136690313943
1.37	3.872886563656625
1.3800000000000001	3.8646594582818556
1.3900000000000001	3.8564323529070865
1.4000000000000001	3.8482052475323174
1.41	3.8399781421575487
1.42	3.831751036782779
1.43	3.82352393140801
1.44	3.815296826033241
1.45	3.807069720658472
1.46	3.7988426152837027
1.47	3.7906155099089336
1.48	3.7823884045341645
1.49	3.7741612991593954
1.5	3.7659341937846262
1.51	3.757707088409857
1.52	3.749479983035088
1.53	3.741252877660319
1.54	3.7330257722855498
1.55	3.72479866691078
1.56	3.716571561536011
1.57	3.708344456161242
1.58	3.700117350786473
1.59	3.6918902454117033
1.6	3.683663140036934
1.61	3.675436034662165
1.62	3.667208929287396
1.6300000000000001	3.658981823912627
1.6400000000000001	3.6507547185378577
1.6500000000000001	3.6425276131630886
1.6600000000000001	3.6343005077883195
1.67	3.6260734024135504
1.68	3.6178462970387812
1.69	3.609619191664012
1.7	3.601392086289243
1.71	3.593164980914474
1.72	3.5849378755397048
1.73	3.5767107701649357
1.74	3.5684836647901665
1.75	3.5602565594153974
1.76	3.5520294540406283
1.77	3.5438023486658587
1.78	3.5355752432910896
1.79	3.5273481379163205
1.8	3.5191210325415514
1.81	3.510893927166782
1.82	3.5026668217920127
1.83	3.4944397164172436
1.84	3.4862126110424745
1.85	3.4779855056677054
1.86	3.4697584002929363
1.87	3.461531294918167
1.8800000000000001	3.453304189543398
1.8900000000000001	3.445077084168629
1.9000000000000001	3.43684997879386
1.9100000000000001	3.4286228734190907
1.92	3.4203957680443215
1.93	3.4121686626695524
1.94	3.4039415572947833
1.95	3.395714451920014
1.96	3.387487346545245
1.97	3.379260241170476
1.98	3.3710331357957064
1.99	3.3628060304209373
2.	3.354578925046168
2.0100000000000002	3.3463518196713986
2.02	3.33812471429663
2.0300000000000002	3.3298976089218604
2.04	3.3216705035470913
2.05	3.3134433981723226
2.06	3.305216292797553
2.07	3.296989187422784
2.08	3.288762082048015
2.09	3.2805349766732457
2.1	3.2723078712984766
2.11	3.2640807659237074
2.12	3.2558536605489383
2.13	3.247626555174169
2.14	3.2393994497994
2.15	3.231172344424631
2.16	3.2229452390498614
2.17	3.2147181336750927
2.18	3.206491028300323
2.19	3.1982639229255545
2.2	3.190036817550785
2.21	3.181809712176016
2.22	3.1735826068012463
2.23	3.1653555014264776
2.24	3.157128396051708
2.25	3.148901290676939
2.2600000000000002	3.14067418530217
2.27	3.1324470799274007
2.2800000000000002	3.1242199745526316
2.29	3.1159928691778624
2.3000000000000003	3.1077657638030933
2.31	3.099538658428324
2.32	3.091311553053555
2.33	3.083084447678786
2.34	3.074857342304017
2.35	3.0666302369292477
2.36	3.0584031315544786
2.37	3.0501760261797095
2.38	3.0419489208049404
2.39	3.033721815430171
2.4	3.025494710055402
2.41	3.0172676046806326
2.42	3.0090404993058635
2.43	3.000813393931094
2.44	2.9925862885563252
2.45	2.9843591831815557
2.46	2.976132077806787
2.47	2.9679049724320175
2.48	2.9596778670572483
2.49	2.951450761682479
2.5	2.94322365630771
2.5100000000000002	2.934996550932941
2.52	2.926769445558172
2.5300000000000002	2.9185423401834028
2.54	2.9103152348086336
2.5500000000000003	2.902088129433864
2.56	2.8938610240590954
2.57	2.8856339186843263
2.58	2.8774068133095567
2.59	2.869179707934788
2.6	2.8609526025600185
2.61	2.8527254971852494
2.62	2.8444983918104803
2.63	2.836271286435711
2.64	2.828044181060942
2.65	2.819817075686173
2.66	2.8115899703114033
2.67	2.8033628649366347
2.68	2.795135759561865
2.69	2.7869086541870964
2.7	2.778681548812327
2.71	2.7704544434375578
2.72	2.7622273380627886
2.73	2.7540002326880195
2.74	2.7457731273132504
2.75	2.7375460219384813
2.7600000000000002	2.7293189165637117
2.77	2.721091811188943
2.7800000000000002	2.7128647058141735
2.79	2.7046376004394044
2.8000000000000003	2.6964104950646353
2.81	2.688183389689866
2.82	2.6799562843150975
2.83	2.671729178940328
2.84	2.663502073565559
2.85	2.6552749681907897
2.86	2.6470478628160206
2.87	2.6388207574412514
2.88	2.6305936520664823
2.89	2.6223665466917128
2.9	2.614139441316944
2.91	2.6059123359421745
2.92	2.5976852305674054
2.93	2.5894581251926363
2.94	2.581231019817867
2.95	2.573003914443098
2.96	2.564776809068329
2.97	2.5565497036935594
2.98	2.5483225983187907
2.99	2.540095492944021
3.	2.5318683875692525
3.0100000000000002	2.523641282194483
3.02	2.515414176819714
3.0300000000000002	2.5071870714449447
3.04	2.4989599660701756
3.0500000000000003	2.4907328606954064
3.06	2.4825057553206373
3.0700000000000003	2.4742786499458678
3.08	2.466051544571099
3.09	2.45782443919633
3.1	2.4495973338215604
3.11	2.4413702284467917
3.12	2.433143123072022
3.13	2.424916017697253
3.14	2.416688912322484
3.15	2.408461806947715
3.16	2.4002347015729457
3.17	2.3920075961981766
3.18	2.383780490823407
3.19	2.3755533854486384
3.2	2.367326280073869
3.21	2.3590991746991
3.22	2.3508720693243306
3.23	2.3426449639495615
3.24	2.3344178585747923
3.25	2.326190753200023
3.2600000000000002	2.317963647825254
3.27	2.309736542450485
3.2800000000000002	2.3015094370757154
3.29	2.2932823317009468
3.3000000000000003	2.285055226326177
3.31	2.276828120951408
3.3200000000000003	2.268601015576639
3.33	2.26037391020187
3.34	2.252146804827101
3.35	2.2439196994523316
3.36	2.2356925940775625
3.37	2.2274654887027934
3.38	2.2192383833280243
3.39	2.211011277953255
3.4	2.202784172578486
3.41	2.1945570672037165
3.42	2.186329961828948
3.43	2.1781028564541782
3.44	2.169875751079409
3.45	2.16164864570464
3.46	2.153421540329871
3.47	2.1451944349551018
3.48	2.1369673295803326
3.49	2.128740224205563
3.5	2.1205131188307944
3.5100000000000002	2.112286013456025
3.52	2.104058908081256
3.5300000000000002	2.0958318027064866
3.54	2.0876046973317175
3.5500000000000003	2.0793775919569484
3.56	2.0711504865821793
3.5700000000000003	2.06292338120741
3.58	2.054696275832641
3.59	2.046469170457872
3.6	2.038242065083103
3.61	2.0300149597083337
3.62	2.021787854333564
3.63	2.0135607489587954
3.64	2.005333643584026
3.65	1.9971065382092568
3.66	1.9888794328344876
3.67	1.9806523274597185
3.68	1.9724252220849494
3.69	1.9641981167101803
3.7	1.9559710113354112
3.71	1.947743905960642
3.72	1.9395168005858725
3.73	1.9312896952111038
3.74	1.9230625898363343
3.75	1.9148354844615652
3.7600000000000002	1.906608379086796
3.77	1.898381273712027
3.7800000000000002	1.8901541683372578
3.79	1.8819270629624887
3.8000000000000003	1.8736999575877191
3.81	1.8654728522129504
3.8200000000000003	1.8572457468381809
3.83	1.8490186414634118
3.84	1.840791536088643
3.85	1.8325644307138735
3.86	1.8243373253391049
3.87	1.8161102199643353
3.88	1.8078831145895662
3.89	1.799656009214797
3.9	1.791428903840028
3.91	1.7832017984652588
3.92	1.7749746930904897
3.93	1.7667475877157202
3.94	1.7585204823409515
3.95	1.750293376966182
3.96	1.7420662715914128
3.97	1.7338391662166437
3.98	1.7256120608418746
3.99	1.7173849554671055
4.	1.7091578500923363
4.01	1.7009307447175672
4.0200000000000005	1.6927036393427977
4.03	1.6844765339680285
4.04	1.6762494285932599
4.05	1.6680223232184908
4.0600000000000005	1.6597952178437212
4.07	1.651568112468952
4.08	1.643341007094183
4.09	1.6351139017194138
4.1	1.6268867963446452
4.11	1.6186596909698752
4.12	1.6104325855951065
4.13	1.6022054802203374
4.14	1.5939783748455683
4.15	1.5857512694707987
4.16	1.5775241640960296
4.17	1.569297058721261
4.18	1.5610699533464918
4.19	1.5528428479717218
4.2	1.5446157425969531
4.21	1.536388637222184
4.22	1.5281615318474149
4.23	1.5199344264726453
4.24	1.5117073210978762
4.25	1.5034802157231075
4.26	1.4952531103483384
4.2700000000000005	1.4870260049735688
4.28	1.4787988995987997
4.29	1.4705717942240306
4.3	1.4623446888492615
4.3100000000000005	1.454117583474492
4.32	1.4458904780997228
4.33	1.4376633727249541
4.34	1.429436267350185
4.3500000000000005	1.4212091619754155
4.36	1.4129820566006464
4.37	1.4047549512258772
4.38	1.3965278458511086
4.39	1.3883007404763394
4.4	1.3800736351015699
4.41	1.3718465297268008
4.42	1.3636194243520317
4.43	1.3553923189772625
4.44	1.347165213602493
4.45	1.3389381082277239
4.46	1.3307110028529552
4.47	1.322483897478186
4.48	1.3142567921034165
4.49	1.3060296867286474
4.5	1.2978025813538783
4.51	1.2895754759791096
4.5200000000000005	1.2813483706043396
4.53	1.273121265229571
4.54	1.2648941598548018
4.55	1.2566670544800327
4.5600000000000005	1.2484399491052631
4.57	1.240212843730494
4.58	1.231985738355725
4.59	1.2237586329809562
4.6000000000000005	1.2155315276061862
4.61	1.2073044222314175
4.62	1.1990773168566484
4.63	1.1908502114818793
4.64	1.1826231061071106
4.65	1.1743960007323406
4.66	1.1661688953575715
4.67	1.1579417899828028
4.68	1.1497146846080337
4.69	1.1414875792332642
4.7	1.133260473858495
4.71	1.125033368483726
4.72	1.1168062631089573
4.73	1.1085791577341872
4.74	1.1003520523594186
4.75	1.0921249469846495
4.76	1.0838978416098803
4.7700000000000005	1.0756707362351108
4.78	1.0674436308603417
4.79	1.0592165254855725
4.8	1.0509894201108039
4.8100000000000005	1.0427623147360339
4.82	1.0345352093612652
4.83	1.026308103986496
4.84	1.018080998611727
4.8500000000000005	1.0098538932369574
4.86	1.0016267878621883
4.87	0.9933996824874196
4.88	0.9851725771126505
4.89	0.9769454717378814
4.9	0.9687183663631114
4.91	0.9604912609883431
4.92	0.952264155613574
4.93	0.9440370502388049
4.94	0.9358099448640349
4.95	0.9275828394892658
4.96	0.9193557341144967
4.97	0.9111286287397284
4.98	0.9029015233649584
4.99	0.8946744179901893
5.	0.8864473126154202
5.01	0.8846779567020163
5.0200000000000005	0.882915650015359
5.03	0.8811603505123461
5.04	0.8794120164835522
5.05	0.8776706065499211
5.0600000000000005	0.8759360796595062
5.07	0.8742083950842409
5.08	0.8724875124167523
5.09	0.8707733915672107
5.1000000000000005	0.8690659927602158
5.11	0.8673652765317226
5.12	0.8656712037259964
5.13	0.8639837354926126
5.14	0.8623028332834828
5.15	0.8606284588499227
5.16	0.8589605742397484
5.17	0.8572991417944105
5.18	0.8556441241461586
5.19	0.853995484215241
5.2	0.8523531852071351
5.21	0.8507171906098083
5.22	0.8490874641910159
5.23	0.8474639699956218
5.24	0.8458466723429583
5.25	0.8442355358242098
5.26	0.8426305252998293
5.2700000000000005	0.8410316058969833
5.28	0.8394387430070267
5.29	0.8378519022830062
5.3	0.836271049637189
5.3100000000000005	0.8346961512386256
5.32	0.8331271735107334
5.33	0.8315640831289122
5.34	0.830006847018184
5.3500000000000005	0.8284554323508599
5.36	0.8269098065442355
5.37	0.8253699372583057
5.38	0.8238357923935136
5.39	0.822307340088516
5.4	0.8207845487179818
5.41	0.819267386890407
5.42	0.8177558234459598
5.43	0.8162498274543466
5.44	0.8147493682127024
5.45	0.813254415243505
5.46	0.8117649382925093
5.47	0.8102809073267098
5.48	0.8088022925323178
5.49	0.807329064312769
5.5	0.8058611932867458
5.51	0.8043986502862254
5.5200000000000005	0.8029414063545476
5.53	0.8014894327445029
5.54	0.8000427009164446
5.55	0.7986011825364145
5.5600000000000005	0.7971648494742989
5.57	0.7957336738019931
5.58	0.7943076277915954
5.59	0.7928866839136139
5.6000000000000005	0.7914708148351965
5.61	0.7900599934183784
5.62	0.7886541927183455
5.63	0.7872533859817233
5.64	0.7858575466448762
5.65	0.7844666483322305
5.66	0.7830806648546117
5.67	0.7816995702076017
5.68	0.7803233385699124
5.69	0.7789519443017752
5.7	0.7775853619433513
5.71	0.7762235662131526
5.72	0.7748665320064866
5.73	0.7735142343939095
5.74	0.7721666486197041
5.75	0.7708237501003655
5.76	0.769485514423108
5.7700000000000005	0.7681519173443851
5.78	0.7668229347884258
5.79	0.7654985428457862
5.8	0.764178717771914
5.8100000000000005	0.7628634359857318
5.82	0.7615526740682306
5.83	0.760246408761081
5.84	0.7589446169652572
5.8500000000000005	0.7576472757396753
5.86	0.7563543622998468
5.87	0.7550658540165419
5.88	0.7537817284144732
5.89	0.752501963170985
5.9	0.751226536114763
5.91	0.7499554252245519
5.92	0.7486886086278888
5.93	0.7474260645998486
5.94	0.7461677715618015
5.95	0.7449137080801852
5.96	0.7436638528652855
5.97	0.742418184770034
5.98	0.741176682788813
5.99	0.7399393260562774
6.	0.7387060938461836
6.01	0.7374769655702333
6.0200000000000005	0.7362519207769272
6.03	0.7350309391504314
6.04	0.733814000509454
6.05	0.7326010848061324
6.0600000000000005	0.7313921721249343
6.07	0.7301872426815653
6.08	0.7289862768218918
6.09	0.7277892550208706
6.1000000000000005	0.7265961578814919
6.11	0.7254069661337319
6.12	0.7242216606335132
6.13	0.7230402223616806
6.140000000000001	0.7218626324229808
6.15	0.7206888720450572
6.16	0.7195189225774516
6.17	0.7183527654906162
6.18	0.7171903823749357
6.19	0.7160317549397579
6.2	0.7148768650124359
6.21	0.7137256945373753
6.22	0.7125782255750969
6.23	0.7114344403013004
6.24	0.7102943210059458
6.25	0.7091578500923363
6.26	0.7080250100762143
6.2700000000000005	0.7068957835848648
6.28	0.7057701533562263
6.29	0.7046481022380131
6.3	0.7035296131868415
6.3100000000000005	0.7024146692673695
6.32	0.7013032536514401
6.33	0.7001953496172357
6.34	0.6990909405484388
6.3500000000000005	0.6979900099334018
6.36	0.6968925413643243
6.37	0.6957985185364366
6.38	0.6947079252471947
6.390000000000001	0.6936207453954776
6.4	0.6925369629807971
6.41	0.691456562102512
6.42	0.6903795269590501
6.43	0.6893058418471387
6.44	0.6882354911610404
6.45	0.6871684593917988
6.46	0.6861047311264863
6.47	0.6850442910474657
6.48	0.6839871239316515
6.49	0.6829332146497845
6.5	0.681882548165708
6.51	0.6808351095356532
6.5200000000000005	0.679790883907531
6.53	0.6787498565202298
6.54	0.6777120127029208
6.55	0.6766773378743666
6.5600000000000005	0.6756458175422412
6.57	0.6746174373024508
6.58	0.6735921828384653
6.59	0.6725700399206528
6.6000000000000005	0.6715509944056214
6.61	0.6705350322355677
6.62	0.6695221394376285
6.63	0.6685123021232432
6.640000000000001	0.6675055064875153
6.65	0.6665017388085868
6.66	0.6655009854470123
6.67	0.6645032328451428
6.68	0.6635084675265123
6.69	0.6625166760952319
6.7	0.6615278452353884
6.71	0.6605419617104472
6.72	0.6595590123626641
6.73	0.6585789841124966
6.74	0.6576018639580269
6.75	0.6566276389743855
6.76	0.6556562963131808
6.7700000000000005	0.6546878232019353
6.78	0.6537222069435252
6.79	0.6527594349156264
6.8	0.651799494570162
6.8100000000000005	0.6508423734327609
6.82	0.6498880591022143
6.83	0.6489365392499418
6.84	0.6479878016194593
6.8500000000000005	0.6470418340258541
6.86	0.6460986243552627
6.87	0.6451581605643525
6.88	0.6442204306798114
6.890000000000001	0.6432854227978377
6.9	0.642353125083638
6.91	0.6414235257709264
6.92	0.6404966131614309
6.93	0.6395723756244015
6.94	0.6386508015961241
6.95	0.6377318795794392
6.96	0.6368155981432617
6.97	0.6359019459221094
6.98	0.6349909116156306
6.99	0.6340824839881404
7.	0.6331766518681574
7.01	0.6322734041479461
7.0200000000000005	0.6313727297830629
7.03	0.6304746177919063
7.04	0.6295790572552702
7.05	0.6286860373159009
7.0600000000000005	0.6277955471780597
7.07	0.6269075761070866
7.08	0.6260221134289692
7.09	0.6251391485299157
7.1000000000000005	0.6242586708559298
7.11	0.6233806699123914
7.12	0.6225051352636378
7.13	0.6216320565325529
7.140000000000001	0.6207614234001544
7.15	0.619893225605189
7.16	0.6190274529437293
7.17	0.6181640952687729
7.18	0.6173031424898471
7.19	0.6164445845726149
7.2	0.6155884115384864
7.21	0.6147346134642304
7.22	0.6138831804815931
7.23	0.6130341027769158
7.24	0.61218737059076
7.25	0.6113429742175313
7.26	0.6105009040051105
7.2700000000000005	0.6096611503544845
7.28	0.6088237037193821
7.29	0.6079885546059125
7.3	0.6071556935722057
7.3100000000000005	0.6063251112280577
7.32	0.6054967982345767
7.33	0.6046707453038338
7.34	0.6038469431985153
7.3500000000000005	0.6030253827315785
7.36	0.6022060547659107
7.37	0.6013889502139894
7.38	0.6005740600375478
7.390000000000001	0.5997613752472397
7.4	0.598950886902311
7.41	0.5981425861102702
7.42	0.5973364640265636
7.43	0.5965325118542533
7.44	0.5957307208436964
7.45	0.5949310822922285
7.46	0.5941335875438474
7.47	0.5933382279889027
7.48	0.5925449950637836
7.49	0.5917538802506144
7.5	0.590964875076947
7.51	0.5901779711154597
7.5200000000000005	0.5893931599836572
7.53	0.5886104333435725
7.54	0.5878297829014725
7.55	0.5870512004075631
7.5600000000000005	0.5862746776557013
7.57	0.5855002064831045
7.58	0.5847277787700662
7.59	0.5839573864396709
7.6000000000000005	0.5831890214575133
7.61	0.5824226758314195
7.62	0.5816583416111681
7.63	0.580896010888218
7.640000000000001	0.5801356757954322
7.65	0.5793773285068108
7.66	0.5786209612372195
7.67	0.5778665662421254
7.68	0.5771141358173311
7.69	0.5763636622987128
7.7	0.5756151380619614
7.71	0.5748685555223219
7.72	0.5741239071343397
7.73	0.5733811853916044
7.74	0.5726403828264989
7.75	0.5719014920099487
7.76	0.571164505551173
7.7700000000000005	0.5704294160974391
7.78	0.5696962163338177
7.79	0.56896489898294
7.8	0.5682354568047566
7.8100000000000005	0.5675078825962998
7.82	0.5667821691914453
7.83	0.5660583094606771
7.84	0.5653362963108548
7.8500000000000005	0.564616122684981
7.86	0.5638977815619722
7.87	0.5631812659564296
7.88	0.5624665689184141
7.890000000000001	0.5617536835332194
7.9	0.561042602921152
7.91	0.5603333202373074
7.92	0.5596258286713512
7.930000000000001	0.5589201214473016
7.94	0.5582161918233125
7.95	0.5575140330914593
7.96	0.5568136385775253
7.97	0.5561150016407908
7.98	0.5554181156738223
7.99	0.5547229741022656
8.	0.5540295703846377
8.01	0.5533378980121226
8.02	0.5526479505083668
8.03	0.551959721429278
8.040000000000001	0.5512732043628236
8.05	0.5505883929288324
8.06	0.5499052807787967
8.07	0.5492238615956755
8.08	0.5485441290937008
8.09	0.5478660770181831
8.1	0.5471896991453212
8.11	0.5465149892820101
8.120000000000001	0.5458419412656529
8.13	0.5451705489639731
8.14	0.5445008062748282
8.15	0.5438327071260247
8.16	0.543166245475135
8.17	0.5425014153093147
8.18	0.5418382106451225
8.19	0.5411766255283397
8.2	0.540516654033793
8.21	0.5398582902651768
8.22	0.5392015283548786
8.23	0.5385463624638034
8.24	0.5378927867812017
8.25	0.5372407955244972
8.26	0.5365903829391164
8.27	0.5359415432983194
8.28	0.5352942709030317
8.290000000000001	0.5346485600816769
8.3	0.5340044051900122
8.31	0.5333618006109629
8.32	0.5327207407544593
8.33	0.5320812200572751
8.34	0.531443232982866
8.35	0.5308067740212098
8.36	0.5301718376886486
8.370000000000001	0.5295384185277301
8.38	0.5289065111070527
8.39	0.5282761100211086
8.4	0.5276472098901311
8.41	0.5270198053599408
8.42	0.5263938911017936
8.43	0.5257694618122304
8.44	0.5251465122129267
8.45	0.5245250370505447
8.46	0.5239050310965842
8.47	0.5232864891472375
8.48	0.5226694060232431
8.49	0.5220537765697411
8.5	0.5214395956561296
8.51	0.5208268581759227
8.52	0.5202155590466082
8.53	0.5196056932095079
8.540000000000001	0.5189972556296372
8.55	0.5183902412955674
8.56	0.5177846452192876
8.57	0.5171804624360679
8.58	0.5165776880043242
8.59	0.5159763170054833
8.6	0.5153763445438491
8.61	0.5147777657464695
8.620000000000001	0.5141805757630048
8.63	0.513584769765597
8.64	0.5129903429487386
8.65	0.5123972905291447
8.66	0.5118056077456238
8.67	0.5112152898589506
8.68	0.5106263321517398
8.69	0.5100387299283202
8.700000000000001	0.5094524785146094
8.71	0.508867573257991
8.72	0.5082840095271906
8.73	0.5077017827121537
8.74	0.5071208882239246
8.75	0.5065413214945259
8.76	0.5059630779768381
8.77	0.5053861531444814
8.78	0.5048105424916973
8.790000000000001	0.5042362415332311
8.8	0.5036632458042161
8.81	0.503091550860057
8.82	0.5025211522763153
8.83	0.5019520456485959
8.84	0.5013842265924323
8.85	0.5008176907431754
8.86	0.5002524337558807
8.870000000000001	0.4996884513051974
8.88	0.49912573908525915
8.89	0.4985642928095727
8.9	0.4980041082109103
8.91	0.4974451810412011
8.92	0.496887507071424
8.93	0.4963310820915008
8.94	0.4957759019101904
8.950000000000001	0.49522196235498345
8.96	0.49466925927199795
8.97	0.4941177885258753
8.98	0.4935675459996772
8.99	0.49301852759478326
9.	0.49247072923078905
9.01	0.49192414684540536
9.02	0.49137877639435723
9.03	0.49083461385128485
9.040000000000001	0.49029165520764395
9.05	0.4897498964726079
9.06	0.48920933367296926
9.07	0.4886699628530432
9.08	0.4881317800745707
9.09	0.4875947814166229
9.1	0.4870589629755057
9.11	0.4865243208646654
9.120000000000001	0.48599085121459445
9.13	0.4854585501727384
9.14	0.4849274139034028
9.15	0.4843974385876614
9.16	0.4838686204232644
9.17	0.48334095562454765
9.18	0.4828144404223423
9.19	0.48228907106388486
9.200000000000001	0.4817648438127284
9.21	0.4812417549486538
9.22	0.4807198007675815
9.23	0.4801989775814845
9.24	0.47967928171830104
9.25	0.47916070952184886
9.26	0.47864325735173885
9.27	0.4781269215832904
9.28	0.47761169860744634
9.290000000000001	0.47709758483068904
9.3	0.4765845766749571
9.31	0.476072670577562
9.32	0.47556186299110537
9.33	0.4750521503833979
9.34	0.4745435292373771
9.35	0.4740359960510269
9.36	0.47352954733729724
9.370000000000001	0.47302417962402366
9.38	0.4725198894538488
9.39	0.4720166733841429
9.4	0.4715145279869257
9.41	0.47101344984878873
9.42	0.47051343557081765
9.43	0.47001448176851557
9.44	0.46951658507172694
9.450000000000001	0.46901974212456105
9.46	0.4685239495853173
9.47	0.4680292041264099
9.48	0.46753550243429337
9.49	0.46704284120938905
9.5	0.4665512171660107
9.51	0.4660606270322925
9.52	0.46557106755011574
9.53	0.465082535475037
9.540000000000001	0.4645950275762161
9.55	0.46410854063634566
9.56	0.46362307145157966
9.57	0.46313861683146307
9.58	0.4626551735988624
9.59	0.46217273858989594
9.6	0.4616913086538648
9.61	0.46121088065318444
9.620000000000001	0.4607314514633162
9.63	0.4602530179727
9.64	0.4597755770826869
9.65	0.45929912570747167
9.66	0.4588236607740271
9.67	0.45834917922203744
9.68	0.45787567800383283
9.69	0.45740315408432425
9.700000000000001	0.45693160444093833
9.71	0.4564610260635532
9.72	0.4559914159544343
9.73	0.4555227711281708
9.74	0.4550550886116121
9.75	0.4545883654438053
9.76	0.4541225986759326
9.77	0.45365778537124896
9.78	0.45319392260502067
9.790000000000001	0.4527310074644639
9.8	0.4522690370486838
9.81	0.4518080084686138
9.82	0.45134791884695535
9.83	0.4508887653181182
9.84	0.45043054502816077
9.85	0.44997325513473113
9.86	0.44951689280700835
9.870000000000001	0.44906145522564356
9.88	0.4486069395827026
9.89	0.44815334308160787
9.9	0.447700662937081
9.91	0.44724889637508597
9.92	0.4467980406327724
9.93	0.44634809295841915
9.94	0.44589905061137847
9.950000000000001	0.44545091086202027
9.96	0.4450036709916768
9.97	0.4445573282925879
9.98	0.44411188006784585
9.99	0.4436673236313415
10.	0.4432236563077102

==> Figure_Data/stoploss/stop7.dat <==
0.	5.0004715185954405
0.01	4.990493472584582
0.02	4.980516115225608
0.03	4.970539461570812
0.04	4.960563526886592
0.05	4.950588326654803
0.06	4.940613876574124
0.07	4.9306401925614
0.08	4.920667290752938
0.09	4.910695187505869
0.1	4.90072389939941
0.11	4.890753443236181
0.12	4.880783836043456
0.13	4.870815095074443
0.14	4.86084723780952
0.15	4.850880281957466
0.16	4.840914245456683
0.17	4.830949146476405
0.18	4.820985003417866
0.19	4.811021834915493
0.2	4.8010596598380495
0.21	4.791098497289775
0.22	4.7811383666115255
0.23	4.771179287381854
0.24	4.761221279418133
0.25	4.751264362777602
0.26	4.741308557758435
0.27	4.731353884900791
0.28	4.7214003649878125
0.29	4.711448019046659
0.3	4.701496868349468
0.31	4.691546934414331
0.32	4.681598239006258
0.33	4.671650804138083
0.34	4.661704652071399
0.35000000000000003	4.651759805317436
0.36	4.641816286637957
0.37	4.631874119046049
0.38	4.621933325807053
0.39	4.61199393043931
0.4	4.6020559567149695
0.41000000000000003	4.592119428660779
0.42	4.582184370558817
0.43	4.572250806947242
0.44	4.562318762620985
0.45	4.552388262632468
0.46	4.542459332292241
0.47000000000000003	4.532531997169656
0.48	4.5226062830934755
0.49	4.512682216152486
0.5	4.5027598226960786
0.51	4.492839129334797
0.52	4.482920162940895
0.53	4.473002950648835
0.54	4.463087519855785
0.55	4.453173898222087
0.56	4.4432621136717065
0.5700000000000001	4.4333521943926515
0.58	4.4234441688373645
0.59	4.4135380657231185
0.6	4.4036339140323495
0.61	4.393731743012987
0.62	4.383831582178767
0.63	4.373933461309513
0.64	4.36403741045138
0.65	4.354143459917092
0.66	4.344251640286155
0.67	4.334361982405027
0.68	4.324474517387289
0.6900000000000001	4.314589276613767
0.7000000000000001	4.304706291732649
0.71	4.294825594659559
0.72	4.284947217577619
0.73	4.275071192937479
0.74	4.2651975534573285
0.75	4.255326332122877
0.76	4.245457562187302
0.77	4.235591277171186
0.78	4.225727510862421
0.79	4.215866297316088
0.8	4.2060076708543015
0.81	4.196151666066044
0.8200000000000001	4.186298317806962
0.8300000000000001	4.176447661199147
0.84	4.1665997316338865
0.85	4.156754564759391
0.86	4.146912196498411
0.87	4.137072663036021
0.88	4.1272360008222
0.89	4.1174022465714755
0.9	4.107571437262479
0.91	4.0977436101375435
0.92	4.0879188027022195
0.93	4.078097052724772
0.9400000000000001	4.068278398235737
0.9500000000000001	4.058462877527271
0.96	4.048650529152648
0.97	4.038841391925647
0.98	4.029035504919932
0.99	4.019232907468393
1.	4.009433639162481
1.01	3.999637739851499
1.02	3.989845249641855
1.03	3.9800562088963383
1.04	3.9702706582333054
1.05	3.9604886385258853
1.06	3.9507101909011317
1.07	3.940935356739167
1.08	3.931164177672291
1.09	3.9213966955840545
1.1	3.9116329526083273
1.11	3.9018729911283163
1.12	3.892116853775579
1.1300000000000001	3.882364583428985
1.1400000000000001	3.872616223213685
1.1500000000000001	3.862871816500018
1.16	3.8531314069024116
1.17	3.8433950382782616
1.18	3.8336627547267663
1.19	3.8239346005877493
1.2	3.8142106204404476
1.21	3.8044908591022875
1.22	3.7947753616276128
1.23	3.785064173306406
1.24	3.775357339662976
1.25	3.7656549064546176
1.26	3.755956919670257
1.27	3.746263425529049
1.28	3.736574470478978
1.29	3.726890101195413
1.3	3.717210364579639
1.31	3.7075353077573725
1.32	3.6978649780772437
1.33	3.688199423109264
1.34	3.6785386906432502
1.35	3.6688828286872455
1.36	3.6592318854659025
1.37	3.649585909418843
1.3800000000000001	3.6399449491989984
1.3900000000000001	3.6303090536709206
1.4000000000000001	3.6206782719090786
1.41	3.611052653196111
1.42	3.601432247021084
1.43	3.591817103077695
1.44	3.582207271262477
1.45	3.5726028016729634
1.46	3.563003744605844
1.47	3.5534101505550835
1.48	3.543822070210023
1.49	3.53423955445347
1.5	3.5246626543597435
1.51	3.5150914211927153
1.52	3.5055259064038227
1.53	3.495966161630055
1.54	3.486412238691929
1.55	3.4768641895914314
1.56	3.467322066509944
1.57	3.457785921806152
1.58	3.448255808013927
1.59	3.438731777840185
1.6	3.429213884162733
1.61	3.4197021800280885
1.62	3.410196718649282
1.6300000000000001	3.4006975534036346
1.6400000000000001	3.391204737830523
1.6500000000000001	3.3817183256291203
1.6600000000000001	3.372238370656113
1.67	3.3627649269234112
1.68	3.3532980485958266
1.69	3.3438377899887413
1.7	3.334384205565746
1.71	3.3249373499362815
1.72	3.3154972778532352
1.73	3.3060640442105393
1.74	3.296637704040742
1.75	3.287218312512568
1.76	3.277805924928452
1.77	3.268400596722065
1.78	3.259002383455818
1.79	3.249611340818352
1.8	3.2402275246220085
1.81	3.2308509908002883
1.82	3.221481795405291
1.83	3.212119994605139
1.84	3.2027656446813886
1.85	3.1934188020264234
1.86	3.184079523140839
1.87	3.174747864630799
1.8800000000000001	3.1654238832053943
1.8900000000000001	3.156107635673977
1.9000000000000001	3.1467991789434815
1.9100000000000001	3.1374985700157376
1.92	3.1282058659847634
1.93	3.1189211240340518
1.94	3.1096444014338362
1.95	3.100375755538355
1.96	3.0911152437830935
1.97	3.0818629236820123
1.98	3.0726188528247826
1.99	3.063383088873985
2.	3.0541556895623145
2.0100000000000002	3.044936712689765
2.02	3.0357262161208136
2.0300000000000002	3.026524257781582
2.04	3.0173308956570013
2.05	3.0081461877879483
2.06	2.9989701922683967
2.07	2.989802967242538
2.08	2.9806445709019047
2.09	2.97149506148248
2.1	2.962354497261803
2.11	2.9532229365560645
2.12	2.944100437717185
2.13	2.9349870591299125
2.14	2.9258828592088766
2.15	2.9167878963956624
2.16	2.9077022291558725
2.17	2.8986259159761674
2.18	2.889559015361328
2.19	2.8805015858312797
2.2	2.8714536859181394
2.21	2.8624153741632408
2.22	2.853386709114155
2.23	2.8443677493217168
2.24	2.8353585533370373
2.25	2.8263591797085166
2.2600000000000002	2.8173696869788456
2.27	2.8083901336796098
2.2800000000000002	2.7994205783379447
2.29	2.7904610794590097
2.3000000000000003	2.7815116955326915
2.31	2.7725724850284736
2.32	2.763643506391155
2.33	2.7547248180397848
2.34	2.745816478363329
2.35	2.7369185457202336
2.36	2.7280310784264237
2.37	2.7191541347636012
2.38	2.710287772976014
2.39	2.7014320512564485
2.4	2.6925870277520714
2.41	2.6837527605590896
2.42	2.674929307720178
2.43	2.6661167272207726
2.44	2.657315076986535
2.45	2.6485244148802276
2.46	2.639744798698695
2.47	2.6309762861698607
2.48	2.6222189349497222
2.49	2.613472802619355
2.5	2.6047379466819054
2.5100000000000002	2.5960144245595975
2.52	2.58730229359075
2.5300000000000002	2.578601611026779
2.54	2.569912434029216
2.5500000000000003	2.561234819666734
2.56	2.5525688249121683
2.57	2.543914506639546
2.58	2.5352719216211246
2.59	2.526641126524432
2.6	2.518022177909313
2.61	2.5094151322249836
2.62	2.500820045807088
2.63	2.492236974874765
2.64	2.483665975527722
2.65	2.4751071037433094
2.66	2.466560415373616
2.67	2.4580259661425528
2.68	2.449503811642969
2.69	2.4409940073353162
2.7	2.4324966085384836
2.71	2.424011670436391
2.72	2.415539248068792
2.73	2.4070793963300114
2.74	2.3986321699660946
2.75	2.3901976235719777
2.7600000000000002	2.3817758115886556
2.77	2.373366788300372
2.7800000000000002	2.36497060783181
2.79	2.356587324145299
2.8000000000000003	2.3482169910380337
2.81	2.3398596621392964
2.82	2.331515390907696
2.83	2.3231842306270956
2.84	2.3148662344091995
2.85	2.3065614551828038
2.86	2.2982699456964566
2.87	2.2899917585144
2.88	2.281726946013891
2.89	2.27347556038252
2.9	2.265237653615547
2.91	2.25701327751326
2.92	2.2488024836783302
2.93	2.2406053235131993
2.94	2.232421848217461
2.95	2.224252108785278
2.96	2.216096156002797
2.97	2.207954040445587
2.98	2.1998258124760857
2.99	2.191711522241067
3.	2.1836112196691264
3.0100000000000002	2.1755249544681683
3.02	2.1674527761229263
3.0300000000000002	2.159394733892485
3.04	2.151350876807822
3.0500000000000003	2.143321253669381
3.06	2.135305913044628
3.0700000000000003	2.1273049032656637
3.08	2.119318272426817
3.09	2.111346068382287
3.1	2.103388338743773
3.11	2.0954451308781428
3.12	2.087516491905113
3.13	2.079602468694942
3.14	2.0717031078661425
3.15	2.06381845578322
3.16	2.055948558554419
3.17	2.0480934620294886
3.18	2.040253211797479
3.19	2.032427853184537
3.2	2.0246174312517407
3.21	2.0168219907929337
3.22	2.009041576332596
3.23	2.0012762321237227
3.24	1.993526002145723
3.25	1.985790930102346
3.2600000000000002	1.9780710594196185
3.27	1.9703664332438087
3.2800000000000002	1.9626770944394019
3.29	1.9550030855871057
3.3000000000000003	1.9473444489818685
3.31	1.939701226630925
3.3200000000000003	1.9320734602518495
3.33	1.9244611912706477
3.34	1.9168644608198555
3.35	1.909283309736662
3.36	1.9017177785610568
3.37	1.894167907533996
3.38	1.886633736595588
3.39	1.8791153053833043
3.4	1.8716126532302069
3.41	1.864125819163204
3.42	1.8566548419013171
3.43	1.8491997598539818
3.44	1.8417606111193612
3.45	1.834337433482686
3.46	1.8269302644146153
3.47	1.8195391410696171
3.48	1.8121641002843765
3.49	1.8048051785762198
3.5	1.797462412141566
3.5100000000000002	1.7901358368543974
3.52	1.7828254882647558
3.5300000000000002	1.7755314015972574
3.54	1.7682536117496332
3.5500000000000003	1.7609921532912916
3.56	1.7537470604619043
3.5700000000000003	1.7465183671700109
3.58	1.739306106991654
3.59	1.7321103131690292
3.6	1.7249310186091633
3.61	1.7177682558826153
3.62	1.7106220572221964
3.63	1.7034924545217203
3.64	1.696379479334767
3.65	1.689283162873479
3.66	1.6822035360073777
3.67	1.675140629262197
3.68	1.6680944728187537
3.69	1.661065096511825
3.7	1.654052529829065
3.71	1.6470568019099325
3.72	1.6400779415449653
3.73	1.633115977173487
3.74	1.6261709368845292
3.75	1.619242848414572
3.7600000000000002	1.6123317391469167
3.77	1.6054376361107605
3.7800000000000002	1.598560565980294
3.79	1.5917005550738192
3.8000000000000003	1.584857629352899
3.81	1.5780318144215217
3.8200000000000003	1.5712231355252926
3.83	1.56443161755065
3.84	1.5576572850241048
3.85	1.550900162111502
3.86	1.544160272617305
3.87	1.5374376399839087
3.88	1.5307322872909712
3.89	1.524044237254767
3.9	1.5173735122275727
3.91	1.510720134197065
3.92	1.5040841247857548
3.93	1.497465505250431
3.94	1.4908642964816348
3.95	1.4842805190031636
3.96	1.4777141929715834
3.97	1.4711653381757805
3.98	1.4646339740365213
3.99	1.4581201196060507
4.	1.4516237935676992
4.01	1.4451450142355224
4.0200000000000005	1.438683799553963
4.03	1.4322401670975315
4.04	1.4258141340705162
4.05	1.4194057173067045
4.0600000000000005	1.4130149332691462
4.07	1.4066417980499184
4.08	1.4002863273699309
4.09	1.3939485365787423
4.1	1.387628440654406
4.11	1.3813260542033368
4.12	1.3750413914601949
4.13	1.368774466287806
4.14	1.3625252921770832
4.15	1.356293882246997
4.16	1.35008024924454
4.17	1.3438844055447383
4.18	1.3377063631506696
4.19	1.3315461336935066
4.2	1.3254037284325897
4.21	1.3192791582555083
4.22	1.3131724336782216
4.23	1.3070835648451802
4.24	1.3010125615294894
4.25	1.2949594331330805
4.26	1.2889241886869078
4.2700000000000005	1.2829068368511725
4.28	1.276907385915555
4.29	1.2709258437994866
4.3	1.264962218052421
4.3100000000000005	1.2590165158541466
4.32	1.2530887440151075
4.33	1.2471789089767489
4.34	1.241287016811885
4.3500000000000005	1.2354130732250823
4.36	1.229557083553076
4.37	1.2237190527651844
4.38	1.21789898546377
4.39	1.2120968858846979
4.4	1.2063127578978343
4.41	1.2005466050075442
4.42	1.1947984303532313
4.43	1.1890682367098773
4.44	1.1833560264886127
4.45	1.1776618017373077
4.46	1.1719855641411732
4.47	1.1663273150233944
4.48	1.1606870553457673
4.49	1.1550647857093725
4.5	1.1494605063552523
4.51	1.1438742171651155
4.5200000000000005	1.1383059176620576
4.53	1.1327556070113007
4.54	1.1272232840209548
4.55	1.1217089471427877
4.5600000000000005	1.1162125944730248
4.57	1.1107342237531577
4.58	1.1052738323707814
4.59	1.0998314173604349
4.6000000000000005	1.0944069754044705
4.61	1.0890005028339413
4.62	1.083611995629494
4.63	1.0782414494222947
4.64	1.072888859494957
4.65	1.0675542207825046
4.66	1.0622375278733274
4.67	1.0569387750101789
4.68	1.051657956091172
4.69	1.0463950646707987
4.7	1.0411500939609666
4.71	1.0359230368320502
4.72	1.0307138858139582
4.73	1.025522633097212
4.74	1.0203492705340529
4.75	1.0151937896395489
4.76	1.0100561815927267
4.7700000000000005	1.0049364372377183
4.78	0.9998345470849183
4.79	0.9947505013121636
4.8	0.9896842897659158
4.8100000000000005	0.9846359019624732
4.82	0.9796053270891817
4.83	0.9745925540056781
4.84	0.9695975712451285
4.8500000000000005	0.9646203670154939
4.86	0.9596609292008079
4.87	0.9547192453624593
4.88	0.9497953027405022
4.89	0.9448890882549653
4.9	0.9400005885071887
4.91	0.935129789781159
4.92	0.9302766780448714
4.93	0.9254412389516935
4.94	0.9206234578417481
4.95	0.9158233197433078
4.96	0.9110408093741971
4.97	0.9062759111432175
4.98	0.9015286091515687
4.99	0.8967988871942976
5.	0.8920867287617487
5.01	0.8873921170410296
5.0200000000000005	0.8827150349174888
5.03	0.8780554649762019
5.04	0.8734133895034729
5.05	0.8687887904883409
5.0600000000000005	0.8641816496241042
5.07	0.8595919483098472
5.08	0.8550196676519869
5.09	0.8504647884658224
5.1000000000000005	0.845927291277096
5.11	0.8414071563235671
5.12	0.8369043635565926
5.13	0.8324188926427206
5.14	0.8279507229652877
5.15	0.8234998336260336
5.16	0.8190662034467184
5.17	0.8146498109707487
5.18	0.8102506344648209
5.19	0.8058686519205607
5.2	0.8015038410561831
5.21	0.7971561793181514
5.22	0.7928256438828513
5.23	0.7885122116582675
5.24	0.7842158592856724
5.25	0.779936563141322
5.26	0.7756742993381555
5.2700000000000005	0.7714290437276208
5.28	0.767200771900938
5.29	0.762989459191502
5.3	0.7587950806761622
5.3100000000000005	0.7546176111770735
5.32	0.7504570252634402
5.33	0.7463132972532684
5.34	0.7421864012151221
5.3500000000000005	0.7380763109698886
5.36	0.7339830000925455
5.37	0.7299064419139398
5.38	0.7258466095225654
5.39	0.7218034757663531
5.4	0.7177770132543376
5.41	0.7137671943589485
5.42	0.7097739912170735
5.43	0.7057973757323598
5.44	0.7018373195769011
5.45	0.6978937941930567
5.46	0.6939667707952714
5.47	0.6900562203719023
5.48	0.6861621136870483
5.49	0.6822844212823838
5.5	0.6784231134789981
5.51	0.6745781603792352
5.5200000000000005	0.6707495318685411
5.53	0.66693719761731
5.54	0.6631411270827389
5.55	0.6593612895106816
5.5600000000000005	0.6555976539375067
5.57	0.65185018919196
5.58	0.6481188638970258
5.59	0.6444036464717967
5.6000000000000005	0.6407045051333394
5.61	0.6370214078985676
5.62	0.6333543225861155
5.63	0.6297032168182113
5.64	0.6260680580225578
5.65	0.6224488134342053
5.66	0.6188454500974406
5.67	0.6152579348676611
5.68	0.6116862344132631
5.69	0.6081303152175243
5.7	0.6045901435804893
5.71	0.6010656856208583
5.72	0.5975569072778695
5.73	0.5940637743131938
5.74	0.5905862523128166
5.75	0.5871243066889317
5.76	0.5836779026818266
5.7700000000000005	0.580247005361775
5.78	0.5768315796309231
5.79	0.57343159022518
5.8	0.5700470017161076
5.8100000000000005	0.5666777785128057
5.82	0.5633238848638042
5.83	0.5599852848589462
5.84	0.5566619424312773
5.8500000000000005	0.55335382135893
5.86	0.5500608852670076
5.87	0.5467830976294701
5.88	0.5435204217710125
5.89	0.5402728208689497
5.9	0.5370402579550917
5.91	0.5338226959176262
5.92	0.5306200975029881
5.93	0.5274324253177399
5.94	0.5242596418304397
5.95	0.5211017093735117
5.96	0.5179585901451168
5.97	0.5148302462110138
5.98	0.5117166395064265
5.99	0.5086177318379004
6.	0.5055334848851645
6.01	0.5024638602029834
6.0200000000000005	0.4994088192230107
6.03	0.4963683232556387
6.04	0.4933423334918427
6.05	0.4903308110050276
6.0600000000000005	0.48733371675286324
6.07	0.48435101157912425
6.08	0.481382656215521
6.09	0.4784286112835292
6.1000000000000005	0.47548883729621577
6.11	0.4725632946600603
6.12	0.4696519436767733
6.13	0.46675474454510846
6.140000000000001	0.463871657362675
6.15	0.4610026421277404
6.16	0.4581476587410338
6.17	0.45530666700754224
6.18	0.45247962663830177
6.19	0.44966649725218777
6.2	0.446867238377695
6.21	0.4440818094547193
6.22	0.4413101698363279
6.23	0.43855227879053166
6.24	0.4358080955020452
6.25	0.4330775790740474
6.26	0.4303606885299345
6.2700000000000005	0.42765738281506743
6.28	0.4249676207985156
6.29	0.42229136127479344
6.3	0.41962856296559276
6.3100000000000005	0.4169791845215074
6.32	0.414343184523756
6.33	0.41172052148589494
6.34	0.4091111538555277
6.3500000000000005	0.4065150400160084
6.36	0.40393213828813807
6.37	0.4013624069318564
6.38	0.39880580414792455
6.390000000000001	0.3962622880796074
6.4	0.39373181681434155
6.41	0.3912143483854046
6.42	0.38870984077357357
6.43	0.3862182519087773
6.44	0.3837395396717441
6.45	0.38127366189564027
6.46	0.37882057636770544
6.47	0.37638024083087634
6.48	0.37395261298540905
6.49	0.3715376504904896
6.5	0.36913531096584107
6.51	0.36674555199332226
6.5200000000000005	0.364368331118519
6.53	0.36200360585232927
6.54	0.3596513336725402
6.55	0.3573114720253992
6.5600000000000005	0.35498397832717565
6.57	0.3526688099657175
6.58	0.35036592430199937
6.59	0.34807527867166277
6.6000000000000005	0.3457968303865502
6.61	0.3435305367362302
6.62	0.34127635498951564
6.63	0.33903424239597435
6.640000000000001	0.3368041561874319
6.65	0.3345860535794666
6.66	0.33237989177289623
6.67	0.3301856279552589
6.68	0.3280032193022827
6.69	0.3258326229793507
6.7	0.32367379614295566
6.71	0.3215266959421486
6.72	0.3193912795199776
6.73	0.31726750401491993
6.74	0.31515532656230455
6.75	0.3130547042957286
6.76	0.310965594348463
6.7700000000000005	0.3088879538548522
6.78	0.3068217399517043
6.79	0.3047669097796737
6.8	0.3027234204846342
6.8100000000000005	0.30069122921904484
6.82	0.2986702931433073
6.83	0.29666056942711455
6.84	0.29466201525079005
6.8500000000000005	0.29267458780662114
6.86	0.2906982443001803
6.87	0.2887329419516418
6.88	0.2867786379970858
6.890000000000001	0.2848352896897976
6.9	0.28290285430155515
6.91	0.2809812891239099
6.92	0.27907055146945836
6.93	0.2771705986731047
6.94	0.27528138809331487
6.95	0.27340287711336236
6.96	0.2715350231425644
6.97	0.26967778361751027
6.98	0.26783111600328013
6.99	0.2659949777946555
7.	0.2641693265173203
7.01	0.2623541197290542
7.0200000000000005	0.26054931502091594
7.03	0.258754870018418
7.04	0.2569707423826938
7.05	0.2551968898116533
7.0600000000000005	0.25343327004113236
7.07	0.2516798408460319
7.08	0.249936560041448
7.09	0.2482033854837938
7.1000000000000005	0.24648027507191184
7.11	0.2447671867481776
7.12	0.24306407849959452
7.13	0.2413709083588793
7.140000000000001	0.23968763440553895
7.15	0.23801421476693857
7.16	0.23635060761935994
7.17	0.23469677118905136
7.18	0.23305266375326897
7.19	0.2314182436413079
7.2	0.22979346923552565
7.21	0.22817829897235603
7.22	0.22657269134331387
7.23	0.22497660489599103
7.24	0.2233899982350434
7.25	0.22181283002316912
7.26	0.22024505898207694
7.2700000000000005	0.2186866438934473
7.28	0.21713754359988224
7.29	0.21559771700584876
7.3	0.21406712307861098
7.3100000000000005	0.2125457208491549
7.32	0.21103346941310352
7.33	0.20953032793162332
7.34	0.2080362556323216
7.3500000000000005	0.20655121181013492
7.36	0.20507515582820895
7.37	0.2036080471187689
7.38	0.2021498451839815
7.390000000000001	0.20070050959680766
7.4	0.19926000000184738
7.41	0.19782827611617387
7.42	0.19640529773016066
7.43	0.19499102470829913
7.44	0.19358541699000664
7.45	0.19218843459042756
7.46	0.19080003760122324
7.47	0.1894201861913555
7.48	0.18804884060785948
7.49	0.18668596117660907
7.5	0.18533150830307296
7.51	0.18398544247306176
7.5200000000000005	0.18264772425346762
7.53	0.18131831429299367
7.54	0.17999717332287613
7.55	0.1786842621575965
7.5600000000000005	0.17737954169558673
7.57	0.17608297291992406
7.58	0.17479451689901887
7.59	0.17351413478729305
7.6000000000000005	0.17224178782584976
7.61	0.17097743734313572
7.62	0.16972104475559383
7.63	0.16847257156830792
7.640000000000001	0.167231979375639
7.65	0.16599922986185367
7.66	0.16477428480174264
7.67	0.16355710606123275
7.68	0.16234765559798928
7.69	0.16114589546201044
7.7	0.1599517877962142
7.71	0.1587652948370153
7.72	0.15758637891489619
7.73	0.1564150024549677
7.74	0.15525112797752286
7.75	0.15409471809858227
7.76	0.15294573553043106
7.7700000000000005	0.15180414308214815
7.78	0.15066990366012734
7.79	0.14954298026859025
7.8	0.1484233360100915
7.8100000000000005	0.14731093408601592
7.82	0.14620573779706716
7.83	0.1451077105437501
7.84	0.144016815826843
7.8500000000000005	0.14293301724786406
7.86	0.14185627850952873
7.87	0.14078656341619997
7.88	0.13972383587433052
7.890000000000001	0.13866805989289727
7.9	0.1376191995838285
7.91	0.1365772191624233
7.92	0.13554208294776265
7.930000000000001	0.1345137553631142
7.94	0.13349220093632858
7.95	0.13247738430022862
7.96	0.1314692701929908
7.97	0.13046782345851995
7.98	0.1294730090468155
7.99	0.12848479201433116
8.	0.12750313752432751
8.01	0.12652801084721615
8.02	0.12555937736089784
8.03	0.12459720255109277
8.040000000000001	0.12364145201166388
8.05	0.12269209144493298
8.06	0.1217490866619895
8.07	0.12081240358299275
8.08	0.11988200823746678
8.09	0.11895786676458829
8.1	0.11803994541346763
8.11	0.11712821054342278
8.120000000000001	0.1162226286242468
8.13	0.11532316623646832
8.14	0.11442979007160439
8.15	0.11354246693240826
8.16	0.11266116373310883
8.17	0.11178584749964454
8.18	0.11091648536988977
8.19	0.11005304459387541
8.2	0.1091954925340023
8.21	0.10834379666524838
8.22	0.10749792457536941
8.23	0.10665784396509322
8.24	0.1058235226483073
8.25	0.10499492855224066
8.26	0.10417202971763843
8.27	0.10335479429893128
8.28	0.1025431905643976
8.290000000000001	0.10173718689632026
8.3	0.10093675179113674
8.31	0.10014185385958316
8.32	0.09935246182683256
8.33	0.09856854453262698
8.34	0.09779007093140324
8.35	0.09701701009241342
8.36	0.09624933119983885
8.370000000000001	0.09548700355289838
8.38	0.09472999656595124
8.39	0.09397827976859317
8.4	0.09323182280574788
8.41	0.09249059543775227
8.42	0.09175456754043594
8.43	0.09102370910519507
8.44	0.09029799023906114
8.45	0.08957738116476352
8.46	0.08886185222078706
8.47	0.08815137386142397
8.48	0.08744591665682021
8.49	0.08674545129301697
8.5	0.08604994857198615
8.51	0.08535937941166098
8.52	0.08467371484596162
8.53	0.08399292602481481
8.540000000000001	0.08331698421416919
8.55	0.08264586079600486
8.56	0.0819795272683382
8.57	0.0813179552452217
8.58	0.08066111645673847
8.59	0.08000898274899221
8.6	0.0793615260840918
8.61	0.07871871854013164
8.620000000000001	0.07808053231116643
8.63	0.07744693970718201
8.64	0.07681791315406038
8.65	0.07619342519354105
8.66	0.0755734484831774
8.67	0.07495795579628796
8.68	0.07434692002190374
8.69	0.07374031416471073
8.700000000000001	0.07313811134498775
8.71	0.07254028479854062
8.72	0.07194680787663038
8.73	0.07135765404589893
8.74	0.0707727968882892
8.75	0.07019221010096127
8.76	0.0696158674962045
8.77	0.06904374300133266
8.78	0.06847581065863718
8.790000000000001	0.06791204462521219
8.8	0.06735241917289937
8.81	0.06679690868816715
8.82	0.06624548767199775
8.83	0.06569813073977049
8.84	0.06515481262114145
8.85	0.06461550815991882
8.86	0.06408019231393464
8.870000000000001	0.06354884015491258
8.88	0.06302142686833251
8.89	0.062497927753290036
8.9	0.06197831822235416
8.91	0.061462573801430255
8.92	0.06095067012956754
8.93	0.06044258295886855
8.94	0.05993828815428885
8.950000000000001	0.05943776169348667
8.96	0.058940979666658594
8.97	0.05844791827637099
8.98	0.05795855383738927
8.99	0.05747286277650296
9.	0.056990821632347664
9.01	0.056512407055224034
9.02	0.05603759580691314
9.03	0.05556636476048899
9.040000000000001	0.0550986909001278
9.05	0.054634551320913945
9.06	0.05417392322864322
9.07	0.05371678393962283
9.08	0.05326311088046843
9.09	0.05281288158789819
9.1	0.052366073708524134
9.11	0.051922664998640296
9.120000000000001	0.051482633324008285
9.13	0.05104595665963984
9.14	0.050612613089576895
9.15	0.0501825808066686
9.16	0.04975583811234585
9.17	0.04933236341639305
9.18	0.04891213523671739
9.19	0.04849513219911537
9.200000000000001	0.04808133303703678
9.21	0.04767071659134653
9.22	0.04726326181008318
9.23	0.046858947748216064
9.24	0.046457753567399174
9.25	0.046059658535723
9.26	0.045664642027464196
9.27	0.045272683522832424
9.28	0.04488376260771558
9.290000000000001	0.04449785897342219
9.3	0.04411495241642202
9.31	0.043735022838084225
9.32	0.043358050244413616
9.33	0.042984014745784546
9.34	0.04261289655667302
9.35	0.0422446759953866
9.36	0.04187933348379215
9.370000000000001	0.04151684954704203
9.38	0.04115720481329797
9.39	0.040800380013453194
9.4	0.040446355980852645
9.41	0.040095113651011434
9.42	0.03974663406133126
9.43	0.03940089835081544
9.44	0.03905788775978175
9.450000000000001	0.038717583629573775
9.46	0.038379967402270856
9.47	0.03804502062039556
9.48	0.037712724926620485
9.49	0.03738306206347289
9.5	0.03705601387303785
9.51	0.03673156229666009
9.52	0.03640968937464396
9.53	0.03609037724595232
9.540000000000001	0.035773608147903785
9.55	0.03545936441586842
9.56	0.03514762848296243
9.57	0.034838382879741094
9.58	0.03453161023389066
9.59	0.03422729326991878
9.6	0.03392541480884378
9.61	0.033625957767882554
9.620000000000001	0.03332890516013745
9.63	0.03303424009428175
9.64	0.032741945774244156
9.65	0.03245200549889203
9.66	0.03216440266171372
9.67	0.031879120750499465
9.68	0.03159614334702168
9.69	0.031315454126713944
9.700000000000001	0.031037036858348913
9.71	0.030760875403715644
9.72	0.03048695371729558
9.73	0.03021525584593785
9.74	0.029945765928533596
9.75	0.029678468195689405
9.76	0.029413346969400057
9.77	0.02915038666272021
9.78	0.02888957177943559
9.790000000000001	0.028630886913733115
9.8	0.028374316749870534
9.81	0.02811984606184519
9.82	0.027867459713062162
9.83	0.027617142656001757
9.84	0.02736887993188627
9.85	0.027122656670346253
9.86	0.026878458089086024
9.870000000000001	0.026636269493548834
9.88	0.02639607627658122
9.89	0.026157863918097046
9.9	0.0259216179847409
9.91	0.02568732412955113
9.92	0.025454968091622288
9.93	0.02522453569576729
9.94	0.02499601285217904
9.950000000000001	0.024769385556091626
9.96	0.024544639887441374
9.97	0.024321762010527263
9.98	0.024100738173671237
9.99	0.023881554708878063
10.	0.023664198031495005

==> Figure_Data/stoploss/stop8.dat <==
0.	5.
0.01	4.991772894625231
0.02	4.983545789250462
0.03	4.975318683875693
0.04	4.9670915785009235
0.05	4.958864473126154
0.06	4.950637367751385
0.07	4.942410262376616
0.08	4.934183157001847
0.09	4.925956051627078
0.1	4.917728946252309
0.11	4.909501840877539
0.12	4.90127473550277
0.13	4.893047630128001
0.14	4.8848205247532315
0.15	4.876593419378462
0.16	4.868366314003693
0.17	4.860139208628924
0.18	4.851912103254155
0.19	4.843684997879386
0.2	4.835457892504617
0.21	4.827230787129848
0.22	4.8190036817550785
0.23	4.810776576380309
0.24	4.80254947100554
0.25	4.794322365630771
0.26	4.786095260256002
0.27	4.777868154881233
0.28	4.769641049506464
0.29	4.761413944131695
0.3	4.753186838756926
0.31	4.7449597333821565
0.32	4.7367326280073865
0.33	4.728505522632617
0.34	4.720278417257848
0.35000000000000003	4.712051311883079
0.36	4.70382420650831
0.37	4.695597101133541
0.38	4.687369995758772
0.39	4.679142890384003
0.4	4.6709157850092335
0.41000000000000003	4.662688679634464
0.42	4.654461574259695
0.43	4.646234468884926
0.44	4.638007363510157
0.45	4.629780258135388
0.46	4.621553152760619
0.47000000000000003	4.61332604738585
0.48	4.605098942011081
0.49	4.5968718366363115
0.5	4.588644731261542
0.51	4.580417625886773
0.52	4.572190520512004
0.53	4.563963415137234
0.54	4.555736309762465
0.55	4.547509204387696
0.56	4.539282099012927
0.5700000000000001	4.531054993638158
0.58	4.5228278882633886
0.59	4.514600782888619
0.6	4.50637367751385
0.61	4.498146572139081
0.62	4.489919466764312
0.63	4.481692361389543
0.64	4.473465256014774
0.65	4.465238150640005
0.66	4.457011045265236
0.67	4.4487839398904665
0.68	4.440556834515697
0.6900000000000001	4.432329729140928
0.7000000000000001	4.424102623766159
0.71	4.41587551839139
0.72	4.407648413016621
0.73	4.399421307641852
0.74	4.391194202267082
0.75	4.382967096892314
0.76	4.374739991517544
0.77	4.366512886142774
0.78	4.358285780768005
0.79	4.350058675393236
0.8	4.341831570018467
0.81	4.333604464643698
0.8200000000000001	4.325377359268929
0.8300000000000001	4.31715025389416
0.84	4.308923148519391
0.85	4.3006960431446215
0.86	4.292468937769852
0.87	4.284241832395083
0.88	4.276014727020314
0.89	4.267787621645545
0.9	4.259560516270776
0.91	4.251333410896007
0.92	4.243106305521238
0.93	4.234879200146468
0.9400000000000001	4.2266520947716995
0.9500000000000001	4.2184249893969294
0.96	4.210197884022161
0.97	4.201970778647391
0.98	4.193743673272622
0.99	4.185516567897853
1.	4.177289462523084
1.01	4.169062357148315
1.02	4.160835251773546
1.03	4.1526081463987765
1.04	4.144381041024007
1.05	4.136153935649238
1.06	4.127926830274469
1.07	4.1196997248997
1.08	4.111472619524931
1.09	4.103245514150162
1.1	4.095018408775393
1.11	4.086791303400624
1.12	4.0785641980258545
1.1300000000000001	4.070337092651085
1.1400000000000001	4.062109987276315
1.1500000000000001	4.053882881901546
1.16	4.045655776526778
1.17	4.037428671152009
1.18	4.029201565777239
1.19	4.02097446040247
1.2	4.012747355027701
1.21	4.0045202496529315
1.22	3.9962931442781624
1.23	3.9880660389033933
1.24	3.979838933528624
1.25	3.971611828153855
1.26	3.963384722779086
1.27	3.955157617404317
1.28	3.9469305120295477
1.29	3.9387034066547786
1.3	3.9304763012800095
1.31	3.9222491959052403
1.32	3.9140220905304712
1.33	3.9057949851557017
1.34	3.8975678797809326
1.35	3.8893407744061634
1.36	3.8811136690313943
1.37	3.872886563656625
1.3800000000000001	3.8646594582818556
1.3900000000000001	3.8564323529070865
1.4000000000000001	3.8482052475323174
1.41	3.8399781421575487
1.42	3.831751036782779
1.43	3.82352393140801
1.44	3.815296826033241
1.45	3.807069720658472
1.46	3.7988426152837027
1.47	3.7906155099089336
1.48	3.7823884045341645
1.49	3.7741612991593954
1.5	3.7659341937846262
1.51	3.757707088409857
1.52	3.749479983035088
1.53	3.741252877660319
1.54	3.7330257722855498
1.55	3.72479866691078
1.56	3.716571561536011
1.57	3.708344456161242
1.58	3.700117350786473
1.59	3.6918902454117033
1.6	3.683663140036934
1.61	3.675436034662165
1.62	3.667208929287396
1.6300000000000001	3.658981823912627
1.6400000000000001	3.6507547185378577
1.6500000000000001	3.6425276131630886
1.6600000000000001	3.6343005077883195
1.67	3.6260734024135504
1.68	3.6178462970387812
1.69	3.609619191664012
1.7	3.601392086289243
1.71	3.593164980914474
1.72	3.5849378755397048
1.73	3.5767107701649357
1.74	3.5684836647901665
1.75	3.5602565594153974
1.76	3.5520294540406283
1.77	3.5438023486658587
1.78	3.5355752432910896
1.79	3.5273481379163205
1.8	3.5191210325415514
1.81	3.510893927166782
1.82	3.5026668217920127
1.83	3.4944397164172436
1.84	3.4862126110424745
1.85	3.4779855056677054
1.86	3.4697584002929363
1.87	3.461531294918167
1.8800000000000001	3.453304189543398
1.8900000000000001	3.445077084168629
1.9000000000000001	3.43684997879386
1.9100000000000001	3.4286228734190907
1.92	3.4203957680443215
1.93	3.4121686626695524
1.94	3.4039415572947833
1.95	3.395714451920014
1.96	3.387487346545245
1.97	3.379260241170476
1.98	3.3710331357957064
1.99	3.3628060304209373
2.	3.354578925046168
2.0100000000000002	3.3463518196713986
2.02	3.33812471429663
2.0300000000000002	3.3298976089218604
2.04	3.3216705035470913
2.05	3.3134433981723226
2.06	3.305216292797553
2.07	3.296989187422784
2.08	3.288762082048015
2.09	3.2805349766732457
2.1	3.2723078712984766
2.11	3.2640807659237074
2.12	3.2558536605489383
2.13	3.247626555174169
2.14	3.2393994497994
2.15	3.231172344424631
2.16	3.2229452390498614
2.17	3.2147181336750927
2.18	3.206491028300323
2.19	3.1982639229255545
2.2	3.190036817550785
2.21	3.181809712176016
2.22	3.1735826068012463
2.23	3.1653555014264776
2.24	3.157128396051708
2.25	3.148901290676939
2.2600000000000002	3.14067418530217
2.27	3.1324470799274007
2.2800000000000002	3.1242199745526316
2.29	3.1159928691778624
2.3000000000000003	3.1077657638030933
2.31	3.099538658428324
2.32	3.091311553053555
2.33	3.083084447678786
2.34	3.074857342304017
2.35	3.0666302369292477
2.36	3.0584031315544786
2.37	3.0501760261797095
2.38	3.0419489208049404
2.39	3.033721815430171
2.4	3.025494710055402
2.41	3.0172676046806326
2.42	3.0090404993058635
2.43	3.000813393931094
2.44	2.9925862885563252
2.45	2.9843591831815557
2.46	2.976132077806787
2.47	2.9679049724320175
2.48	2.9596778670572483
2.49	2.951450761682479
2.5	2.94322365630771
2.5100000000000002	2.934996550932941
2.52	2.926769445558172
2.5300000000000002	2.9185423401834028
2.54	2.9103152348086336
2.5500000000000003	2.902088129433864
2.56	2.8938610240590954
2.57	2.8856339186843263
2.58	2.8774068133095567
2.59	2.869179707934788
2.6	2.8609526025600185
2.61	2.8527254971852494
2.62	2.8444983918104803
2.63	2.836271286435711
2.64	2.828044181060942
2.65	2.819817075686173
2.66	2.8115899703114033
2.67	2.8033628649366347
2.68	2.795135759561865
2.69	2.7869086541870964
2.7	2.778681548812327
2.71	2.7704544434375578
2.72	2.7622273380627886
2.73	2.7540002326880195
2.74	2.7457731273132504
2.75	2.7375460219384813
2.7600000000000002	2.7293189165637117
2.77	2.721091811188943
2.7800000000000002	2.7128647058141735
2.79	2.7046376004394044
2.8000000000000003	2.6964104950646353
2.81	2.688183389689866
2.82	2.6799562843150975
2.83	2.671729178940328
2.84	2.663502073565559
2.85	2.6552749681907897
2.86	2.6470478628160206
2.87	2.6388207574412514
2.88	2.6305936520664823
2.89	2.6223665466917128
2.9	2.614139441316944
2.91	2.6059123359421745
2.92	2.5976852305674054
2.93	2.5894581251926363
2.94	2.581231019817867
2.95	2.573003914443098
2.96	2.564776809068329
2.97	2.5565497036935594
2.98	2.5483225983187907
2.99	2.540095492944021
3.	2.5318683875692525
3.0100000000000002	2.523641282194483
3.02	2.515414176819714
3.0300000000000002	2.5071870714449447
3.04	2.4989599660701756
3.0500000000000003	2.4907328606954064
3.06	2.4825057553206373
3.0700000000000003	2.4742786499458678
3.08	2.466051544571099
3.09	2.45782443919633
3.1	2.4495973338215604
3.11	2.4413702284467917
3.12	2.433143123072022
3.13	2.424916017697253
3.14	2.416688912322484
3.15	2.408461806947715
3.16	2.4002347015729457
3.17	2.3920075961981766
3.18	2.383780490823407
3.19	2.3755533854486384
3.2	2.367326280073869
3.21	2.3590991746991
3.22	2.3508720693243306
3.23	2.3426449639495615
3.24	2.3344178585747923
3.25	2.326190753200023
3.2600000000000002	2.317963647825254
3.27	2.309736542450485
3.2800000000000002	2.3015094370757154
3.29	2.2932823317009468
3.3000000000000003	2.285055226326177
3.31	2.276828120951408
3.3200000000000003	2.268601015576639
3.33	2.26037391020187
3.34	2.252146804827101
3.35	2.2439196994523316
3.36	2.2356925940775625
3.37	2.2274654887027934
3.38	2.2192383833280243
3.39	2.211011277953255
3.4	2.202784172578486
3.41	2.1945570672037165
3.42	2.186329961828948
3.43	2.1781028564541782
3.44	2.169875751079409
3.45	2.16164864570464
3.46	2.153421540329871
3.47	2.1451944349551018
3.48	2.1369673295803326
3.49	2.128740224205563
3.5	2.1205131188307944
3.5100000000000002	2.112286013456025
3.52	2.104058908081256
3.5300000000000002	2.0958318027064866
3.54	2.0876046973317175
3.5500000000000003	2.0793775919569484
3.56	2.0711504865821793
3.5700000000000003	2.06292338120741
3.58	2.054696275832641
3.59	2.046469170457872
3.6	2.038242065083103
3.61	2.0300149597083337
3.62	2.021787854333564
3.63	2.0135607489587954
3.64	2.005333643584026
3.65	1.9971065382092568
3.66	1.9888794328344876
3.67	1.9806523274597185
3.68	1.9724252220849494
3.69	1.9641981167101803
3.7	1.9559710113354112
3.71	1.947743905960642
3.72	1.9395168005858725
3.73	1.9312896952111038
3.74	1.9230625898363343
3.75	1.9148354844615652
3.7600000000000002	1.906608379086796
3.77	1.898381273712027
3.7800000000000002	1.8901541683372578
3.79	1.8819270629624887
3.8000000000000003	1.8736999575877191
3.81	1.8654728522129504
3.8200000000000003	1.8572457468381809
3.83	1.8490186414634118
3.84	1.840791536088643
3.85	1.8325644307138735
3.86	1.8243373253391049
3.87	1.8161102199643353
3.88	1.8078831145895662
3.89	1.799656009214797
3.9	1.791428903840028
3.91	1.7832017984652588
3.92	1.7749746930904897
3.93	1.7667475877157202
3.94	1.7585204823409515
3.95	1.750293376966182
3.96	1.7420662715914128
3.97	1.7338391662166437
3.98	1.7256120608418746
3.99	1.7173849554671055
4.	1.7091578500923363
4.01	1.7009307447175672
4.0200000000000005	1.6927036393427977
4.03	1.6844765339680285
4.04	1.6762494285932599
4.05	1.6680223232184908
4.0600000000000005	1.6597952178437212
4.07	1.651568112468952
4.08	1.643341007094183
4.09	1.6351139017194138
4.1	1.6268867963446452
4.11	1.6186596909698752
4.12	1.6104325855951065
4.13	1.6022054802203374
4.14	1.5939783748455683
4.15	1.5857512694707987
4.16	1.5775241640960296
4.17	1.569297058721261
4.18	1.5610699533464918
4.19	1.5528428479717218
4.2	1.5446157425969531
4.21	1.536388637222184
4.22	1.5281615318474149
4.23	1.5199344264726453
4.24	1.5117073210978762
4.25	1.5034802157231075
4.26	1.4952531103483384
4.2700000000000005	1.4870260049735688
4.28	1.4787988995987997
4.29	1.4705717942240306
4.3	1.4623446888492615
4.3100000000000005	1.454117583474492
4.32	1.4458904780997228
4.33	1.4376633727249541
4.34	1.429436267350185
4.3500000000000005	1.4212091619754155
4.36	1.4129820566006464
4.37	1.4047549512258772
4.38	1.3965278458511086
4.39	1.3883007404763394
4.4	1.3800736351015699
4.41	1.3718465297268008
4.42	1.3636194243520317
4.43	1.3553923189772625
4.44	1.347165213602493
4.45	1.3389381082277239
4.46	1.3307110028529552
4.47	1.322483897478186
4.48	1.3142567921034165
4.49	1.3060296867286474
4.5	1.2978025813538783
4.51	1.2895754759791096
4.5200000000000005	1.2813483706043396
4.53	1.273121265229571
4.54	1.2648941598548018
4.55	1.2566670544800327
4.5600000000000005	1.2484399491052631
4.57	1.240212843730494
4.58	1.231985738355725
4.59	1.2237586329809562
4.6000000000000005	1.2155315276061862
4.61	1.2073044222314175
4.62	1.1990773168566484
4.63	1.1908502114818793
4.64	1.1826231061071106
4.65	1.1743960007323406
4.66	1.1661688953575715
4.67	1.1579417899828028
4.68	1.1497146846080337
4.69	1.1414875792332642
4.7	1.133260473858495
4.71	1.125033368483726
4.72	1.1168062631089573
4.73	1.1085791577341872
4.74	1.1003520523594186
4.75	1.0921249469846495
4.76	1.0838978416098803
4.7700000000000005	1.0756707362351108
4.78	1.0674436308603417
4.79	1.0592165254855725
4.8	1.0509894201108039
4.8100000000000005	1.0427623147360339
4.82	1.0345352093612652
4.83	1.026308103986496
4.84	1.018080998611727
4.8500000000000005	1.0098538932369574
4.86	1.0016267878621883
4.87	0.9933996824874196
4.88	0.9851725771126505
4.89	0.9769454717378814
4.9	0.9687183663631114
4.91	0.9604912609883431
4.92	0.952264155613574
4.93	0.9440370502388049
4.94	0.9358099448640349
4.95	0.9275828394892658
4.96	0.9193557341144967
4.97	0.9111286287397284
4.98	0.9029015233649584
4.99	0.8946744179901893
5.	0.8864473126154202
5.01	0.8863586767477456
5.0200000000000005	0.8862700586036999
5.03	0.8861814581779671
5.04	0.8860928754652343
5.05	0.8860043104601905
5.0600000000000005	0.885915763157526
5.07	0.8858272335519342
5.08	0.8857387216381101
5.09	0.8856502274107507
5.1000000000000005	0.8855617508645559
5.11	0.8854732919942269
5.12	0.885384850794467
5.13	0.8852964272599826
5.14	0.8852080213854807
5.15	0.8851196331656719
5.16	0.885031262595268
5.17	0.8849429096689831
5.18	0.8848545743815336
5.19	0.8847662567276381
5.2	0.8846779567020164
5.21	0.8845896742993917
5.22	0.8845014095144886
5.23	0.8844131623420337
5.24	0.8843249327767563
5.25	0.884236720813387
5.26	0.8841485264466591
5.2700000000000005	0.8840603496713081
5.28	0.8839721904820707
5.29	0.8838840488736868
5.3	0.8837959248408978
5.3100000000000005	0.8837078183784474
5.32	0.883619729481081
5.33	0.8835316581435468
5.34	0.8834436043605943
5.3500000000000005	0.883355568126976
5.36	0.8832675494374457
5.37	0.8831795482867595
5.38	0.8830915646696756
5.39	0.8830035985809548
5.4	0.882915650015359
5.41	0.8828277189676532
5.42	0.8827398054326034
5.43	0.882651909404979
5.44	0.8825640308795505
5.45	0.8824761698510906
5.46	0.8823883263143744
5.47	0.8823005002641789
5.48	0.882212691695283
5.49	0.8821249006024684
5.5	0.8820371269805178
5.51	0.881949370824217
5.5200000000000005	0.8818616321283531
5.53	0.8817739108877156
5.54	0.881686207097096
5.55	0.8815985207512884
5.5600000000000005	0.881510851845088
5.57	0.8814232003732928
5.58	0.8813355663307024
5.59	0.881247949712119
5.6000000000000005	0.8811603505123464
5.61	0.8810727687261907
5.62	0.8809852043484601
5.63	0.8808976573739645
5.64	0.8808101277975164
5.65	0.88072261561393
5.66	0.8806351208180215
5.67	0.8805476434046096
5.68	0.8804601833685146
5.69	0.8803727407045591
5.7	0.8802853154075675
5.71	0.8801979074723667
5.72	0.8801105168937853
5.73	0.8800231436666538
5.74	0.8799357877858056
5.75	0.879848449246075
5.76	0.8797611280422989
5.7700000000000005	0.8796738241693167
5.78	0.8795865376219691
5.79	0.8794992683950991
5.8	0.879412016483552
5.8100000000000005	0.8793247818821749
5.82	0.8792375645858169
5.83	0.879150364589329
5.84	0.8790631818875648
5.8500000000000005	0.8789760164753798
5.86	0.8788888683476309
5.87	0.8788017374991776
5.88	0.8787146239248816
5.89	0.878627527619606
5.9	0.8785404485782166
5.91	0.8784533867955807
5.92	0.8783663422665681
5.93	0.8782793149860502
5.94	0.8781923049489009
5.95	0.8781053121499954
5.96	0.8780183365842121
5.97	0.8779313782464301
5.98	0.8778444371315315
5.99	0.8777575132343999
6.	0.8776706065499212
6.01	0.8775837170729833
6.0200000000000005	0.8774968447984761
6.03	0.8774099897212913
6.04	0.8773231518363227
6.05	0.8772363311384667
6.0600000000000005	0.8771495276226207
6.07	0.8770627412836851
6.08	0.8769759721165616
6.09	0.8768892201161543
6.1000000000000005	0.8768024852773695
6.11	0.8767157675951148
6.12	0.8766290670643002
6.13	0.8765423836798384
6.140000000000001	0.8764557174366427
6.15	0.8763690683296297
6.16	0.8762824363537174
6.17	0.8761958215038258
6.18	0.8761092237748768
6.19	0.8760226431617951
6.2	0.8759360796595064
6.21	0.875849533262939
6.22	0.8757630039670228
6.23	0.8756764917666902
6.24	0.8755899966568753
6.25	0.8755035186325141
6.26	0.8754170576885447
6.2700000000000005	0.8753306138199077
6.28	0.8752441870215447
6.29	0.8751577772884
6.3	0.87507138461542
6.3100000000000005	0.8749850089975525
6.32	0.8748986504297479
6.33	0.8748123089069579
6.34	0.874725984424137
6.3500000000000005	0.8746396769762412
6.36	0.8745533865582286
6.37	0.8744671131650591
6.38	0.8743808567916951
6.390000000000001	0.8742946174331003
6.4	0.8742083950842411
6.41	0.8741221897400853
6.42	0.8740360013956029
6.43	0.873949830045766
6.44	0.8738636756855486
6.45	0.8737775383099264
6.46	0.8736914179138779
6.47	0.8736053144923824
6.48	0.8735192280404223
6.49	0.8734331585529812
6.5	0.8733471060250448
6.51	0.8732610704516013
6.5200000000000005	0.8731750518276404
6.53	0.8730890501481537
6.54	0.8730030654081352
6.55	0.8729170976025805
6.5600000000000005	0.8728311467264873
6.57	0.8727452127748554
6.58	0.8726592957426861
6.59	0.8725733956249833
6.6000000000000005	0.8724875124167525
6.61	0.8724016461130012
6.62	0.8723157967087389
6.63	0.8722299641989772
6.640000000000001	0.8721441485787292
6.65	0.8720583498430107
6.66	0.871972567986839
6.67	0.8718868030052331
6.68	0.8718010548932145
6.69	0.8717153236458064
6.7	0.8716296092580339
6.71	0.8715439117249244
6.72	0.8714582310415065
6.73	0.8713725672028119
6.74	0.8712869202038732
6.75	0.8712012900397252
6.76	0.8711156767054054
6.7700000000000005	0.8710300801959521
6.78	0.8709445005064065
6.79	0.8708589376318111
6.8	0.8707733915672107
6.8100000000000005	0.870687862307652
6.82	0.8706023498481835
6.83	0.8705168541838559
6.84	0.8704313753097216
6.8500000000000005	0.870345913220835
6.86	0.8702604679122525
6.87	0.8701750393790325
6.88	0.8700896276162353
6.890000000000001	0.8700042326189229
6.9	0.8699188543821593
6.91	0.8698334929010112
6.92	0.869748148170546
6.93	0.8696628201858337
6.94	0.8695775089419467
6.95	0.8694922144339583
6.96	0.8694069366569445
6.97	0.8693216756059827
6.98	0.8692364312761527
6.99	0.8691512036625361
7.	0.8690659927602161
7.01	0.8689807985642785
7.0200000000000005	0.8688956210698104
7.03	0.868810460271901
7.04	0.8687253161656414
7.05	0.8686401887461249
7.0600000000000005	0.8685550780084464
7.07	0.868469983947703
7.08	0.8683849065589935
7.09	0.8682998458374185
7.1000000000000005	0.8682148017780809
7.11	0.8681297743760851
7.12	0.8680447636265378
7.13	0.8679597695245477
7.140000000000001	0.8678747920652247
7.15	0.8677898312436813
7.16	0.8677048870550318
7.17	0.8676199594943922
7.18	0.8675350485568805
7.19	0.8674501542376167
7.2	0.8673652765317226
7.21	0.867280415434322
7.22	0.8671955709405404
7.23	0.8671107430455057
7.24	0.8670259317443472
7.25	0.8669411370321961
7.26	0.8668563589041859
7.2700000000000005	0.8667715973554517
7.28	0.8666868523811307
7.29	0.8666021239763617
7.3	0.8665174121362859
7.3100000000000005	0.8664327168560458
7.32	0.8663480381307864
7.33	0.8662633759556538
7.34	0.8661787303257968
7.3500000000000005	0.8660941012363659
7.36	0.8660094886825133
7.37	0.8659248926593929
7.38	0.865840313162161
7.390000000000001	0.8657557501859757
7.4	0.8656712037259966
7.41	0.8655866737773855
7.42	0.8655021603353061
7.43	0.8654176633949238
7.44	0.8653331829514062
7.45	0.8652487189999224
7.46	0.8651642715356438
7.47	0.865079840553743
7.48	0.8649954260493955
7.49	0.8649110280177779
7.5	0.8648266464540688
7.51	0.8647422813534489
7.5200000000000005	0.8646579327111008
7.53	0.8645736005222086
7.54	0.8644892847819586
7.55	0.8644049854855392
7.5600000000000005	0.8643207026281401
7.57	0.8642364362049533
7.58	0.8641521862111723
7.59	0.8640679526419929
7.6000000000000005	0.8639837354926126
7.61	0.8638995347582307
7.62	0.8638153504340483
7.63	0.863731182515269
7.640000000000001	0.863647030997097
7.65	0.8635628958747399
7.66	0.8634787771434059
7.67	0.8633946747983057
7.68	0.8633105888346517
7.69	0.8632265192476585
7.7	0.8631424660325417
7.71	0.86305842918452
7.72	0.8629744086988127
7.73	0.8628904045706419
7.74	0.8628064167952313
7.75	0.8627224453678058
7.76	0.8626384902835932
7.7700000000000005	0.8625545515378228
7.78	0.8624706291257254
7.79	0.8623867230425337
7.8	0.862302833283483
7.8100000000000005	0.8622189598438095
7.82	0.8621351027187517
7.83	0.86205126190355
7.84	0.8619674373934466
7.8500000000000005	0.8618836291836854
7.86	0.8617998372695125
7.87	0.8617160616461752
7.88	0.8616323023089235
7.890000000000001	0.8615485592530086
7.9	0.8614648324736837
7.91	0.8613811219662041
7.92	0.8612974277258264
7.930000000000001	0.8612137497478096
7.94	0.8611300880274145
7.95	0.8610464425599033
7.96	0.8609628133405406
7.97	0.8608792003645921
7.98	0.8607956036273261
7.99	0.8607120231240125
8.	0.8606284588499227
8.01	0.8605449108003305
8.02	0.860461378970511
8.03	0.8603778633557415
8.040000000000001	0.8602943639513009
8.05	0.8602108807524702
8.06	0.8601274137545318
8.07	0.8600439629527704
8.08	0.8599605283424724
8.09	0.8598771099189256
8.1	0.8597937076774205
8.11	0.8597103216132485
8.120000000000001	0.8596269517217032
8.13	0.8595435979980807
8.14	0.8594602604376774
8.15	0.8593769390357929
8.16	0.8592936337877283
8.17	0.859210344688786
8.18	0.8591270717342706
8.19	0.8590438149194889
8.2	0.8589605742397485
8.21	0.8588773496903599
8.22	0.8587941412666349
8.23	0.8587109489638869
8.24	0.8586277727774317
8.25	0.8585446127025864
8.26	0.8584614687346702
8.27	0.8583783408690041
8.28	0.8582952291009106
8.290000000000001	0.8582121334257143
8.3	0.8581290538387419
8.31	0.8580459903353214
8.32	0.8579629429107826
8.33	0.8578799115604573
8.34	0.8577968962796793
8.35	0.8577138970637838
8.36	0.8576309139081081
8.370000000000001	0.8575479468079911
8.38	0.857464995758774
8.39	0.8573820607557989
8.4	0.8572991417944105
8.41	0.857216238869955
8.42	0.8571333519777803
8.43	0.8570504811132365
8.44	0.8569676262716749
8.45	0.856884787448449
8.46	0.856801964638914
8.47	0.8567191578384271
8.48	0.8566363670423467
8.49	0.8565535922460339
8.5	0.8564708334448506
8.51	0.8563880906341614
8.52	0.856305363809332
8.53	0.8562226529657301
8.540000000000001	0.8561399580987256
8.55	0.8560572792036895
8.56	0.855974616275995
8.57	0.8558919693110173
8.58	0.8558093383041325
8.59	0.8557267232507197
8.6	0.8556441241461588
8.61	0.855561540985832
8.620000000000001	0.8554789737651229
8.63	0.8553964224794176
8.64	0.8553138871241032
8.65	0.8552313676945688
8.66	0.8551488641862055
8.67	0.8550663765944058
8.68	0.8549839049145644
8.69	0.8549014491420779
8.700000000000001	0.8548190092723438
8.71	0.8547365853007621
8.72	0.8546541772227347
8.73	0.8545717850336648
8.74	0.8544894087289575
8.75	0.8544070483040198
8.76	0.8543247037542602
8.77	0.8542423750750896
8.78	0.8541600622619199
8.790000000000001	0.8540777653101652
8.8	0.8539954842152414
8.81	0.8539132189725657
8.82	0.8538309695775578
8.83	0.8537487360256386
8.84	0.8536665183122307
8.85	0.8535843164327593
8.86	0.8535021303826501
8.870000000000001	0.8534199601573317
8.88	0.853337805752234
8.89	0.8532556671627881
8.9	0.8531735443844277
8.91	0.8530914374125883
8.92	0.8530093462427064
8.93	0.8529272708702208
8.94	0.8528452112905719
8.950000000000001	0.8527631674992021
8.96	0.8526811394915548
8.97	0.8525991272630763
8.98	0.8525171308092138
8.99	0.8524351501254164
9.	0.8523531852071351
9.01	0.8522712360498225
9.02	0.8521893026489333
9.03	0.8521073849999236
9.040000000000001	0.8520254830982511
9.05	0.8519435969393758
9.06	0.8518617265187588
9.07	0.8517798718318637
9.08	0.8516980328741549
9.09	0.8516162096410995
9.1	0.8515344021281658
9.11	0.8514526103308236
9.120000000000001	0.8513708342445451
9.13	0.8512890738648041
9.14	0.8512073291870756
9.15	0.8511256002068368
9.16	0.8510438869195666
9.17	0.8509621893207453
9.18	0.8508805074058556
9.19	0.8507988411703815
9.200000000000001	0.8507171906098084
9.21	0.8506355557196242
9.22	0.850553936495318
9.23	0.8504723329323807
9.24	0.8503907450263053
9.25	0.8503091727725856
9.26	0.8502276161667183
9.27	0.8501460752042012
9.28	0.8500645498805337
9.290000000000001	0.8499830401912172
9.3	0.8499015461317551
9.31	0.8498200676976517
9.32	0.8497386048844138
9.33	0.8496571576875497
9.34	0.849575726102569
9.35	0.8494943101249837
9.36	0.849412909750307
9.370000000000001	0.8493315249740543
9.38	0.8492501557917421
9.39	0.8491688021988893
9.4	0.8490874641910158
9.41	0.8490061417636439
9.42	0.848924834912297
9.43	0.8488435436325007
9.44	0.8487622679197822
9.450000000000001	0.8486810077696701
9.46	0.8485997631776951
9.47	0.8485185341393898
9.48	0.8484373206502875
9.49	0.8483561227059245
9.5	0.8482749403018377
9.51	0.8481937734335665
9.52	0.848112622096652
9.53	0.8480314862866359
9.540000000000001	0.847950365999063
9.55	0.8478692612294793
9.56	0.8477881719734319
9.57	0.8477070982264708
9.58	0.8476260399841465
9.59	0.847544997242012
9.6	0.8474639699956219
9.61	0.847382958240532
9.620000000000001	0.8473019619723001
9.63	0.8472209811864863
9.64	0.8471400158786511
9.65	0.8470590660443578
9.66	0.8469781316791711
9.67	0.8468972127786571
9.68	0.846816309338384
9.69	0.8467354213539215
9.700000000000001	0.846654548820841
9.71	0.8465736917347153
9.72	0.8464928500911196
9.73	0.8464120238856301
9.74	0.8463312131138253
9.75	0.8462504177712845
9.76	0.8461696378535897
9.77	0.8460888733563239
9.78	0.8460081242750721
9.790000000000001	0.8459273906054208
9.8	0.8458466723429585
9.81	0.8457659694832749
9.82	0.8456852820219619
9.83	0.8456046099546126
9.84	0.8455239532768222
9.85	0.8454433119841875
9.86	0.8453626860723064
9.870000000000001	0.8452820755367793
9.88	0.845201480373208
9.89	0.8451209005771956
9.9	0.8450403361443474
9.91	0.8449597870702703
9.92	0.8448792533505723
9.93	0.8447987349808639
9.94	0.8447182319567567
9.950000000000001	0.8446377442738642
9.96	0.8445572719278015
9.97	0.8444768149141855
9.98	0.8443963732286344
9.99	0.8443159468667687
10.	0.8442355358242101

==> Figure_Data/stoploss/stop9.dat <==
0.	5.20142701203802
0.5	4.706879545064319
1.	4.213558122330777
1.5	3.718742918067075
2.	3.2234821406218566
2.5	2.731368332082534
3.	2.2502633302870434
3.5	1.8099386854590418
4.	1.4225753478188183
4.5	1.0869485007954285
5.	0.8209277077221742
5.5	0.6069523946704698
6.	0.4465668758133753
6.5	0.3296777263031397
7.	0.23516849323540936
7.5	0.17039626777043454
8.	0.12555513494122014
8.5	0.08864085644601737
9.	0.06540792424671779
9.5	0.04869904248488519
10.	0.03464380444741932
10.5	0.026054038082006355
11.	0.019189932383341796
11.5	0.015084554764831032
12.	0.010942273583276383
12.5	0.00834312728803961
13.	0.006551006718992017
13.5	0.00499186831288014
14.	0.0037179479142752632
14.5	0.002936597709332567
15.	0.0024550813078366373
